Reinforcement Learning and Regret Bounds for Admission Control

The expected regret of any reinforcement learning algorithm is lower bounded by $\Omega\left(\sqrt{DXAT}\right)$ for undiscounted returns, where $D$ is the diameter of the Markov decision process, $X$ the size of the state space, $A$ the size of the action space and $T$ the number of time steps. However, this lower bound is general. A smaller regret can be obtained by taking into account some specific knowledge of the problem structure. In this article, we consider an admission control problem to an $M/M/c/S$ queue with $m$ job classes and class-dependent rewards and holding costs. Queuing systems often have a diameter that is exponential in the buffer size $S$, making the previous lower bound prohibitive for any practical use. We propose an algorithm inspired by UCRL2, and use the structure of the problem to upper bound the expected total regret by $O(S\log T + \sqrt{mT \log T})$ in the finite server case. In the infinite server case, we prove that the dependence of the regret on $S$ disappears.

==> data/S20/mu03/KL-UCRL.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 21133.21278334111 17953.61540068748 24312.810165994742
20 20000.0 39126.91556669048 33082.72088926973 45171.11024411122
30 30000.0 57364.42101666627 48875.27835479396 65853.56367853857
40 40000.0 78880.76979995857 67228.43483027312 90533.10476964401
50 50000.0 100658.59858319667 86477.86000527207 114839.33716112126
60 60000.0 128015.29069969506 112297.64889484656 143732.93250454357
70 70000.0 157589.08948285994 139902.22915080847 175275.9498149114
80 80000.0 182141.25026601058 162221.85603078612 202060.64450123505
90 90000.0 209569.59038250224 187176.89173685422 231962.28902815026
100 100000.0 240096.63983264085 215251.34736750353 264941.93229777814
110 110000.0 269114.8206163463 241984.70631666857 296244.93491602404
120 120000.0 298175.0967334502 268108.3165357257 328241.87693117466
130 130000.0 327171.8215172318 295540.5730170412 358803.07001742243
140 140000.0 356604.0256343503 324025.886832368 389182.16443633265
150 150000.0 384428.61241812614 350283.2425127341 418573.9823235182
160 160000.0 414252.5245352328 378416.5107435818 450088.5383268838
170 170000.0 442083.34531902254 403192.88744645956 480973.8031915855
180 180000.0 465152.476769495 424049.0249368254 506255.9286021646
190 190000.0 487220.04288658575 443604.2199185109 530835.8658546606
200 200000.0 514614.47833693697 467347.1598301992 561881.7968436747
210 210000.0 538166.9837871997 488348.55677076883 587985.4108036306
220 220000.0 562827.3545707859 510366.7921238762 615287.9170176956
230 230000.0 587686.784687694 532058.8714236199 643314.6979517682
240 240000.0 607373.7581379125 548980.4675803784 665767.0486954466
250 250000.0 629457.8942548152 567880.6332964706 691035.1552131597
260 260000.0 646200.382371742 582938.4765644267 709462.2881790574
270 270000.0 663027.0151553341 597669.9599057602 728384.070404908
280 280000.0 678669.2612722645 611743.662430531 745594.8601139981
290 290000.0 699131.5793891819 629586.010018091 768677.1487602729
300 300000.0 716013.5555060959 644497.0808510439 787530.0301611478
310 310000.0 729202.610289682 656149.7413607248 802255.4792186393
320 320000.0 742777.3137399416 667813.829589769 817740.7978901141
330 330000.0 756330.2491901858 679961.8853012723 832698.6130790993
340 340000.0 770196.2259737718 692135.0431514394 848257.4087961041
350 350000.0 782432.9507573529 702886.1283857296 861979.7731289761
360 360000.0 796671.7795409134 715448.420907176 877895.1381746508
370 370000.0 809554.5816575708 727108.1260714934 892001.0372436482
380 380000.0 825398.3044407113 740766.8303170884 910029.7785643341
390 390000.0 837650.6578903773 751483.5006347783 923817.8151459764
400 400000.0 851648.4940066299 763561.8596948149 939735.128318445
410 410000.0 866925.555456122 776295.5245332515 957555.5863789925
420 420000.0 881704.7609055139 789155.665084223 974253.8567268047
430 430000.0 896131.2250215162 801362.3090079735 990900.1410350589
440 440000.0 909170.5971374821 812588.2353335746 1005752.9589413897
450 450000.0 923821.8352534968 824679.6758119285 1022963.9946950651
460 460000.0 938429.5607028729 836691.164872888 1040167.9565328578
470 470000.0 949690.8781522199 846712.8221128606 1052668.9341915792
480 480000.0 961464.6642682295 856884.9412432221 1066044.3872932368
490 490000.0 972607.7303842508 866519.1284987428 1078696.3322697587
500 500000.0 981913.7451669069 874700.4601160338 1089127.0302177798
510 510000.0 991366.040616232 882878.879182804 1099853.2020496598
520 520000.0 1002184.5967321887 891976.7733739618 1112392.4200904157
530 530000.0 1014115.8728482025 901680.7988053665 1126550.9468910384
540 540000.0 1021936.4636308968 908924.2206704251 1134948.7065913684
550 550000.0 1029705.4024135815 916323.2053093618 1143087.599517801
560 560000.0 1037653.4358629215 923767.0642126376 1151539.8075132056
570 570000.0 1049149.0939789268 933624.7609157774 1164673.4270420761
580 580000.0 1062700.8314282668 944390.8560981443 1181010.8067583893
590 590000.0 1074889.6242109449 954020.4655865585 1195758.7828353313
600 600000.0 1083119.6663269408 961268.9106978273 1204970.4219560542
610 610000.0 1091263.261776276 968731.4627779317 1213795.0607746202
620 620000.0 1101420.4118922583 977808.8364768879 1225031.9873076288
630 630000.0 1109065.738008235 984947.7636801456 1233183.7123363246
640 640000.0 1116746.072790887 991754.9789248074 1241737.1666569666
650 650000.0 1124093.5169068382 998501.8124349703 1249685.2213787062
660 660000.0 1132155.0703561043 1005754.4967730859 1258555.6439391226
670 670000.0 1139956.0751387198 1012916.2359606605 1266995.914316779
680 680000.0 1147368.567921391 1019308.6477788186 1275428.4880639634
690 690000.0 1155511.6153707246 1026469.8102104526 1284553.4205309965
700 700000.0 1161921.6948200504 1032592.5951119001 1291250.7945282008
710 710000.0 1169229.7602693853 1039568.7555891039 1298890.7649496668
720 720000.0 1176371.5497184696 1046439.0137961926 1306304.0856407466
730 730000.0 1183301.8251667628 1053118.3153706652 1313485.3349628604
740 740000.0 1189755.9939478785 1059290.9557459126 1320221.0321498443
750 750000.0 1196112.8953952168 1065587.64845905 1326638.1423313834
760 760000.0 1203303.920842411 1072471.3143441186 1334136.5273407034
770 770000.0 1210256.4489561461 1079085.2157163776 1341427.6821959147
780 780000.0 1216632.741069698 1085130.5510670608 1348134.9310723352
790 790000.0 1224275.0985164514 1091960.751967673 1356589.44506523
800 800000.0 1232435.3699631272 1098895.628407552 1365975.1115187025
810 810000.0 1240246.6240763187 1105768.8737059054 1374724.374446732
820 820000.0 1247301.7428561114 1112093.3074215145 1382510.1782907082
830 830000.0 1254421.4163025478 1118950.7937654692 1389892.0388396264
840 840000.0 1261507.1777489586 1125755.9933252302 1397258.362172687
850 850000.0 1268654.2518619818 1132715.022604895 1404593.4811190686
860 860000.0 1276058.0813083039 1140077.1929870127 1412038.969629595
870 870000.0 1283168.9447546247 1147116.3515093168 1419221.5379999327
880 880000.0 1289656.8308676323 1153535.9292920155 1425777.732443249
890 890000.0 1296426.1943140381 1160335.3501165102 1432517.0385115661
900 900000.0 1302826.046427149 1166652.6859528418 1438999.4069014564
910 910000.0 1308953.166540266 1172624.0108141631 1445282.322266369
920 920000.0 1316766.4266533696 1179930.7180176117 1453602.1352891275
930 930000.0 1325274.7754332295 1187702.9871534135 1462846.5637130456
940 940000.0 1332822.16754633 1194943.1328818984 1470701.2022107616
950 950000.0 1338960.1496594492 1201008.116506157 1476912.1828127415
960 960000.0 1345543.885105877 1207556.3000279476 1483531.4701838063
970 970000.0 1351798.593218993 1213687.1568156732 1489910.0296223126
980 980000.0 1358481.7413321522 1220171.1478988798 1496792.3347654245
990 990000.0 1365198.7261119417 1226801.6107926306 1503595.841431253


==> data/S20/mu03/PSRL.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 10499.296783342228 10352.668386268908 10645.925180415548
20 20000.0 16440.174233360434 16260.967242520668 16619.3812242002
30 30000.0 23161.614349997813 22959.216143333266 23364.01255666236
40 40000.0 29614.391799956455 29380.936251563184 29847.847348349726
50 50000.0 34423.46524981919 34163.235041141925 34683.69545849646
60 60000.0 40399.83003293685 40136.136021870225 40663.524044003476
70 70000.0 47304.811482725825 47032.766879887175 47576.856085564476
80 80000.0 54104.50226583421 53819.032509195575 54389.97202247285
90 90000.0 59741.625049011294 59445.07172335557 60038.17837466702
100 100000.0 66606.01249949189 66296.06291494748 66915.96208403629
110 110000.0 72517.2299499759 72192.28250241351 72842.17739753828
120 120000.0 78462.77473379284 78127.55742144377 78797.99204614192
130 130000.0 85131.78285094645 84761.37390481352 85502.19179707937
140 140000.0 93016.2136347777 92637.23996627291 93395.18730328248
150 150000.0 99371.61241859902 98959.32590432964 99783.8989328684
160 160000.0 105475.17786907885 105049.31331388626 105901.04242427144
170 170000.0 110841.59131956259 110407.7712751654 111275.41136395978
180 180000.0 118841.77277001936 118378.09095807966 119305.45458195907
190 190000.0 124265.99688692785 123786.47493576698 124745.51883808873
200 200000.0 130371.44967050123 129887.58623892411 130855.31310207835
210 210000.0 137285.85512073175 136772.69036306802 137799.01987839548
220 220000.0 144324.2645709742 143786.14240746797 144862.38673448042
230 230000.0 150254.63402122288 149728.58886172404 150780.67918072172
240 240000.0 154925.4048048046 154376.43952903993 155474.37008056926
250 250000.0 160294.65425504264 159743.8783179231 160845.43019216217
260 260000.0 168049.1463719455 167501.57101024085 168596.72173365016
270 270000.0 173381.45382219183 172803.09763399718 173959.81001038649
280 280000.0 179458.42127242743 178872.19836296997 180044.64418188488
290 290000.0 186237.8260560029 185648.53733237268 186827.11477963312
300 300000.0 192234.09350624762 191616.86972494159 192851.31728755365
310 310000.0 197751.10028982785 197121.265224615 198380.9353550407
320 320000.0 202814.75907340276 202143.58849141415 203485.92965539137
330 330000.0 207765.99452364698 207085.77856106468 208446.21048622928
340 340000.0 213375.98197388143 212701.83265328404 214050.1312944788
350 350000.0 219077.17942411598 218369.5876889843 219784.77115924767
360 360000.0 224734.8682073321 224027.78306088375 225441.95335378044
370 370000.0 230499.64165664554 229792.54815265746 231206.73516063363
380 380000.0 237607.8331059502 236873.80197936014 238341.86423254028
390 390000.0 244069.9798885729 243304.7687068244 244835.19107032142
400 400000.0 250132.62800451685 249344.7560618683 250920.4999471654
410 410000.0 255663.55545385106 254858.9604672148 256468.1504404873
420 420000.0 262335.8375698217 261528.46039906028 263143.2147405831
430 430000.0 267967.92568582273 267160.55707572267 268775.2942959228
440 440000.0 273923.02780180465 273069.6145601768 274776.4410434325
450 450000.0 279249.8472511359 278381.03782268305 280118.6566795888
460 460000.0 285071.6000337895 284197.00707115175 285946.1929964273
470 470000.0 289471.3181497706 288589.14290601725 290353.49339352397
480 480000.0 295124.1155990819 294255.5844594319 295992.64673873194
490 490000.0 300954.92104840174 300068.96087969973 301840.88121710374
500 500000.0 305570.1998310826 304652.1424378932 306488.257224272
510 510000.0 310476.6419470835 309560.81690539885 311392.4669887682
520 520000.0 316521.1780630537 315596.39247163624 317445.96365447115
530 530000.0 320810.0801790505 319893.91828678513 321726.2420713159
540 540000.0 325635.5936283596 324711.57440814254 326559.6128485767
550 550000.0 332285.1784109882 331357.01690676814 333213.3399152082
560 560000.0 337776.92252699815 336854.6211240421 338699.2239299542
570 570000.0 343582.06130964233 342640.20323664066 344523.919382644
580 580000.0 349603.41875895613 348656.8445776333 350549.99294027896
590 590000.0 356637.6582082661 355685.30270249036 357590.0137140418
600 600000.0 363662.7236575828 362703.86848590523 364621.5788292604
610 610000.0 368622.68910685607 367697.41274363553 369547.9654700766
620 620000.0 375414.41388947197 374472.11786319007 376356.70991575386
630 630000.0 380023.15400544414 379057.53402989893 380988.77398098935
640 640000.0 385212.1207880782 384220.4705026786 386203.77107347775
650 650000.0 389850.1269040606 388872.78090775094 390827.47290037025
660 660000.0 395560.69568667474 394567.00883428496 396554.3825390645
670 670000.0 401248.50246929674 400239.9660391499 402257.0388994436
680 680000.0 406244.7499186071 405229.28685700416 407260.2129802101
690 690000.0 411226.78870125656 410196.3949929853 412257.1824095278
700 700000.0 416564.0921505473 415534.59500661644 417593.5892944782
710 710000.0 421374.44226651755 420327.63558367454 422421.24894936057
720 720000.0 426812.35838005424 425754.26307846844 427870.45368164004
730 730000.0 432830.8858265496 431771.33300747536 433890.43864562386
740 740000.0 437478.484606386 436426.32395355485 438530.6452592171
750 750000.0 442777.9253861721 441713.18343297293 443842.6673393712
760 760000.0 448874.2321660094 447792.4871120782 449955.97721994057
770 770000.0 454169.1302792834 453079.99367598345 455258.2668825833
780 780000.0 458846.4810592158 457773.63218442566 459919.3299340059
790 790000.0 463943.5331724904 462857.0159625502 465030.05038243067
800 800000.0 468681.43595229863 467583.56575612724 469779.30614847003
810 810000.0 474032.0560655218 472932.79758056125 475131.3145504823
820 820000.0 478737.11284531635 477643.3086900464 479830.9170005863
830 830000.0 484260.79762511246 483166.5444881173 485355.05076210765
840 840000.0 490158.4604048204 489062.73009099805 491254.1907186427
850 850000.0 496383.0851846911 495282.4757696003 497483.69459978194
860 860000.0 502333.927297749 501243.3343061557 503424.52028934227
870 870000.0 508367.1680775629 507276.50694628933 509457.8292088364
880 880000.0 514001.8848574045 512904.1408875204 515099.62882728863
890 890000.0 520342.3603038706 519240.59036335367 521444.1302443875
900 900000.0 527252.0877504967 526138.321923163 528365.8535778304
910 910000.0 532876.3198637355 531751.1404865156 534001.4992409553
920 920000.0 537656.0899769854 536526.0040017583 538786.1759522124
930 930000.0 543991.3954234492 542846.9824047228 545135.8084421756
940 940000.0 550045.2962034476 548921.1278479218 551169.4645589734
950 950000.0 555013.6209833424 553885.6018302118 556141.640136473
960 960000.0 560109.8304297804 558972.5880192351 561247.0728403258
970 970000.0 566210.1245428612 565049.8067687853 567370.4423169371
980 980000.0 572747.9719893486 571585.1456142638 573910.7983644335
990 990000.0 578955.3841026283 577787.2647066077 580123.503498649


==> data/S20/mu03/UCRL-AC.csv <==
 idx mean b1 b3
0 0.0015161263667548823 2.135695557393928 -0.6849463668411149 4.956337481628971
345 978.3428206177836 3531.4974169882694 3437.386279968399 3625.60855400814
690 1973.575144696158 6449.335188057087 6307.239429530215 6591.43094658396
1035 3191.233939341688 9904.213052716415 9733.111659481312 10075.314445951519
1380 4201.039423766583 12855.919961224878 12667.123246961979 13044.716675487776
1725 5405.108512719953 16137.941219011813 15929.565322544719 16346.317115478907
2070 6381.083558233025 18095.5190301598 17865.848831109106 18325.189229210497
2415 7546.300298994893 20406.362207042563 20150.847007429416 20661.87740665571
2760 8532.681798165268 22355.223627830444 22060.124746982136 22650.322508678753
3105 9667.479203411325 24672.646775847315 24338.473450300604 25006.820101394027
3450 10664.586125732973 26209.562117549955 25840.980747083944 26578.143488015965
3795 11668.970383247175 27186.530963536934 26795.515155673143 27577.546771400725
4140 12761.022962124209 28308.639916599957 27906.240823101634 28711.03901009828
4485 13745.364130146145 29227.33623933031 28806.746612655257 29647.925866005364
4830 14828.588948501327 30339.64209725937 29904.64473266645 30774.63946185229
5175 15840.37026755497 31427.070942445578 30974.24216183676 31879.899723054397
5520 16901.798572388627 32500.274529470065 32018.478886216224 32982.07017272391
5865 17913.55045690877 33517.14534950259 33016.791277380005 34017.49942162518
6210 18971.075733931542 34510.039803019616 33998.81240940714 35021.26719663209
6555 19990.70118426097 35621.20193978405 35094.68734331257 36147.716536255524
6900 21015.9707270569 36410.826195469315 35862.25378677008 36959.39860416855
7245 22044.22848662913 36964.32920267492 36413.76075737257 37514.89764797727
7590 23047.69100669681 37444.62154837238 36888.02847106251 38001.214625682245
7935 24092.17597925728 38110.38092486154 37560.92229529524 38659.83955442785
8280 25092.334789132023 38730.81392456555 38181.7386902447 39279.88915888639
8625 26148.365684425735 39296.9228811247 38733.998041729836 39859.84772051957
8970 27121.970989998357 39765.939337100615 39199.81972477936 40332.05894942187
9315 28176.381851499405 40400.54188084353 39815.04360488147 40986.04015680558
9660 29180.77743841176 40929.18808578557 40314.5053085858 41543.87086298534
10005 30206.457373289944 41445.20670847838 40815.497711123 42074.91570583376
10350 31225.000910683546 42073.939177404434 41438.520641207346 42709.35771360152
10695 32242.82798954536 42591.836789800545 41955.561201993296 43228.112377607795
11040 33276.95308879321 43230.198813994706 42585.11056820163 43875.287059787785
11385 34261.67110237856 43758.14135911255 43095.156243885525 44421.12647433958
11730 35315.78264546461 44292.689947608116 43632.94600094009 44952.433894276146
12075 36322.02869800205 44911.802607088015 44242.27445105601 45581.33076312002
12420 37358.044857577785 45515.34531097711 44845.57855638703 46185.112065567184
12765 38367.40079605275 46030.12780740724 45353.63517942295 46706.62043539153
13110 39389.69354898665 46591.92847994683 45920.052800464044 47263.804159429616
13455 40416.71622520807 47129.31369607469 46424.66671673419 47833.9606754152
13800 41403.97275260132 47479.672945774924 46775.59333498518 48183.75255656467
14145 42431.50137857835 47750.21439861146 47056.8502467582 48443.57855046472
14490 43444.91863269723 48054.34129325114 47355.82163548557 48752.860951016715
14835 44450.06541289987 48364.4421267067 47665.251348753336 49063.632904660066
15180 45460.39116951834 48632.06583545406 47919.950694267245 49344.18097664087
15525 46470.845183720005 48860.03618609916 48150.59396175982 49569.4784104385
15870 47484.11725254344 49190.064228857824 48469.11476576211 49911.013691953536
16215 48498.90174170864 49425.6576715977 48693.945356848155 50157.36998634724
16560 49490.07509326636 49622.12009953722 48900.45449573738 50343.78570333706
16905 50499.74099940852 49879.17460739309 49160.07015120704 50598.279063579146
17250 51509.26728866971 50054.83375825989 49340.84879420556 50768.81872231422
17595 52523.88561965207 50257.73459875983 49527.68474185781 50987.78445566185
17940 53534.425737995734 50459.26092903257 49730.08835657506 51188.43350149008
18285 54535.26605904557 50737.63838771174 49990.04739578235 51485.22937964113
18630 55552.55863922951 50999.23980354745 50243.03757063108 51755.44203646381
18975 56549.9520360887 51272.18207317205 50519.16441846689 52025.19972787721
19320 57575.46130135986 51572.18232277141 50814.69281437851 52329.67183116431
19665 58578.66565309557 51799.839265929215 51039.14459711915 52560.53393473928
20010 59575.375047221314 52037.85152428693 51268.26123900606 52807.441809567805
20355 60591.25658628248 52252.0025919548 51483.32406043357 53020.681123476024
20700 61594.46439119587 52549.03371863816 51772.05650462859 53326.010932647725
21045 62622.194487231434 52813.75836339097 52034.145503101 53593.37122368094
21390 63620.843931068826 53082.59527881417 52299.20146311841 53865.98909450994
21735 64642.313918115266 53344.43323333505 52558.78120572363 54130.085260946464
22080 65641.18530230953 53622.78111476142 52823.191621733764 54422.370607789075
22425 66652.28922713902 53888.72090320426 53084.21795775652 54693.223848652
22770 67657.56474717372 54163.96186867991 53365.71990626272 54962.2038310971
23115 68660.2030280693 54410.192048732286 53599.18000783212 55221.204089632454
23460 69675.98737743784 54592.21300561274 53791.84077318421 55392.585238041276
23805 70689.26743093284 54789.57580427695 53974.95450934861 55604.197099205296
24150 71687.07133386307 55099.59120394513 54272.23162312396 55926.9507847663
24495 72688.57497672235 55395.839020929176 54568.55076174459 56223.12728011376
24840 73713.54049093861 55707.980116665305 54860.7460935654 56555.21413976521
25185 74714.6450476734 55947.122094556114 55089.70383304764 56804.54035606459
25530 75727.74222940576 56124.530819499305 55264.34946522013 56984.71217377848
25875 76741.17597238428 56405.0709972237 55543.42278480731 57266.71920964009
26220 77750.40563577427 56615.22382250614 55749.79751551008 57480.650129502195
26565 78739.5996024972 56845.04175400859 55989.77961097548 57700.303897041704
26910 79782.69490716304 57141.20300321338 56310.904458829405 57971.50154759735
27255 80756.20882866757 57433.015238183725 56582.80890011931 58283.22157624814
27600 81791.84298372519 57656.82108839717 56806.12357078129 58507.51860601305
27945 82791.0302353483 57755.680317119826 56880.89760758456 58630.463026655096
28290 83793.97232811229 57865.36808951667 56991.85752004922 58738.87865898412
28635 84789.13925598131 57948.88120826919 57075.04400563123 58822.718410907146
28980 85782.01095558194 58061.6713130639 57190.24298675535 58933.09963937244
29325 86790.68567430042 58270.28884577273 57409.47805056935 59131.099640976114
29670 87805.12232814531 58355.20311486611 57484.64638659911 59225.75984313311
30015 88808.9701634751 58567.03627122541 57705.36894743099 59428.703595019826
30360 89813.34137669372 58674.15848555075 57794.641324520955 59553.67564658055
30705 90809.78820955186 58742.88691438524 57870.41850377537 59615.355324995115
31050 91820.61587117115 58924.60476360733 58043.895821366394 59805.31370584826
31395 92823.79419842798 59068.82456277025 58169.625918221405 59968.02320731909
31740 93828.99499606765 59101.89274324604 58177.396906270464 60026.38858022162
32085 94838.08613383607 59278.17176061983 58350.11257480375 60206.230946435906
32430 95832.95025717706 59229.41097635384 58284.86382286058 60173.95812984711
32775 96828.96609733367 59342.639175452794 58389.65132339651 60295.62702750908
33120 97827.9496103695 59478.84053115544 58521.528901874015 60436.15216043686
33465 98845.55450193057 59568.31599651501 58606.41949600954 60530.21249702048
33810 99840.22454375528 59722.09347421291 58753.6224497908 60690.56449863502
34155 100853.54950802786 59804.88133659163 58835.69211619979 60774.07055698347
34500 101840.55381121402 59927.09096042972 58966.39834173429 60887.78357912515
34845 102843.62162191997 60010.510599953515 59037.83543989137 60983.18576001566
35190 103842.95167516079 60091.262009953745 59106.351051517806 61076.172968389685
35535 104851.42058554522 60212.27006745294 59224.667813109874 61199.87232179601
35880 105847.70002037095 60255.66392645768 59250.99100804027 61260.33684487509
36225 106851.86793987296 60367.20053821629 59356.60311909392 61377.79795733866
36570 107863.3627648314 60473.34178682807 59475.13708285793 61471.5464907982
36915 108869.80363826532 60639.49149332799 59638.46173053168 61640.521256124295
37260 109873.11432769561 60775.706514324425 59769.06231579723 61782.35071285162
37605 110856.26126035026 60886.08568207954 59887.802046878176 61884.3693172809
37950 111866.00924293025 60973.84993945981 59962.41099719922 61985.2888817204
38295 112871.72843257741 61107.55450771319 60085.18404923866 62129.92496618772
38640 113876.28095534591 61263.7126352066 60236.89739616027 62290.527874252926
38985 114887.70642380531 61409.12960037743 60371.22674562712 62447.032455127744
39330 115884.48231665352 61462.90639197743 60413.223612347225 62512.58917160763
39675 116897.4410674666 61624.45293260982 60577.47229652191 62671.43356869773
40020 117882.10217646496 61770.85842489444 60730.48727708687 62811.22957270201
40365 118906.64914309341 61926.871665011946 60890.536397028394 62963.2069329955
40710 119895.47243284908 62046.781555343725 61010.70391296634 63082.85919772111
41055 120903.42732883828 62170.347356048675 61131.89136651633 63208.80334558102
41400 121915.5195016537 62201.7614816825 61165.58704062019 63237.935922744815
41745 122906.7186769292 62246.80195463556 61196.695568645424 63296.90834062569
42090 123913.71972813939 62392.97308077936 61331.01680258561 63454.92935897311
42435 124902.98862926831 62477.07498005577 61403.276923080215 63550.87303703132
42780 125914.81255944756 62565.075177711755 61504.549236612576 63625.60111881093
43125 126921.09346714709 62666.86717681458 61609.92513267197 63723.80922095719
43470 127918.4148722107 62764.091077439014 61707.80634788165 63820.37580699638
43815 128930.17849688267 62892.073429712415 61834.80472986554 63949.34212955929
44160 129923.15629985827 63027.114798617644 61968.05985377652 64086.16974345877
44505 130946.65728362997 63104.675007074846 62050.83950753153 64158.510506618164
44850 131920.26800154158 63213.02323263293 62169.18130563673 64256.865159629124
45195 132951.24737586532 63276.88606726062 62230.12508847969 64323.647046041544
45540 133942.2619863289 63337.90601216566 62297.32759837926 64378.484425952054
45885 134940.05922331242 63426.75161276283 62384.42413407792 64469.07909144775
46230 135953.7594663677 63575.23090268712 62538.225149754966 64612.23665561928
46575 136949.03922565782 63674.69282042993 62633.03469592049 64716.350944939375
46920 137944.67971194655 63737.762676793755 62694.44296738057 64781.08238620694
47265 138958.7908497501 63874.35794240721 62837.353549537576 64911.36233527684
47610 139945.11057449208 64012.60462836977 62975.40868875695 65049.800567982595
47955 140954.51651121178 64112.06297139422 63087.374162567874 65136.75178022056
48300 141961.26723405454 64190.925684542184 63173.848397503854 65208.002971580514
48645 142963.17359418105 64372.386107617865 63347.97997521955 65396.792240016184
48990 143971.74035095397 64476.784919242986 63434.25298757563 65519.31685091034
49335 144972.96637337652 64637.46130248782 63576.370485948566 65698.55211902707
49680 145978.13504495384 64749.40103240441 63681.52810677169 65817.27395803713
50025 146972.7804415516 64853.98873457728 63788.952024046965 65919.0254451076
50370 147984.25966363042 65022.73896792857 63964.89462446993 66080.5833113872
50715 148985.95616893002 65243.4830902572 64174.50734223199 66312.45883828241
51060 149996.10787794273 65364.6309301313 64290.48104940659 66438.78081085601
51405 151000.40039971494 65505.32683336377 64411.538155750386 66599.11551097715
51750 152006.84399940106 65527.26931256799 64427.0806110736 66627.45801406237
52095 153002.74038563287 65572.70160402847 64466.49674629161 66678.90646176532
52440 153995.51333121528 65608.63766645882 64490.16506900242 66727.11026391522
52785 155012.67030031688 65696.75527287686 64564.913016881306 66828.59752887243
53130 156001.25544246635 65830.43349747859 64701.4895658487 66959.37742910847
53475 157011.87184177284 65998.18491130101 64860.7657415579 67135.60408104412
53820 157998.58422471397 66098.56758672664 64954.5342575876 67242.60091586568
54165 159025.0920877643 66160.02245164721 64998.96053160041 67321.084371694
54510 160008.90273733364 66376.13785349614 65207.92697110778 67544.3487358845
54855 161022.03513590086 66465.71333070112 65275.35952599367 67656.06713540858
55200 162024.8381030513 66509.0275616718 65312.50851816425 67705.54660517935
55545 163025.029159262 66613.24382200939 65418.66511815284 67807.82252586594
55890 164040.17181892483 66743.70843693742 65537.08925647615 67950.3276173987
56235 165025.3944870897 66784.46587421332 65587.06868552313 67981.8630629035
56580 166029.13072780613 66795.73003826197 65606.03847420945 67985.4216023145
56925 167015.56286527534 66774.48821002254 65566.61077825916 67982.36564178592
57270 168018.50104268937 66792.97598657236 65571.29272502646 68014.65924811826
57615 169021.6918753112 66809.50087514159 65573.55554578641 68045.44620449677
57960 170026.93060235932 66813.36118811968 65566.55914207015 68060.16323416922
58305 171013.92868446396 66783.17940261932 65520.025887276555 68046.33291796209
58650 172020.12808493132 66782.03433341531 65512.4729841154 68051.59568271524
58995 173017.49493984657 66829.83715594832 65547.68241161507 68111.99190028157
59340 174003.6696624497 66745.82697582862 65480.041180212946 68011.6127714443
59685 175008.07826155162 66766.82595148541 65490.79334541739 68042.85855755344
60030 176008.08154541603 66772.98659917427 65491.69127174495 68054.2819266036
60375 176994.8983439178 66860.79670978588 65589.68871300518 68131.90470656658
60720 177997.151436498 66895.51447531492 65605.09790160473 68185.93104902511
61065 179010.5597507985 66916.12399343267 65607.74078691109 68224.50719995426
61410 179991.02360705205 66965.58695964493 65630.95952903469 68300.21439025518
61755 181011.77884858398 66975.19497494774 65635.6152868826 68314.77466301287
62100 181973.52235199485 67016.8394735755 65691.45930750844 68342.21963964256
62445 183005.87214223098 67053.5407429463 65727.485654723 68379.59583116959
62790 183988.04530031633 67117.94707914408 65795.55254230753 68440.34161598064
63135 185007.70363667977 67187.04754827573 65869.84029798483 68504.25479856663
63480 185988.17361763035 67229.81990748136 65906.71695658004 68552.92285838268
63825 186992.29980824262 67349.58158657263 66037.18621354942 68661.97695959585
64170 187991.41471038669 67344.97706962153 66029.90621051568 68660.04792872738
64515 188981.40631765148 67374.97742626375 66038.66923907242 68711.28561345508
64860 189994.37812212732 67331.46353228089 66004.79815090253 68658.12891365925
65205 190971.27237300278 67358.46780150913 66029.80703791695 68687.12856510132
65550 191987.5933482751 67372.31474601157 66034.27120875551 68710.35828326763
65895 192967.02621593772 67301.04957630624 65963.15678539228 68638.9423672202
66240 193984.22495166294 67321.42445862998 65980.22248937003 68662.62642788992
66585 194967.7714012355 67282.90864657998 65939.80293163167 68626.01436152829
66930 195958.24048825144 67322.65177156318 65970.8344994884 68674.46904363796
67275 196966.2664894424 67453.98390009336 66106.62577386254 68801.34202632417
67620 197962.51362151487 67454.46448279276 66112.94849448957 68795.98047109594
67965 198965.97800759293 67526.62722194481 66194.50280507996 68858.75163880967
68310 199947.0398489093 67518.55396198426 66181.61490503662 68855.4930189319
68655 200967.88311174192 67601.73267554824 66248.51048439623 68954.95486670024
69000 201964.5713664206 67610.91682576883 66263.77497384923 68958.05867768843
69345 202963.3121771262 67595.9201541787 66236.80052145511 68955.0397869023
69690 203944.8742218192 67564.85101186317 66190.39830560313 68939.3037181232
70035 204962.33659366544 67653.07089862769 66270.66115106015 69035.48064619522
70380 205947.2328193646 67743.28754518223 66361.76476400548 69124.81032635899
70725 206951.04264748737 67758.57340338502 66380.81809611879 69136.32871065124
71070 207942.89078712274 67770.35581811436 66387.31485210257 69153.39678412615
71415 208939.75488079613 67656.57266060953 66279.54646148576 69033.59885973329
71760 209941.70373701522 67737.74578663973 66365.6614745524 69109.83009872706
72105 210946.03818693393 67795.63664598617 66423.6231577356 69167.65013423676
72450 211939.15273703233 67844.937675445 66468.23652861785 69221.63882227216
72795 212936.97603675298 67864.24275314389 66485.95001996815 69242.53548631963
73140 213935.04020349812 67834.92857766215 66462.41873471845 69207.43842060586
73485 214943.57680690353 67909.33722874803 66548.59040978966 69270.0840477064
73830 215932.78790656582 67842.03882472511 66468.39206625288 69215.68558319734
74175 216950.90186944517 67925.70954315805 66550.03490171704 69301.38418459907
74520 217928.13671705767 67947.57301818769 66555.84982415027 69339.2962122251
74865 218933.36912226156 67960.76327578674 66571.99959355989 69349.5269580136
75210 219923.15816898996 67962.17537388872 66561.80578302204 69362.5449647554
75555 220930.64160326927 68049.30331841273 66644.54986234536 69454.0567744801
75900 221930.31860709502 68078.79511859771 66665.12965207158 69492.46058512384
76245 222930.04466515646 68184.03421579165 66755.79626272187 69612.27216886143
76590 223931.82153020517 68194.15116986439 66771.65969024725 69616.64264948152
76935 224919.42041187675 68217.56565084966 66796.18878389688 69638.94251780244
77280 225928.37225946208 68331.8986852584 66897.74367340378 69766.05369711304
77625 226924.47819521197 68263.05972777256 66815.21314929036 69710.90630625476
77970 227920.9492745112 68309.06034022215 66873.30732250554 69744.81335793875
78315 228909.56042636905 68275.36817027557 66860.73570872167 69690.00063182948
78660 229918.52193584165 68248.03357634289 66851.01293938102 69645.05421330476
79005 230910.46818921246 68300.54431835281 66905.64501734496 69695.44361936067
79350 231915.31704841505 68341.29934026691 66926.63809618351 69755.96058435031
79695 232913.49796893727 68411.83465511136 66979.63552118438 69844.03378903835
80040 233898.34073185784 68399.90952029786 66970.84099383834 69828.97804675739
80385 234915.46893557897 68398.63150701493 66971.95452973148 69825.30848429838
80730 235901.90209505963 68432.32937120202 67021.79362253704 69842.86511986701
81075 236913.8821348434 68441.4933580813 67041.6462769757 69841.34043918688
81420 237901.95856300596 68517.81162803384 67114.39231113036 69921.23094493733
81765 238910.4690602607 68558.7082061546 67127.55047181269 69989.8659404965
82110 239906.66223482764 68560.54885228109 67138.53765830277 69982.56004625942
82455 240898.14642558614 68604.60690830137 67191.845149041 70017.36866756175
82800 241900.81617670628 68648.77264805489 67238.5631535193 70058.98214259048
83145 242881.5286823277 68602.82785826315 67184.96823777369 70020.6874787526
83490 243892.57830212763 68658.92711464353 67241.72323945812 70076.13098982895
83835 244882.80470971714 68661.39249960078 67248.00443873522 70074.78056046634
84180 245903.9115649887 68660.56935630432 67266.37462366659 70054.76408894204
84525 246885.50418424056 68705.84562190002 67310.32778446165 70101.36345933839
84870 247880.58932089116 68755.92713182361 67360.8760815965 70150.97818205072
85215 248886.43317832123 68757.78341083002 67364.78736136193 70150.7794602981
85560 249870.04508039803 68789.8167374326 67400.65092179489 70178.98255307031
85905 250872.59205352076 68837.34247869272 67454.8399758024 70219.84498158304
86250 251864.01344605352 68820.36921028009 67418.14532970965 70222.59309085053
86595 252871.11921969158 68786.63161476055 67388.33401593634 70184.92921358476
86940 253870.4682399033 68861.6686697764 67438.83797585765 70284.49936369514
87285 254871.60830245746 68935.68199622602 67518.38321205926 70352.98078039278
87630 255881.08859928383 68900.03416029143 67474.14212961071 70325.92619097214
87975 256869.92069856726 68896.2900314753 67470.2440226911 70322.33604025951
88320 257854.65579898102 68964.19648000773 67544.65909487559 70383.73386513986
88665 258872.15023628378 68985.99027925545 67574.27136801674 70397.70919049416
89010 259868.67748301756 69086.87533252672 67646.42314089439 70527.32752415905
89355 260866.55012848994 69152.99159997264 67691.39507600787 70614.5881239374
89700 261867.97907936736 69213.49724726441 67752.35900893684 70674.63548559199
90045 262867.39151664067 69276.80272920254 67815.2233787726 70738.38207963247
90390 263859.08981182525 69297.24423878411 67844.01740714171 70750.47107042652
90735 264855.21264240536 69281.70887515333 67809.79801504081 70753.61973526585
91080 265864.8161692675 69336.8098983674 67869.80684054998 70803.81295618482
91425 266847.41559372895 69402.61428476631 67925.02721886519 70880.20135066744
91770 267844.90155212895 69427.87844097274 67947.75600190923 70908.00088003624
92115 268836.06015995453 69455.49536846377 67984.07450476487 70926.91623216268
92460 269841.3596147163 69448.50923031941 67967.0743171751 70929.94414346373
92805 270830.4603520936 69451.10243025534 67967.12449488664 70935.08036562405
93150 271847.02270572504 69422.24784997044 67944.7708530218 70899.7248469191
93495 272831.3917683712 69420.17523971714 67954.03962789965 70886.31085153462
93840 273850.709012389 69403.98926825167 67935.81836724348 70872.16016925985
94185 274825.16353606246 69393.6801810614 67910.63055611646 70876.72980600633
94530 275847.9025310908 69443.97412268107 67952.20640321515 70935.74184214699
94875 276825.76345280715 69463.67308816468 67957.59846211424 70969.74771421512
95220 277824.20200865326 69437.69900942869 67901.84240166083 70973.55561719654
95565 278827.9795202617 69391.53863682618 67860.43105983861 70922.64621381376
95910 279809.1811610117 69411.24159799935 67888.70108095955 70933.78211503915
96255 280842.42205900553 69453.74890482864 67934.01866687773 70973.47914277954
96600 281806.7243459886 69542.66179175564 68019.07692511812 71066.24665839317
96945 282842.8806190407 69591.43796550987 68068.77864432811 71114.09728669164
97290 283819.724737091 69645.80227243244 68115.55492381309 71176.04962105179
97635 284817.9660100924 69558.57520411405 68033.48439650728 71083.66601172082
97980 285813.66942185827 69542.90337397093 68017.35781971528 71068.44892822657
98325 286803.752924213 69467.51423081101 67944.70304502886 70990.32541659316
98670 287808.028919553 69476.97299509769 67948.40701488475 71005.53897531063
99015 288808.50050761027 69500.47101632034 67961.00174153125 71039.94029110944
99360 289796.8845316924 69564.74396087896 68026.33968151308 71103.14824024483
99705 290799.54196038353 69561.3270477988 68035.5948776184 71087.0592179792
100050 291790.1385143923 69532.48336455002 68002.87135067333 71062.0953784267
100395 292785.0255709683 69646.30378869086 68108.2723829199 71184.33519446182
100740 293793.89256663225 69672.00866232315 68129.31353840901 71214.70378623728
101085 294780.2783211005 69675.73834177529 68147.62689823164 71203.84978531893
101430 295796.3481699186 69685.06821751318 68168.20978791748 71201.92664710888
101775 296778.15652956546 69780.68458841473 68263.32358749204 71298.04558933743
102120 297789.5015862364 69818.27947334349 68294.8341553612 71341.72479132577
102465 298790.4907851147 69879.44398337525 68373.74817422857 71385.13979252194
102810 299773.62763220514 69905.21211240566 68398.75432507954 71411.66989973177
103155 300783.3830396036 69949.59840408857 68418.30833761199 71480.88847056514
103500 301766.58919072687 69934.56877767366 68401.67652560186 71467.46102974546
103845 302776.6778717417 69930.34467419094 68387.41400437291 71473.27534400897
104190 303768.5587634429 69970.8703940328 68422.39114114501 71519.34964692059
104535 304784.8595863769 70042.76297886725 68501.42671608797 71584.09924164653
104880 305768.99810697476 70059.7450088911 68519.65926298508 71599.83075479712
105225 306778.20112904056 70047.88547562307 68495.60991487713 71600.16103636901
105570 307772.3341533663 70096.93339854007 68543.58620449148 71650.28059258866
105915 308761.8129195815 70187.48292365998 68619.96735878084 71754.99848853912
106260 309751.77703205764 70165.06957028508 68584.46861801026 71745.6705225599
106605 310759.30351269146 70183.08358166867 68599.53709055718 71766.63007278017
106950 311758.0215344032 70218.16288362039 68641.52014800836 71794.80561923241
107295 312754.2058120135 70225.21106675467 68639.69536007753 71810.7267734318
107640 313755.6234766675 70368.46770214051 68784.90725978749 71952.02814449352
107985 314761.3672663623 70423.39634160476 68836.24981864702 72010.5428645625
108330 315761.34564384795 70429.418988535 68846.56437145556 72012.27360561445
108675 316758.7342515146 70467.9101120186 68866.97960804291 72068.84061599428
109020 317748.7140592081 70450.8629300233 68854.35206556533 72047.37379448127
109365 318748.9340544307 70548.50431337858 68944.65195010927 72152.35667664789
109710 319749.2102860664 70599.94688286814 68983.78647496946 72216.10729076683
110055 320756.8549581901 70645.70081719403 69012.01845243516 72279.38318195289
110400 321755.41988469526 70693.69707484091 69050.95467874045 72336.43947094136
110745 322741.76494792214 70748.09794006904 69088.80985939504 72407.38602074304
111090 323764.84285474423 70732.39947263489 69075.11006595123 72389.68887931855
111435 324726.5164310158 70740.65479361863 69078.73634901029 72402.57323822696
111780 325731.3228100193 70753.14139623073 69084.84158309786 72421.44120936359
112125 326726.753953706 70777.78286562854 69107.35706255202 72448.20866870506
112470 327726.4767804585 70818.34839204949 69124.1987962342 72512.49798786479
112815 328729.98357490235 70790.1481024072 69107.97550258829 72472.3207022261
113160 329730.2460453433 70819.71498810557 69138.43025007765 72500.99972613348
113505 330729.8169262457 70847.11614023188 69156.94068004124 72537.29160042253
113850 331725.7971285896 70803.90793422823 69100.52842266115 72507.28744579531
114195 332724.36266950524 70887.83182838572 69174.95157720045 72600.71207957099
114540 333704.85278091166 70899.24193025834 69191.14313420703 72607.34072630966
114885 334712.13871984684 70902.66054224566 69198.30367035823 72607.0174141331
115230 335698.6739053095 70949.7507564795 69245.17919475856 72654.32231820043
115575 336716.11681987473 70969.86321167262 69263.14208936378 72676.58433398146
115920 337714.59451894916 70983.83935686895 69271.68327817637 72695.99543556153
116265 338712.6936915225 71072.98831253998 69351.10791558083 72794.86870949913
116610 339724.2421806641 71108.89118502825 69377.75898882966 72840.02338122683
116955 340703.66263073025 71043.9784383653 69308.83969618946 72779.11718054114
117300 341708.77022780717 71096.04510265055 69345.92216107984 72846.16804422125
117645 342686.871604441 71146.20957456292 69404.06933838582 72888.34981074002
117990 343697.47616219876 71148.64516490285 69407.07822138362 72890.21210842207
118335 344692.5508395332 71189.2431821919 69442.50752930793 72935.97883507588
118680 345705.4408062888 71231.46225405595 69486.26189959391 72976.66260851799
119025 346691.07092189946 71306.2866388478 69566.72745348467 73045.84582421093
119370 347709.7156551789 71300.57918091775 69561.12028621072 73040.03807562478
119715 348696.44581194577 71310.19515179991 69567.25978343695 73053.13052016287
120060 349686.14639081596 71390.11607276015 69654.47039525335 73125.76175026696
120405 350676.525696667 71408.7318257406 69647.56069913485 73169.90295234635
120750 351690.61100072885 71483.81105013928 69707.36343046353 73260.25866981503
121095 352676.02549122466 71464.76400399132 69695.55629626127 73233.97171172137
121440 353675.98429211567 71544.1389268749 69781.34687925187 73306.93097449794
121785 354695.58136862377 71566.58118839929 69810.50848280496 73322.65389399361
122130 355681.5070108729 71580.88160272683 69818.85264511922 73342.91056033445
122475 356682.636686926 71576.06971562465 69807.22884019493 73344.91059105436
122820 357669.5996852361 71591.82171665134 69806.46478593718 73377.1786473655
123165 358680.9571970736 71649.3153141637 69853.93238440061 73444.69824392679
123510 359668.8647549947 71730.42469664988 69922.42577312085 73538.4236201789
123855 360670.70041346585 71742.62982093399 69940.20625790954 73545.05338395844
124200 361675.92431244353 71779.55386561702 69968.45195434918 73590.65577688487
124545 362682.0306630102 71825.71819848153 70013.95038959269 73637.48600737036
124890 363663.70831259596 71793.91024584112 69977.87800538453 73609.94248629772
125235 364673.827965445 71844.72596928947 70007.49061026455 73681.9613283144
125580 365665.2672887791 71767.04399628231 69929.34987677976 73604.73811578487
125925 366644.5932451756 71757.40393360374 69922.04288943086 73592.76497777662
126270 367663.01734508295 71868.2011759034 70034.11997649253 73702.28237531429
126615 368653.55777757504 71982.8019234765 70158.0471098317 73807.55673712128
126960 369671.1101303279 71998.0949014049 70168.97320210282 73827.21660070698
127305 370659.42534158775 71892.33094285897 70073.2268870134 73711.43499870454
127650 371666.24569979997 71910.05354588035 70085.77153460216 73734.33555715854
127995 372654.711024934 71972.65014003798 70137.09486308818 73808.20541698778
128340 373650.19986406213 72080.48350498095 70244.7180319865 73916.2489779754
128685 374670.67348466744 72067.13085125278 70222.9793116081 73911.28239089745
129030 375640.161217707 72108.64987446426 70250.87497009624 73966.42477883228
129375 376672.58004786086 72092.71259248449 70233.78846654236 73951.63671842661
129720 377638.6528439157 72154.08645642226 70284.60427357128 74023.56863927323
130065 378678.4518808406 72120.64565732986 70268.56257618115 73972.72873847857
130410 379632.4435056459 72128.2498247662 70272.0517181628 73984.4479313696
130755 380646.9324487693 72104.93286096043 70255.51494548847 73954.35077643239
131100 381641.51991728274 72109.07336526566 70262.17564302904 73955.97108750229
131445 382621.04889215645 72147.15719125661 70287.58710192995 74006.72728058328
131790 383651.67758052394 72241.58093241623 70376.68462211761 74106.47724271484
132135 384615.6803277626 72263.44397443053 70388.48157789098 74138.40637097007
132480 385642.0696077258 72307.65894891434 70442.59824034377 74172.71965748491
132825 386614.45719259186 72360.4557207529 70500.50936157406 74220.40207993174
133170 387649.4713478329 72395.83786541042 70527.44762811407 74264.22810270677
133515 388629.03406657145 72449.70381785827 70575.77288251491 74323.63475320164
133860 389628.4380889995 72496.36811261838 70611.52612631257 74381.21009892419
134205 390626.5785503405 72463.78033291294 70575.50194839142 74352.05871743445
134550 391610.6313518084 72509.64973578007 70627.91544726626 74391.38402429387
134895 392625.13250990293 72582.50489705121 70705.45869615146 74459.55109795097
135240 393598.4242526187 72586.68349899998 70713.14095538318 74460.22604261678
135585 394637.7123764884 72674.63425618262 70801.52210484998 74547.74640751525
135930 395593.91089339356 72710.52469967434 70840.09323712937 74580.9561622193
136275 396642.0127410533 72784.94960975758 70915.4788149908 74654.42040452435
136620 397610.265021301 72860.33349071059 70978.36189696433 74742.30508445685
136965 398622.8691632518 72857.91207304505 70970.87979503105 74744.94435105905
137310 399614.2842256301 72862.26424615081 70966.42556866279 74758.10292363883
137655 400611.0158277172 72755.11317116607 70856.56045686551 74653.66588546663
138000 401611.5229617749 72859.69856531685 70962.66691754523 74756.73021308848
138345 402596.8801648928 72865.47125310643 70963.83485025213 74767.10765596073
138690 403608.3873576497 72974.86684749003 71061.18834886719 74888.54534611288
139035 404583.7724979336 72961.63851196368 71052.70389206128 74870.57313186608
139380 405619.8402841879 73005.17516938596 71081.39910703336 74928.95123173855
139725 406591.7790771559 73060.42213487906 71125.0404765255 74995.80379323263
140070 407617.47395053296 73098.31963662758 71149.94910025776 75046.6901729974
140415 408595.2210832072 73104.6480512238 71144.98464467331 75064.3114577743
140760 409611.02591895044 73143.52156301745 71172.14527088765 75114.89785514725
141105 410585.81298472977 73215.6632851592 71240.72364049767 75190.60292982073
141450 411581.12330075353 73295.51810604875 71310.51793095213 75280.51828114537
141795 412585.6929911405 73247.63932136899 71255.1702900085 75240.10835272948
142140 413569.57104920305 73186.90276934153 71205.85315074648 75167.95238793657
142485 414587.27861998876 73208.17036362224 71232.08051500558 75184.26021223889
142830 415585.0304071272 73231.6390829906 71257.02783692721 75206.25032905399
143175 416590.6826832501 73286.98689969312 71314.46589486414 75259.50790452209
143520 417569.47383529315 73289.2324943094 71298.36835762643 75280.09663099237
143865 418572.0330658509 73371.58938533625 71373.46677873249 75369.71199194001
144210 419573.8007783539 73336.24362211797 71336.08607528365 75336.40116895229
144555 420574.39792921545 73325.28146378178 71315.09031434171 75335.47261322185
144900 421584.9824381665 73354.84298815472 71353.35745050246 75356.32852580698
145245 422574.33484093484 73359.24597554436 71362.51604712161 75355.9759039671
145590 423564.05225444754 73392.42106440185 71387.01435982499 75397.8277689787
145935 424562.71302691224 73536.77992037588 71528.9962978737 75544.56354287805
146280 425575.28737634927 73547.91206455266 71526.71642819772 75569.1077009076
146625 426566.03333380085 73571.50802553995 71558.44603402047 75584.57001705944
146970 427576.68285623693 73573.91600611033 71549.16919295033 75598.66281927034
147315 428558.41446514404 73539.1272789373 71498.57179983403 75579.68275804058
147660 429566.3207786024 73539.62773122301 71498.43912691706 75580.81633552896
148005 430561.2636564455 73544.06972326897 71495.49800410833 75592.64144242961
148350 431536.93755366496 73520.10897570658 71459.05556052556 75581.16239088759
148695 432559.3417138517 73596.41159950876 71535.31256169312 75657.5106373244
149040 433548.7958676203 73608.4028934699 71560.12547213644 75656.68031480337
149385 434555.1109774169 73659.10252705152 71617.60356237314 75700.6014917299
149730 435557.2926376639 73660.28981004939 71604.50630961731 75716.07331048147
150075 436553.01720016735 73707.02980952674 71650.41851323286 75763.64110582061
150420 437557.2240982231 73684.27388467116 71633.82366665745 75734.72410268486
150765 438548.3100533143 73650.74411627468 71589.44305854285 75712.04517400652
151110 439542.43737764435 73613.6935550691 71561.70074288282 75665.68636725537
151455 440523.3980387374 73657.90031499021 71604.76417473849 75711.03645524193
151800 441538.28646599385 73715.82274584184 71665.55132696847 75766.0941647152
152145 442530.83674639696 73764.29213537285 71712.74609407951 75815.83817666618
152490 443544.4594140898 73810.67935185744 71755.95298446078 75865.40571925411
152835 444525.72361343016 73862.73050061664 71800.19442713997 75925.26657409332
153180 445541.1615510965 73900.55209779921 71836.72009890433 75964.38409669409
153525 446515.05853688886 73882.35559664997 71815.67224982541 75949.03894347453
153870 447529.667325374 73844.03663373299 71775.56268270174 75912.51058476424
154215 448513.3358834257 73849.77810303932 71765.00872587903 75934.54748019962
154560 449526.0204099053 73894.45249089418 71805.09025673968 75983.81472504868
154905 450524.9264223512 73997.7334574107 71919.21351317222 76076.25340164917
155250 451508.0470755486 74056.75780393081 71965.57779970019 76147.93780816144
155595 452520.89449760615 73966.96698181781 71875.39055711737 76058.54340651825
155940 453508.2062461427 73925.2500389136 71822.60412708252 76027.89595074467
156285 454520.4499450015 73887.78330661631 71780.01777569501 75995.54883753762
156630 455501.56194411067 73902.07132637259 71790.12487187692 76014.01778086826
156975 456523.5812075729 73929.11027323722 71822.41900032978 76035.80154614466
157320 457502.4835612013 73992.56558197763 71876.52988124022 76108.60128271504
157665 458505.0625238809 73980.89295595948 71876.73568063181 76085.05023128715
158010 459500.16571777046 74011.4234325065 71913.1929032524 76109.6539617606
158355 460506.4431872907 73982.04638564565 71886.57670745201 76077.51606383928
158700 461492.4631275217 74075.22699327808 72000.45678807354 76149.99719848261
159045 462496.21975475707 74119.5353021903 72041.19598619842 76197.87461818218
159390 463493.70276691136 74098.5888810176 72019.37324867616 76177.80451335903
159735 464475.03036486724 74128.12052610758 72037.82644902411 76218.41460319105
160080 465498.712323457 74187.85512286036 72090.4826971868 76285.22754853392
160425 466475.41386722197 74129.99072277133 72045.23952845602 76214.74191708663
160770 467483.62625862245 74223.29071448026 72127.10486310859 76319.47656585193
161115 468474.82128821325 74153.79560656259 72050.61509467018 76256.976118455
161460 469482.98634193104 74199.66217076035 72094.3035914778 76305.0207500429
161805 470472.1730463306 74183.2013270394 72092.32524457679 76274.077409502
162150 471460.0273515607 74162.27321307879 72071.68035148717 76252.86607467041
162495 472476.56826147647 74274.02225026238 72183.6750618517 76364.36943867306
162840 473465.61910800723 74310.60445971403 72222.64201547786 76398.5669039502
163185 474482.58827751514 74362.19020884359 72266.45468483078 76457.9257328564
163530 475442.549401823 74425.93403484907 72322.41989888097 76529.44817081717
163875 476483.9173447902 74478.35545026377 72359.60092437873 76597.10997614881
164220 477459.4639758365 74515.1005838285 72395.71350880919 76634.48765884782
164565 478476.1381368405 74653.30462118516 72555.24308022912 76751.3661621412
164910 479450.67036894034 74699.29487692508 72613.7874173269 76784.80233652327
165255 480443.48024846736 74622.24789190726 72531.24740922262 76713.2483745919
165600 481453.9181521408 74673.49746419462 72580.30875244655 76766.68617594268
165945 482445.08677881554 74679.80087677225 72592.5794553647 76767.0222981798
166290 483463.51727907464 74646.69909305802 72555.15536879412 76738.24281732192
166635 484432.71964855347 74653.33955992828 72541.23593884417 76765.4431810124
166980 485464.891962551 74686.86450308816 72582.7677680308 76790.96123814552
167325 486430.31697955506 74724.20229629414 72611.17644756915 76837.22814501914
167670 487452.14072531124 74797.49961524388 72670.39379299709 76924.60543749068
168015 488436.74248485715 74823.37545316952 72716.08502202718 76930.66588431185
168360 489457.2043180884 74791.94020297418 72673.56913940718 76910.31126654118
168705 490430.4446863315 74702.58379666449 72599.82194630495 76805.34564702403
169050 491433.7183202106 74647.38716542753 72545.73738206267 76749.03694879239
169395 492432.8950735545 74650.29645687106 72556.35373058518 76744.23918315694
169740 493423.0750999947 74687.60196610156 72597.59290116 76777.61103104312
170085 494444.9362779444 74711.50519744148 72621.76729388007 76801.2431010029
170430 495418.0884760017 74770.55753333465 72692.24828036064 76848.86678630866
170775 496432.12855796784 74755.62822315199 72650.27374113472 76860.98270516926
171120 497411.26089390065 74794.7599822708 72692.17816427589 76897.34180026571
171465 498428.53129797033 74879.78374028143 72786.59679005116 76972.9706905117
171810 499414.8522340167 74921.98865842418 72826.94728985023 77017.03002699812
172155 500425.222017184 74870.93375874519 72782.50598401217 76959.36153347821
172500 501410.4932204604 74863.07263643456 72776.96708896814 76949.17818390098
172845 502390.98910934496 74856.39594372004 72749.05419820422 76963.73768923586
173190 503410.0536214812 74922.03599007188 72826.0148349104 77018.05714523335
173535 504391.6505856669 74939.59506644972 72842.41437657167 77036.77575632777
173880 505405.14449040865 74923.08805557627 72823.83623039188 77022.33988076066
174225 506405.2580074464 74990.82948401832 72897.39562502087 77084.26334301577
174570 507407.6091094403 75025.70283273814 72933.8131348436 77117.59253063268
174915 508408.3075754663 75069.67531288235 72993.21269031288 77146.13793545181
175260 509410.338349499 75148.76597236657 73090.96433743574 77206.5676072974
175605 510404.5797217837 75175.90133459802 73129.93341052723 77221.86925866881
175950 511388.6845270575 75214.19084316092 73173.24572802222 77255.13595829962
176295 512396.703103783 75207.34458362512 73172.25769799083 77242.4314692594
176640 513395.80048121506 75218.75790617401 73192.64722744378 77244.86858490424
176985 514393.84408089885 75249.73577356891 73230.40403831626 77269.06750882156
177330 515386.02307403804 75222.61547925566 73206.21434599321 77239.01661251811
177675 516395.6722992687 75302.17356614367 73299.32102306429 77305.02610922305
178020 517389.642746239 75305.15751059185 73309.42263890113 77300.89238228256
178365 518391.0089075051 75349.47966218951 73354.19066542685 77344.76865895216
178710 519395.5212985213 75386.61706890762 73389.34581223695 77383.8883255783
179055 520370.0514269515 75424.78135257827 73428.03447497173 77421.5282301848
179400 521389.6721166864 75468.47873806325 73472.21370863916 77464.74376748734
179745 522378.2581438242 75543.5393689374 73540.53017827462 77546.54855960018
180090 523394.12057224533 75648.41630181565 73640.0003689562 77656.83223467511
180435 524364.0877343864 75651.08317944608 73623.53696528496 77678.6293936072
180780 525385.0338015509 75763.34534043106 73728.60074597706 77798.08993488505
181125 526365.6507548842 75734.27113088478 73686.73625460005 77781.8060071695
181470 527370.0066909584 75777.98930401872 73716.27749508957 77839.70111294786
181815 528374.0820236251 75867.49858150214 73802.44743296642 77932.54973003785
182160 529373.484518854 75862.59403859888 73790.2406790397 77934.94739815805
182505 530364.3690813351 75796.93666232527 73718.437382066 77875.43594258455
182850 531380.7386407277 75774.3846113202 73694.3358496057 77854.4333730347
183195 532364.738998131 75751.80648037147 73672.42498422189 77831.18797652105
183540 533369.311653651 75772.8938427839 73693.78259732488 77852.00508824292
183885 534358.9603065677 75831.06545692706 73752.8343221145 77909.2965917396
184230 535347.0201102449 75717.47479668245 73633.50756453392 77801.44202883098
184575 536364.5866901602 75670.67400351714 73598.06156969021 77743.28643734407
184920 537336.9434277051 75725.88328455677 73654.88911654454 77796.877452569
185265 538345.6803751976 75690.80133784162 73622.97619765832 77758.62647802492
185610 539334.052256396 75697.9718368292 73620.03369235051 77775.90998130788
185955 540348.5716088668 75763.85867308029 73661.73358147583 77865.98376468476
186300 541339.9306294478 75796.39607509098 73683.67273793404 77909.1194122479
186645 542361.1315194881 75796.49956822085 73686.44357245935 77906.55556398236
186990 543341.6174614496 75891.64475081846 73781.95250586572 78001.33699577121
187335 544352.3620046836 75931.91702073958 73820.22533161039 78043.60870986877
187680 545335.3759159908 75977.28922994483 73872.10378320131 78082.47467668835
188025 546333.0879132204 76033.63175837987 73922.6531162964 78144.61040046334
188370 547340.6173702453 76087.62571159491 73971.27464438263 78203.97677880719
188715 548330.188980827 76131.4613205376 74001.44500462052 78261.47763645467
189060 549339.9613733451 76182.90869783705 74069.29121637312 78296.52617930097
189405 550331.2080605511 76164.19141978407 74060.94676383288 78267.43607573526
189750 551341.9529990443 76200.08312513976 74092.62940200519 78307.53684827434
190095 552327.616877073 76227.82234223858 74117.80283449046 78337.8418499867
190440 553328.9163676659 76219.45136435425 74097.849128813 78341.05359989549
190785 554309.6963393736 76217.36309374099 74100.5374674938 78334.18871998817
191130 555313.5923072136 76209.3314091439 74094.0398904393 78324.6229278485
191475 556321.9748358935 76240.82025063274 74128.93887607791 78352.70162518756
191820 557308.6841848134 76229.91557621729 74128.31345775053 78331.51769468405
192165 558323.77155352 76210.91700063458 74107.28349726506 78314.5505040041
192510 559317.9367950659 76272.42203810546 74170.67638891318 78374.16768729774
192855 560310.7262659584 76320.18967724651 74211.26309459367 78429.11625989935
193200 561305.2978593085 76346.86768916651 74236.49750633424 78457.23787199878
193545 562303.1052521834 76431.8372885119 74316.71779047893 78546.95678654488
193890 563310.7524554555 76469.36153911785 74364.90829466896 78573.81478356673
194235 564303.9563372314 76455.08322812815 74356.44469563589 78553.7217606204
194580 565305.509359481 76445.63933805782 74347.1065516586 78544.17212445705
194925 566304.9309261009 76474.49127407798 74385.52400175229 78563.45854640368
195270 567297.5918150787 76439.61790598015 74351.08713204677 78528.14867991353
195615 568289.0065998944 76419.73586181158 74338.26622796187 78501.2054956613
195960 569298.6397514015 76394.43761968533 74307.48251993983 78481.39271943082
196305 570279.6002142812 76464.5308059945 74392.6560530845 78536.40555890449
196650 571279.0757519841 76563.92615388808 74485.32937709277 78642.5229306834
196995 572288.5325604286 76574.29498989532 74491.03053188084 78657.5594479098
197340 573281.2000319152 76593.01139814017 74498.28917602418 78687.73362025616
197685 574279.8944599967 76660.85161768644 74569.81161009995 78751.89162527293
198030 575286.5796791187 76712.26159024304 74621.00241010981 78803.52077037627
198375 576271.9639687511 76754.96806490139 74674.67928730966 78835.25684249312
198720 577270.9748412381 76734.05160256906 74656.68250969115 78811.42069544697
199065 578276.7151441142 76788.5665735783 74709.06812941388 78868.06501774272
199410 579260.7592573665 76802.4751949634 74716.62031915513 78888.33007077166
199755 580283.3667708405 76834.92885067055 74748.20945361651 78921.64824772459
200100 581253.8643771246 76923.59955024536 74843.40193085096 79003.79716963976
200445 582266.071678621 76865.02034270487 74782.04577528019 78947.99491012955
200790 583264.671330467 76863.8577579668 74783.28980432331 78944.4257116103
201135 584271.2526133374 76897.08843722026 74826.16759436166 78968.00928007886
201480 585277.2528038052 77038.17025172705 74970.4599042322 79105.8805992219
201825 586263.9980557605 77111.05488371562 75031.55134376658 79190.55842366467
202170 587265.6719910047 77118.18385897967 75036.09777639226 79200.26994156708
202515 588252.3404061073 77143.52534480761 75056.7763966003 79230.27429301493
202860 589259.3462402233 77155.35607506523 75057.94881392339 79252.76333620706
203205 590236.0924372905 77151.94531781877 75058.07623446886 79245.81440116868
203550 591241.5480554347 77137.16749751655 75030.07823496165 79244.25676007145
203895 592256.3125056764 77215.26379168297 75101.43930780474 79329.0882755612
204240 593250.359704259 77206.35305839076 75083.3941658135 79329.31195096801
204585 594255.3395483905 77231.2877249051 75102.83283024203 79359.74261956816
204930 595244.6759968799 77250.24446648207 75109.9917937251 79390.49713923903
205275 596253.9832428375 77299.45523342832 75156.95431135621 79441.95615550043
205620 597244.7694014136 77373.11064972641 75219.34822897133 79526.8730704815
205965 598230.4404230146 77331.25050184102 75176.0881202517 79486.41288343033
206310 599239.9912378293 77365.14851323755 75210.6942167903 79519.6028096848
206655 600238.9952542534 77428.62432658057 75270.33347019364 79586.9151829675
207000 601226.8885735894 77473.99178954467 75319.83914854801 79628.14443054133
207345 602228.554462329 77481.53959394354 75346.52707846278 79616.5521094243
207690 603229.9080451747 77558.15899664223 75399.67561580971 79716.64237747475
208035 604232.2973924712 77636.64352863678 75482.5342848452 79790.75277242836
208380 605224.0808679814 77558.38378125854 75395.37245305008 79721.395109467
208725 606219.6059081135 77642.82003073054 75476.79525574333 79808.84480571774
209070 607223.3415616817 77664.415222608 75509.7858700024 79819.04457521361
209415 608205.4673735385 77690.0408332384 75534.60503156703 79845.47663490976
209760 609223.4354196272 77759.84015215244 75605.22308793428 79914.45721637059
210105 610206.0574607856 77786.79700034729 75631.80020826212 79941.79379243245
210450 611222.6298052735 77878.09180848434 75726.51112078944 80029.67249617925
210795 612207.3160602798 77876.34870190687 75719.14913562273 80033.548268191
211140 613214.7948933168 77918.6676466079 75773.19648420688 80064.1388090089
211485 614215.2036757938 77964.79638716065 75831.56795600067 80098.02481832063
211830 615195.1095997052 77956.41443676151 75812.7251501542 80100.10372336881
212175 616211.7558943209 78016.16092710667 75871.07443774947 80161.24741646387
212520 617197.4305124544 78090.91889845328 75951.10259153876 80230.7352053678
212865 618214.5513161784 78160.47118562247 76003.83598470129 80317.10638654366
213210 619201.5271113461 78259.84771877613 76096.26409549429 80423.43134205797
213555 620210.3606976443 78340.9280761467 76178.88598725751 80502.97016503588
213900 621203.1987838761 78400.93811927471 76245.45024163461 80556.42599691481
214245 622210.6313284235 78423.01200450536 76264.14923558854 80581.87477342218
214590 623204.4400293607 78452.90996133415 76287.34319385437 80618.47672881394
214935 624195.5309108959 78510.44648232279 76330.48564101267 80690.40732363291
215280 625218.6510230897 78567.84182137586 76388.68651299886 80746.99712975285
215625 626210.3515367492 78579.04793444127 76380.83753288836 80777.2583359942
215970 627207.5001364339 78625.48202781458 76428.14083338523 80822.82322224393
216315 628196.3121578605 78662.89473901238 76479.9586310491 80845.83084697566
216660 629203.8319769505 78651.74159645174 76454.13264264778 80849.35055025571
217005 630190.0569469936 78711.51040998759 76522.51180119447 80900.5090187807
217350 631203.0726941822 78727.24600488109 76545.12813372193 80909.36387604025
217695 632199.0414489072 78746.40782277446 76560.01929866409 80932.79634688483
218040 633185.6594067527 78712.81531046332 76520.16182668254 80905.46879424411
218385 634180.740309602 78696.30886666266 76507.96998279674 80884.64775052857
218730 635186.7848730409 78763.28954604735 76570.0654670925 80956.5136250022
219075 636185.8022861042 78811.66473605022 76606.84004174883 81016.48943035162
219420 637184.8250225508 78869.85903724146 76658.68030826753 81081.03776621539
219765 638180.9693572017 78873.56946285107 76651.19546782208 81095.94345788006
220110 639168.8094230251 78821.18494995055 76605.16557530954 81037.20432459156
220455 640172.5494370244 78829.25099195889 76618.04153760696 81040.46044631083
220800 641157.6677620877 78842.55685840902 76626.42166222313 81058.69205459491
221145 642161.2267100416 78902.01780755454 76672.16970942433 81131.86590568475
221490 643159.6223458522 78941.85399010518 76711.40375661995 81172.30422359041
221835 644164.5213622246 78956.94454711239 76718.27525965373 81195.61383457105
222180 645166.9305228522 78976.22968853875 76725.84188042194 81226.61749665556
222525 646155.1076263486 79007.30373317101 76757.21510543667 81257.39236090535
222870 647156.1561660361 79033.2470156246 76781.51034821448 81284.98368303472
223215 648163.0349877592 79217.96447036361 76965.13763461253 81470.7913061147
223560 649160.4265200826 79204.29333801486 76971.67789778869 81436.90877824104
223905 650158.6826468083 79287.89745014744 77073.19075153064 81502.60414876425
224250 651143.8327203003 79297.28204951574 77078.05850349163 81516.50559553984
224595 652162.6768407143 79258.10843069742 77054.90682841757 81461.31003297727
224940 653147.7974979616 79289.27700264787 77093.20745107428 81485.34655422145
225285 654171.8362842653 79398.377683378 77204.85133718606 81591.90402956994
225630 655153.4226561048 79385.51505555157 77188.97795181136 81582.05215929178
225975 656142.5597383096 79375.94140436602 77181.21381648918 81570.66899224286
226320 657146.3530879443 79411.60445880244 77221.66338984366 81601.54552776122
226665 658135.1468380359 79509.02033550377 77335.64520478119 81682.39546622634
227010 659155.1740350778 79581.05798635137 77423.79311754758 81738.32285515516
227355 660120.3612590297 79554.31807758298 77394.00677582376 81714.62937934221
227700 661148.8899173607 79641.56941940905 77479.0390473211 81804.09979149699
228045 662122.9518667737 79738.4304512713 77566.5096490575 81910.3512534851
228390 663145.8926691593 79801.23416685643 77603.31704311157 81999.1512906013
228735 664132.9114243495 79790.88058150836 77586.95722836068 81994.80393465604
229080 665148.5563465266 79826.97441259211 77627.97246333276 82025.97636185147
229425 666135.52344472 79823.27075019566 77632.0681579006 82014.47334249072
229770 667124.9677116238 79775.61246431904 77575.46700011121 81975.75792852687
230115 668139.8026599932 79871.79668638174 77664.47993885228 82079.1134339112
230460 669110.8901086415 79877.35511085179 77653.17263447675 82101.53758722682
230805 670142.1711274993 79833.86720402933 77628.41040197827 82039.3240060804
231150 671114.2365931467 79860.5344241712 77651.38714677717 82069.68170156523
231495 672136.8914933401 79954.42551081174 77749.55502900673 82159.29599261674
231840 673109.3496542895 80009.10413117167 77815.1102890056 82203.09797333773
232185 674131.1636428555 80034.35856031836 77837.32349588083 82231.39362475589
232530 675118.7031040735 80098.88338946429 77893.8718398822 82303.89493904638
232875 676115.8038953877 80111.62434378001 77912.58719728935 82310.66149027068
233220 677120.0156222145 80109.79444174956 77907.07323962719 82312.51564387193
233565 678108.8241690266 80054.93482472644 77853.80016370257 82256.06948575031
233910 679110.1051336211 80077.0628310325 77881.4329249418 82272.6927371232
234255 680094.9064584043 80117.59132078997 77915.88273162021 82319.29990995974
234600 681116.8422272488 80170.86516296549 77961.32696097624 82380.40336495475
234945 682102.5909215178 80205.80964844588 77989.09866700816 82422.5206298836
235290 683109.7382418117 80252.82995934354 78040.72839117084 82464.93152751624
235635 684099.3563729652 80237.92079471187 78017.2503752304 82458.59121419334
235980 685114.621808375 80255.18840533133 78033.81653244258 82476.56027822007
236325 686097.1325905137 80279.00671730324 78060.6828579647 82497.33057664179
236670 687097.812480967 80244.21797916041 78014.63344838249 82473.80250993834
237015 688101.4066434557 80248.77715620767 78011.38180842614 82486.17250398919
237360 689097.1046887946 80262.29217523885 78016.12568788751 82508.45866259019
237705 690091.201647146 80295.62041123211 78042.78553250992 82548.4552899543
238050 691088.865980523 80275.02751210301 78017.12291813018 82532.93210607585
238395 692093.9496581805 80319.78075857599 78068.02288055496 82571.53863659702
238740 693074.3102387635 80373.41879126284 78117.42015353155 82629.41742899413
239085 694084.2876889363 80425.51961550617 78163.33099399647 82687.70823701588
239430 695088.7587414638 80499.7996334995 78247.79608873255 82751.80317826645
239775 696078.5554120393 80562.26714204696 78328.2260440381 82796.3082400558
240120 697081.1409185996 80585.22150855245 78348.01331532905 82822.42970177585
240465 698082.9306029683 80704.98764196533 78476.82014757118 82933.15513635948
240810 699089.0504468313 80704.23671269146 78481.17499139317 82927.29843398975
241155 700074.1893633333 80730.94568999998 78511.5475595529 82950.34382044706
241500 701073.167280098 80689.45318665357 78455.0301241993 82923.87624910784
241845 702065.5099332365 80791.01099969851 78546.43476995193 83035.5872294451
242190 703076.0310999185 80858.75096064512 78598.78019806452 83118.72172322572
242535 704072.3704892433 80961.58727499699 78709.13664660031 83214.03790339366
242880 705074.232584144 81078.01381375505 78817.6666330949 83338.36099441521
243225 706071.9595516663 81171.40187210638 78905.77759905039 83437.02614516237
243570 707071.4073838503 81188.1920502833 78916.99518704654 83459.38891352004
243915 708073.8999985954 81171.52877386578 78893.11902159861 83449.93852613294
244260 709073.3900835857 81115.51941181281 78832.66520481685 83398.37361880878
244605 710065.5680056368 81172.79499527873 78887.69071999444 83457.89927056302
244950 711063.4416940145 81291.10459059005 79004.42779042595 83577.78139075416
245295 712059.6819611784 81376.19263343634 79089.6160040682 83662.76926280448
245640 713066.4498645647 81384.5652377799 79100.26963520987 83668.86084034992
245985 714062.7135717152 81479.9722451687 79189.74013914788 83770.20435118952
246330 715055.2804057718 81575.22851873073 79272.23467250151 83878.22236495995
246675 716066.0567729528 81666.7709764383 79369.94684598349 83963.59510689312
247020 717053.4129236192 81771.26198340351 79492.3264357026 84050.19753110442
247365 718063.0672818027 81826.19406382275 79536.607469957 84115.7806576885
247710 719047.9861300532 81856.74439005897 79577.3233583969 84136.16542172105
248055 720054.5701811165 81935.65196918664 79653.29205437082 84218.01188400247
248400 721048.213966488 81998.28599197876 79715.51183975434 84281.06014420318
248745 722056.1040675242 82042.1505375121 79754.63871047742 84329.66236454679
249090 723047.7523803713 82076.58378754811 79768.25108763781 84384.91648745841
249435 724057.8017075002 82081.43998158356 79783.69983116566 84379.18013200146
249780 725048.9627006564 82120.07399721116 79823.53077069562 84416.6172237267
250125 726039.557703305 82140.79838222895 79836.88344835618 84444.71331610173
250470 727039.3555356971 82120.32994755136 79790.58172379542 84450.07817130731
250815 728033.884390745 82121.99348987595 79788.22937587461 84455.7576038773
251160 729024.461716226 82109.0620674917 79776.76191098506 84441.36222399834
251505 730031.0703017036 82157.99307711648 79832.2436572066 84483.74249702635
251850 731026.0457180198 82202.95112529429 79889.34840089925 84516.55384968933
252195 732023.4672034995 82250.15532547762 79930.10415749083 84570.20649346441
252540 733033.9263704605 82306.83806659366 79985.7964054533 84627.87972773402
252885 734027.0746897426 82325.99281563473 80001.20808721933 84650.77754405013
253230 735019.81848622 82366.73168604808 80041.67694782789 84691.78642426827
253575 736011.2641530824 82417.39985642172 80097.1890308584 84737.61068198504
253920 737033.9137552311 82449.41076911081 80124.39861913238 84774.42291908924
254265 738012.9169990433 82403.41017538118 80079.93336145907 84726.8869893033
254610 739035.5186204632 82318.8624407862 80000.48078907441 84637.24409249797
254955 740010.657679313 82400.8701728474 80082.17669674741 84719.56364894738
255300 741028.6683482764 82410.83054963319 80074.91599330588 84746.7451059605
255645 742002.944513576 82511.94816185952 80166.94361135524 84856.9527123638
255990 743016.6996454189 82541.91214704026 80193.77469145681 84890.04960262371
256335 744012.6632532035 82524.50128100188 80177.82584343934 84871.17671856443
256680 745014.3404106385 82522.68460085824 80182.35903883755 84863.01016287893
257025 746011.2730089882 82515.6456503818 80161.12117838598 84870.17012237763
257370 746993.1482151995 82509.84922712242 80155.34169352968 84864.35676071516
257715 748011.5436369391 82598.27378125227 80237.62769483193 84958.91986767261
258060 748995.1494327898 82672.7390228183 80307.24908589106 85038.22895974555
258405 750000.7635697874 82687.56592643422 80334.07374307913 85041.05810978932
258750 751001.5510004587 82758.24555220679 80408.14383645932 85108.34726795426
259095 751994.964160424 82707.19979979223 80366.10395804615 85048.29564153831
259440 752992.9395751766 82771.11293316548 80436.72730812742 85105.49855820354
259785 754001.8264279728 82869.67782411039 80519.99748277645 85219.35816544433
260130 754999.406405753 82898.41876964654 80542.61762340415 85254.21991588893
260475 755996.001167832 82897.12151819223 80559.91094124159 85234.33209514288
260820 756988.7857567018 82920.55428587158 80566.84158169516 85274.266990048
261165 758001.4555901868 82891.83065820065 80535.5604786248 85248.1008377765
261510 758980.5008064104 82933.88670270432 80575.88168021807 85291.89172519057
261855 759982.3028133204 82857.07909932618 80486.20474918612 85227.95344946624
262200 760966.6337093862 82917.16687038369 80546.2468877365 85288.08685303088
262545 761976.2164082597 82959.00004417238 80595.68247324468 85322.31761510008
262890 762953.6856145496 82943.20059801376 80589.87139731264 85296.52979871488
263235 763966.5925117714 82900.89034698743 80556.9357536182 85244.84494035666
263580 764954.2848534827 82899.90248105937 80544.14924455578 85255.65571756296
263925 765974.0819291736 82920.09572017124 80553.04745278617 85287.14398755632
264270 766957.6332047608 83024.6405476526 80650.72468599558 85398.55640930962
264615 767960.7300862999 83002.59598928508 80617.84626439109 85387.34571417907
264960 768949.2626757409 83051.67994991742 80666.11520925851 85437.24469057634
265305 769952.6184906756 83134.03448685074 80737.81359059777 85530.25538310371
265650 770960.0062317024 83145.09958379487 80743.68931943958 85546.50984815016
265995 771949.7763690017 83138.27496260866 80733.96641909359 85542.58350612373
266340 772955.7616185738 83144.27600760247 80733.4983805788 85555.05363462614
266685 773927.0875311854 83085.84738024436 80667.9059116661 85503.78884882263
267030 774945.8212837437 83084.29375898464 80657.68359479413 85510.90392317515
267375 775931.2708671982 83153.04025532492 80733.61646366847 85572.46404698136
267720 776949.1145705032 83156.439486086 80726.1627755043 85586.71619666771
268065 777927.3397847146 83128.69435836181 80693.06976043717 85564.31895628646
268410 778938.9890525725 83130.02580088814 80680.85332921846 85579.19827255781
268755 779933.0270710948 83195.63808650465 80744.24832858822 85647.02784442109
269100 780933.0112906859 83226.25384190802 80768.82782998664 85683.67985382941
269445 781926.1672285852 83217.99118496734 80757.93331585093 85678.04905408375
269790 782930.131729978 83274.19184950745 80820.0231860227 85728.36051299219
270135 783923.0062480925 83235.50086247329 80769.80926338687 85701.19246155971
270480 784923.5430193045 83226.15988911649 80767.3244268499 85684.99535138308
270825 785919.7793360992 83171.106112953 80699.9894163683 85642.22280953769
271170 786914.91261185 83163.9631972693 80689.4739606615 85638.4524338771
271515 787903.5097176813 83214.97381713976 80731.7827824024 85698.16485187713
271860 788903.9155685991 83322.66717816917 80851.67803089641 85793.65632544193
272205 789911.2376985394 83384.80190755278 80916.2045759014 85853.39923920417
272550 790913.0398154036 83378.53414721023 80910.76062164408 85846.30767277638
272895 791894.9402064403 83343.3012550893 80874.36403052545 85812.23847965316
273240 792902.1838235365 83379.71093854915 80924.38046091076 85835.04141618754
273585 793908.8147861614 83380.31913444548 80926.8590039116 85833.77926497937
273930 794899.6675551187 83439.20735211871 80990.12204871164 85888.29265552579
274275 795903.3085453304 83483.58344641789 81049.81645961615 85917.35043321963
274620 796892.07140611 83504.10958588755 81074.18964456866 85934.02952720644
274965 797896.7730660234 83538.72781932606 81098.23670212353 85979.21893652859
275310 798891.2840045731 83526.45775359278 81089.03153544231 85963.88397174326
275655 799880.7020110198 83571.55227175457 81132.0237497642 86011.08079374494
276000 800893.6791705835 83578.63225687803 81148.02554201432 86009.23897174174
276345 801883.6723577894 83669.51764152298 81252.47772206382 86086.55756098214
276690 802898.0748921916 83718.93992452549 81304.30912112721 86133.57072792377
277035 803877.7107380248 83760.98295206389 81337.26055532845 86184.70534879933
277380 804888.9272213866 83846.79207036948 81420.46351479233 86273.12062594664
277725 805884.5840861785 83842.71603445707 81410.83196203547 86274.60010687867
278070 806868.1070644495 83941.57153098792 81530.3183328747 86352.82472910114
278415 807883.7187833984 83955.99940949498 81542.99969384902 86368.99912514094
278760 808869.3504148845 83998.05864869073 81591.00034520135 86405.1169521801
279105 809894.1656273544 84078.20291342225 81667.46217029696 86488.94365654755
279450 810870.4970411429 84121.8759442975 81703.86136819425 86539.89052040075
279795 811900.0654271189 84164.68301280426 81737.13769976744 86592.22832584109
280140 812861.760487044 84246.67275928067 81818.86976927363 86674.47574928771
280485 813899.3801043043 84332.6897499196 81906.0425387828 86759.33696105641
280830 814856.932758322 84346.92187617053 81927.24899912883 86766.59475321222
281175 815884.1901648791 84419.10948432855 81998.25226971519 86839.96669894192
281520 816872.2936607475 84479.97325141034 82061.61083696634 86898.33566585433
281865 817876.8479343723 84502.26826360455 82087.27662483449 86917.25990237462
282210 818877.9205100056 84487.94077338398 82083.03714469523 86892.84440207272
282555 819846.1300639984 84496.74930253823 82096.90291316112 86896.59569191534
282900 820883.6322752489 84482.98764323424 82072.92660172077 86893.04868474772
283245 821838.507660825 84521.82518231195 82104.48808055262 86939.16228407128
283590 822858.2263316675 84472.80737104232 82052.16338253088 86893.45135955376
283935 823846.2802939059 84503.014166729 82077.79016174826 86928.23817170975
284280 824845.519088762 84554.14066668598 82133.20865661166 86975.0726767603
284625 825844.3119612718 84516.75833339355 82084.44045381903 86949.07621296807
284970 826829.487738164 84629.82567074857 82182.45870436706 87077.19263713008
285315 827849.2478450051 84718.32890937076 82264.0644359064 87172.59338283511
285660 828828.9678309143 84759.95069684074 82301.18323726256 87218.71815641891
286005 829859.0091909256 84766.42651896988 82287.83286975346 87245.0201681863
286350 830844.4329055288 84764.82671981206 82268.63780120829 87261.01563841583
286695 831839.6109519905 84740.49649300546 82246.42426435069 87234.56872166022
287040 832842.7988281405 84702.02169183757 82190.4717833604 87213.57160031474
287385 833826.7481747963 84757.42772181716 82242.55620455976 87272.29923907456
287730 834839.7688718302 84758.82039383278 82252.64823504287 87264.99255262269
288075 835819.5661461507 84752.75033134695 82242.40205180738 87263.09861088652
288420 836836.5016364773 84785.09294209463 82275.4673935496 87294.71849063967
288765 837814.6318164496 84832.92324278769 82315.00693260705 87350.83955296832
289110 838819.640506976 84844.63063492214 82330.66285093263 87358.59841891166
289455 839815.5024604946 84827.4282080029 82296.41290337742 87358.44351262836
289800 840827.4385289552 84852.51133425714 82320.26886426006 87384.75380425423
290145 841814.1688109409 84819.88583176331 82300.01436287649 87339.75730065013
290490 842808.8934664857 84837.68657544263 82305.29377104998 87370.07937983527
290835 843821.7632903558 84810.96748457236 82279.21105056297 87342.72391858176
291180 844798.4225323012 84841.84618214131 82299.67554287965 87384.01682140297
291525 845812.811798708 84895.81329982023 82356.01246285244 87435.61413678803
291870 846800.9569462712 84993.3489062334 82457.21268098657 87529.48513148022
292215 847812.0648394048 84974.2152192727 82435.2534828024 87513.17695574298
292560 848807.5913299379 85038.29995735612 82497.41484719854 87579.18506751371
292905 849790.8505132741 85121.2189110223 82581.99540299237 87660.44241905223
293250 850806.2334480436 85139.96499055672 82596.58989818947 87683.34008292397
293595 851788.2718793459 85204.23148166625 82671.75612404445 87736.70683928806
293940 852811.7391009477 85265.64002454569 82735.73842646262 87795.54162262876
294285 853804.1102703068 85343.4291707718 82812.53414589209 87874.3241956515
294630 854798.3098816612 85403.24896840917 82858.8151907667 87947.68274605164
294975 855805.8196252626 85547.28519315975 82991.24716585144 88103.32322046807
295320 856796.7249576411 85536.30991041241 82962.10961633138 88110.51020449345
295665 857806.0416243689 85547.4699815908 82955.17238361404 88139.76757956755
296010 858799.6284433043 85595.73636161085 83007.94078455676 88183.53193866494
296355 859798.7312095662 85638.2181668437 83050.8907343709 88225.5455993165
296700 860798.5801115443 85711.59559319673 83141.91616587296 88281.27502052051
297045 861792.6843624449 85790.40777439349 83243.05527972084 88337.76026906614
297390 862808.4139285495 85839.90114916311 83286.78884262168 88393.01345570454
297735 863792.7671342242 85840.77739401175 83282.54978046281 88399.00500756069
298080 864793.0501145831 85813.5695044818 83254.61202980591 88372.52697915769
298425 865786.5762675192 85822.38360125101 83254.39461687388 88390.37258562815
298770 866781.7356412337 85856.23427138086 83278.85587059331 88433.61267216841
299115 867783.1675551629 85847.56481375394 83268.72602333137 88426.4036041765
299460 868777.5749612848 85846.33890501145 83276.94126110198 88415.73654892092
299805 869787.5888836784 85854.46031023125 83279.14070440957 88429.77991605294
300150 870767.877961087 85915.92886423538 83329.80616575578 88502.05156271497
300495 871778.3875058077 85984.89293413011 83397.57297204329 88572.21289621694
300840 872776.685142329 85969.46426338729 83373.45298630501 88565.47554046956
301185 873775.243749189 85969.74021199434 83371.48989928687 88567.99052470182
301530 874767.6215621418 85998.16794000858 83397.809097204 88598.52678281318
301875 875763.9481791407 86023.39473495199 83405.11191814081 88641.67755176316
302220 876765.2843726384 86032.68703488373 83417.20711861315 88648.1669511543
302565 877771.5167535983 85950.35517148468 83353.8352793494 88546.87506361997
302910 878759.0888207457 85990.38203244844 83381.41013579664 88599.35392910024
303255 879765.1446958233 86040.26164803501 83427.40472661066 88653.11856945936
303600 880754.6520885229 86117.75003912837 83514.21107463533 88721.28900362141
303945 881755.8263540622 86137.3815298187 83542.91736052991 88731.84569910748
304290 882751.7586539738 86104.99664365295 83516.77888644247 88693.21440086344
304635 883730.6388735545 86105.02369232081 83508.41369365324 88701.63369098838
304980 884749.7644126419 86134.63736547019 83527.36976528096 88741.90496565941
305325 885741.2063290065 86249.77385431807 83637.48955732613 88862.05815131002
305670 886749.1463670419 86295.08927694129 83684.7141111021 88905.46444278047
306015 887740.3304905649 86292.53004968379 83686.37632596226 88898.68377340531
306360 888745.18654747 86331.90732520621 83723.1824928097 88940.63215760271
306705 889739.9894850192 86266.8372896873 83650.62298949501 88883.0515898796
307050 890737.8256264695 86297.54945325135 83678.47490016482 88916.6240063379
307395 891724.4894065575 86346.57031015685 83733.81877548482 88959.32184482888
307740 892725.3191990047 86327.70929198462 83712.23304427654 88943.1855396927
308085 893727.092648011 86349.2468539636 83744.1689916903 88954.32471623691
308430 894722.1954384542 86404.03656959144 83796.56065457179 89011.51248461108
308775 895730.5316850954 86424.23826907501 83812.41885831284 89036.05767983718
309120 896730.6241978463 86520.07426404873 83904.14428319743 89136.00424490003
309465 897708.2309970276 86504.70632609719 83904.8232498012 89104.58940239319
309810 898732.6847825098 86471.52267236383 83859.46572311832 89083.57962160934
310155 899694.6198915921 86510.57031076301 83893.47724998745 89127.66337153857
310500 900731.819453657 86541.02878489996 83909.18888491642 89172.86868488349
310845 901711.4125747719 86626.60078432325 83993.17780388998 89260.02376475652
311190 902731.3349657407 86600.37382794777 83976.15821747691 89224.58943841862
311535 903707.2842753866 86626.87221802498 84010.2941181741 89243.45031787585
311880 904713.5281222704 86599.94026179986 83983.30134504006 89216.57917855965
312225 905709.0132632115 86601.29953495595 83997.487241065 89205.1118288469
312570 906715.6842650751 86613.24426385773 83998.80909574337 89227.6794319721
312915 907714.7773572378 86653.52174412305 84029.4523872 89277.5911010461
313260 908697.3574843975 86608.31523005717 83980.53122211069 89236.09923800365
313605 909705.1690190281 86592.78037983943 83961.99196702635 89223.56879265251
313950 910688.7585187086 86522.99617693567 83892.45640326095 89153.5359506104
314295 911714.3323574881 86559.05925867487 83934.79551062945 89183.32300672028
314640 912702.99845805 86636.33141965783 84023.36164404085 89249.3011952748
314985 913687.9611626213 86676.01771957542 84056.52305662062 89295.51238253023
315330 914689.2815210364 86657.13594378471 84035.05383338768 89279.21805418175
315675 915673.0144205359 86675.29857030166 84050.59265763251 89300.0044829708
316020 916682.3130579796 86668.83978424328 84044.0008798827 89293.67868860385
316365 917670.96408501 86677.58394088737 84042.64083083374 89312.527050941
316710 918679.4833351607 86699.65261432895 84052.55434558664 89346.75088307126
317055 919671.4811932376 86720.24432980103 84074.15456677401 89366.33409282805
317400 920680.1548125278 86702.9226529219 84049.16856562886 89356.67674021494
317745 921662.729430851 86690.81991667586 84025.94347778954 89355.69635556218
318090 922665.1588253106 86742.38141061213 84095.1202550126 89389.64256621165
318435 923672.8979969758 86755.30609113003 84119.73713139481 89390.87505086524
318780 924673.1562280533 86770.69702901885 84147.85036190496 89393.54369613274
319125 925671.4162418129 86808.91367695548 84189.21705135975 89428.6103025512
319470 926657.2224759797 86784.93849931128 84168.84721438718 89401.02978423538
319815 927670.8170701932 86855.55973233473 84237.84975995305 89473.26970471641
320160 928660.1237982133 86855.49238306565 84216.1823418921 89494.8024242392
320505 929649.739241336 86843.62189396612 84202.74060979385 89484.50317813839
320850 930653.2292817238 86750.29285463317 84111.58791233024 89388.99779693609
321195 931640.9737736399 86802.4717600423 84169.93626198517 89435.00725809943
321540 932664.0584774623 86864.3522062614 84229.91923940364 89498.78517311918
321885 933643.253677859 86817.95472581634 84199.9069389319 89436.00251270077
322230 934652.7292787816 86821.84045993023 84208.02683197932 89435.65408788114
322575 935635.628456497 86814.98810583098 84196.24259363193 89433.73361803003
322920 936655.4473796001 86929.96447667925 84303.75580162299 89556.17315173551
323265 937643.3573946755 86968.30023511229 84350.61196417957 89585.988506045
323610 938634.9770375115 86875.85406972101 84267.92131431407 89483.78682512796
323955 939648.5952670558 86900.53684162116 84278.99112335178 89522.08255989054
324300 940630.067508826 86940.20848745629 84320.51413383526 89559.90284107732
324645 941640.1359990498 86874.52600018981 84254.302953544 89494.74904683563
324990 942629.1321349255 86915.12719697246 84311.54594404969 89518.70844989523
325335 943638.5074789281 86993.74168792382 84394.48739573445 89592.99598011318
325680 944631.7212521262 87052.87362552408 84455.7566416316 89649.99060941656
326025 945637.087712826 87072.1668596722 84472.44069282891 89671.89302651549
326370 946625.3843865736 87111.93909298895 84518.2458776082 89705.63230836969
326715 947641.1985311263 87237.82636105735 84664.51401738133 89811.13870473337
327060 948636.2407541565 87265.24775861981 84682.13643199152 89848.3590852481
327405 949635.265353513 87201.6141096195 84615.05157608728 89788.17664315173
327750 950639.4952131181 87297.37550934899 84709.4172655826 89885.33375311538
328095 951611.8069248194 87290.44858106168 84707.77298654441 89873.12417557894
328440 952636.9669813239 87271.46944801277 84698.70030555596 89844.23859046957
328785 953610.7122577381 87359.56797303863 84776.49466650846 89942.64127956881
329130 954632.3120753536 87401.25846293048 84822.63175739357 89979.88516846739
329475 955612.3065217063 87543.52925732963 84982.79997849143 90104.25853616784
329820 956618.0043545768 87603.25366273012 85037.9086774554 90168.59864800483
330165 957606.9604101819 87631.61006963358 85056.42924470198 90206.79089456517
330510 958627.8016853861 87704.2879133068 85143.79828267047 90264.77754394314
330855 959618.3013473102 87733.3189217852 85155.90578316884 90310.73206040157
331200 960623.9174226102 87821.76997617393 85235.90978115793 90407.63017118994
331545 961611.8486854272 87871.97553865092 85283.11189961476 90460.83917768708
331890 962603.7012864358 87795.31719901251 85183.92113010156 90406.71326792346
332235 963611.1717855152 87843.3195884314 85228.5540552836 90458.0851215792
332580 964601.3362245271 87901.61947129367 85276.77748485869 90526.46145772866
332925 965615.999945118 87889.25743775183 85266.43445044843 90512.08042505523
333270 966598.8585254935 87862.94442026292 85243.33980276421 90482.54903776164
333615 967612.0170925797 87841.16153416224 85215.83305110809 90466.49001721639
333960 968584.2021207721 87833.88980634698 85222.7699825451 90445.00963014887
334305 969593.5713005408 87785.66294450201 85167.07819528387 90404.24769372014
334650 970573.5267474119 87793.24289230112 85172.31417840204 90414.1716062002
334995 971586.7155225353 87855.31902577177 85217.61002419525 90493.02802734828
335340 972594.1793779188 87839.911459791 85214.99704849276 90464.82587108923
335685 973567.9055952351 87825.39087798611 85204.46292663817 90446.31882933405
336030 974589.8602310038 87841.91433587582 85218.36773773064 90465.46093402099
336375 975579.0270784477 87875.56569472772 85256.99658641117 90494.13480304426
336720 976582.9271393585 87946.33824166954 85324.34557121668 90568.3309121224
337065 977569.6861466275 88014.32128145148 85401.21446985306 90627.42809304991
337410 978573.4764675652 88053.4282119744 85426.53909039842 90680.31733355038
337755 979569.5331460465 88033.70024090577 85410.16744329064 90657.2330385209
338100 980557.5757051775 88111.27262112286 85480.40259991249 90742.14264233323
338445 981573.2503306327 88046.09024121278 85409.19125742686 90682.98922499869
338790 982549.8147018101 88014.3755722586 85383.36894192258 90645.38220259463
339135 983578.6509830101 88016.25744553535 85405.31951216722 90627.19537890347
339480 984550.2786997161 88090.79729572675 85480.38561682438 90701.20897462912
339825 985556.0627984327 88198.23285428296 85582.4641718899 90814.00153667603
340170 986553.6167204874 88234.54212579486 85617.44314622247 90851.64110536725
340515 987559.972054589 88288.52148147067 85669.45635614435 90907.58660679699
340860 988549.6746595844 88239.31154722207 85626.12442307826 90852.49867136587
341205 989551.2791468167 88210.33062718034 85586.47176410568 90834.18949025501
341550 990560.62431317 88266.81066182164 85650.52363984643 90883.09768379685
341895 991533.9274010246 88264.17307711032 85649.5782126314 90878.76794158923
342240 992560.4472790298 88402.70053646987 85796.00214945151 91009.39892348823
342585 993547.4872204376 88427.33180612158 85818.27670613166 91036.38690611151
342930 994550.5331710414 88378.14572243867 85758.23093735661 90998.06050752073
343275 995539.979322266 88385.9871607283 85765.91266025933 91006.06166119727
343620 996532.4020374169 88474.83470374411 85850.86823600688 91098.80117148135
343965 997548.576702352 88450.79417672614 85821.0130716382 91080.57528181408
344310 998518.8377970472 88502.07851402965 85860.97270726178 91143.18432079752
344655 999558.0198767711 88571.41643121856 85945.07499066352 91197.7578717736


==> data/S20/mu03/UCRL-AC_upper_bound.csv <==
 idx time upper_bound
0 0 0 0.0
1 10 10 208044.30359668774
2 20 20 346851.01779811474
3 40 40 553985.4040032795
4 80 80 862913.022757058
5 160 160 1322356.4695903275
6 320 320 2003380.7350239293
7 640 640 3009562.338588924
8 1280 1280 4491666.487141077
9 2560 2560 6668843.511298188
10 5120 5120 9859226.996543223
11 10240 10240 14524074.46460272
12 20480 20480 21331400.321958344
13 40960 40960 31247647.213841937
14 81920 81920 45669666.41803594
15 163840 163840 66614618.22433168
16 327680 327680 96993057.46704517
17 655360 655360 141001436.2939394
18 1310720 1310720 204685964.4444975


==> data/S20/mu03/UCRL2.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 35202.1607833384 35015.99167552874 35388.32989114805
20 20000.0 63827.22890001835 63465.22111275517 64189.23668728153
30 30000.0 94394.96301666767 93852.69661717207 94937.22941616326
40 40000.0 124025.54979995958 123349.15551361736 124701.94408630181
50 50000.0 152210.23324991425 151305.93650862086 153114.52999120764
60 60000.0 181162.1180331015 180044.69882723733 182279.53723896565
70 70000.0 209645.34348295027 208453.91222336175 210836.77474253878
80 80000.0 237177.90026614175 235743.06000134902 238612.74053093448
90 90000.0 266693.1937160067 265235.58861095255 268150.79882106086
100 100000.0 298067.1338325925 296267.7892292818 299866.4784359032
110 110000.0 328270.5892829756 326375.0846888575 330166.0938770937
120 120000.0 358084.38406669465 355921.57433417946 360247.19379920984
130 130000.0 388647.8341837336 386287.9964686654 391007.6718988018
140 140000.0 419762.5843007618 417491.47556607006 422033.69303545356
150 150000.0 448116.9470844822 445561.820264599 450672.07390436536
160 160000.0 476329.42720153125 473615.18294115376 479043.6714619087
170 170000.0 505387.8679852635 502804.68620212673 507971.0497684003
180 180000.0 533524.1374356581 530909.2950745838 536138.9797967324
190 190000.0 563075.0242193816 560144.7673085872 566005.281130176
200 200000.0 591738.4996697041 588888.0519629824 594588.9473764258
210 210000.0 621477.2204531645 618370.952991115 624583.487915214
220 220000.0 651878.6672366238 648452.5543559911 655304.7801172566
230 230000.0 681879.4673534222 678079.7637898148 685679.1709170296
240 240000.0 712665.4354702171 708446.8134951231 716884.0574453112
250 250000.0 743041.3475870183 738580.4733818532 747502.2217921834
260 260000.0 773163.789037176 768441.8831901586 777885.6948841932
270 270000.0 801799.3451540108 796671.1635113234 806927.5267966982
280 280000.0 830005.8872708366 824108.062448629 835903.7120930443
290 290000.0 857881.5400543367 851455.8083850109 864307.2717236624
300 300000.0 883612.2801711815 876634.432559662 890590.127782701
310 310000.0 906571.0109547216 899062.5041602147 914079.5177492285
320 320000.0 928318.9164049466 920308.4962566422 936329.336553251
330 330000.0 949708.2985218395 941177.5450095168 958239.0520341623
340 340000.0 971098.931305402 962119.5324306729 980078.330180131
350 350000.0 993140.2507556505 983663.469076487 1002617.0324348139
360 360000.0 1014559.5222058891 1004804.8243071585 1024314.2201046197
370 370000.0 1034844.6043227753 1025064.2863207374 1044624.9223248131
380 380000.0 1056267.7924396736 1046682.0381644226 1065853.5467149245
390 390000.0 1076690.879889881 1067285.4710807938 1086096.2886989682
400 400000.0 1097205.4786726239 1088144.3507901214 1106266.6065551264
410 410000.0 1118523.1601218428 1109667.7797203064 1127378.540523379
420 420000.0 1140007.7195711187 1131458.622305904 1148556.8168363334
430 430000.0 1160325.8470203755 1152072.2151730754 1168579.4788676756
440 440000.0 1180459.8718029694 1172329.9804548686 1188589.76315107
450 450000.0 1202793.9245855927 1194963.2501192566 1210624.5990519288
460 460000.0 1226447.8373682352 1218788.168164277 1234107.5065721935
470 470000.0 1248589.0174842095 1240844.7647219505 1256333.2702464685
480 480000.0 1272017.914933523 1264137.1113038217 1279898.7185632242
490 490000.0 1295846.0350495158 1287743.627603531 1303948.4424955007
500 500000.0 1318734.0758321935 1310496.4030339587 1326971.7486304282
510 510000.0 1342740.3272815316 1334665.5967876718 1350815.0577753915
520 520000.0 1367877.215397558 1359578.910146967 1376175.5206481488
530 530000.0 1393045.1935135853 1384621.443132068 1401468.9438951025
540 540000.0 1419132.0902962543 1410587.1588920876 1427677.0217004209
550 550000.0 1447077.336412253 1438336.449373564 1455818.2234509422
560 560000.0 1474721.1518616048 1465709.613800181 1483732.6899230285
570 570000.0 1499431.7793109533 1490268.026199386 1508595.5324225207
580 580000.0 1526329.9680936197 1516875.968710111 1535783.9674771284
590 590000.0 1550421.4022096144 1540426.7302538012 1560416.0741654276
600 600000.0 1574392.8456589498 1563772.6330786683 1585013.0582392314
610 610000.0 1598267.3617749328 1586826.0694373942 1609708.6541124715
620 620000.0 1625244.6238909098 1612791.2993710793 1637697.9484107404
630 630000.0 1651734.4433402184 1638179.3270751855 1665289.5596052513
640 640000.0 1675986.9641228423 1661613.4117527797 1690360.5164929049
650 650000.0 1702091.2535721543 1687179.4126880544 1717003.0944562543
660 660000.0 1726592.3050214658 1711251.0019559122 1741933.6080870193
670 670000.0 1753059.151137464 1737271.6959864404 1768846.6062884876
680 680000.0 1779089.7999201356 1762837.5183728556 1795342.0814674157
690 690000.0 1806278.9260361458 1789985.9037749432 1822571.9482973483
700 700000.0 1832235.6948188257 1815754.4191738714 1848716.97046378
710 710000.0 1859760.6076015083 1843378.1858721087 1876143.0293309079
720 720000.0 1886175.519050872 1870023.8134595724 1902327.2246421715
730 730000.0 1911797.2791668985 1895875.3326724283 1927719.2256613686
740 740000.0 1936809.9846162626 1920991.8080757365 1952628.1611567887
750 750000.0 1960817.2253989524 1944974.489696941 1976659.9611009636
760 760000.0 1985760.8101816422 1969849.3183905461 2001672.3019727382
770 770000.0 2009159.6249643117 1993279.943366778 2025039.3065618454
780 780000.0 2033876.0364130863 2017839.2707767629 2049912.8020494098
790 790000.0 2060970.3505272337 2044891.4797876484 2077049.221266819
800 800000.0 2085269.3599744677 2069097.9895375273 2101440.730411408
810 810000.0 2110733.428088407 2094517.2986619466 2126949.5575148673
820 820000.0 2135082.4188689087 2118844.3997011576 2151320.4380366597
830 830000.0 2160375.1289828136 2144353.648343281 2176396.6096223462
840 840000.0 2186754.3524301094 2171004.9788991795 2202503.7259610393
850 850000.0 2211535.168543951 2195914.4606465744 2227155.876441328
860 860000.0 2234148.8159910734 2218565.9824113166 2249731.64957083
870 870000.0 2258896.64677152 2243349.720869574 2274443.5726734656
880 880000.0 2282341.9062186438 2266692.481926384 2297991.3305109036
890 890000.0 2304796.1336656027 2289068.7481643157 2320523.5191668896
900 900000.0 2328271.9497793866 2312269.2054544715 2344274.6941043017
910 910000.0 2352782.455893266 2336520.2132604616 2369044.6985260705
920 920000.0 2375981.5880071083 2359256.534318576 2392706.6416956405
930 930000.0 2400109.599454295 2382720.152678554 2417499.046230036
940 940000.0 2422414.9842346436 2404525.649755535 2440304.318713752
950 950000.0 2444173.6270150673 2425707.8368735877 2462639.417156547
960 960000.0 2466492.9657954676 2447371.386752285 2485614.54483865
970 970000.0 2488043.3339091754 2468530.886217467 2507555.7816008837
980 980000.0 2511025.1346894447 2491027.1217095447 2531023.1476693447
990 990000.0 2534142.971469822 2513868.695019841 2554417.2479198026


==> data/S20/mu03/UCRL2_upper_bound.csv <==
 idx time upper_bound
0 0 0 0.0
1 10 10 4073731.670197014
2 20 20 6039512.06912328
3 40 40 8917492.094152845
4 80 80 13121883.891605306
5 160 160 19252238.47925143
6 320 320 28175510.614517607
7 640 640 41144171.491321824
8 1280 1280 59966105.4035863
9 2560 2560 87248861.30068912
10 5120 5120 126750621.31591885
11 10240 10240 183884270.18866593
12 20480 20480 266441024.00979346
13 40960 40960 385628808.3251512
14 81920 81920 557561686.3985144
15 163840 163840 805395446.5460534
16 327680 327680 1162388560.1253333
17 655360 655360 1676287969.7631059
18 1310720 1310720 2415611055.4990177


==> data/S20/mu03/UCRL3.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 29612.708116672868 27757.954834315227 31467.461399030508
20 20000.0 57892.888900018464 54252.19853753815 61533.57926249878
30 30000.0 88481.77834999922 83074.2742459741 93889.28245402435
40 40000.0 118845.09579995862 111716.37400735056 125973.81759256669
50 50000.0 147244.05458323425 138406.49748983345 156081.61167663505
60 60000.0 177543.79669975405 166944.08641353034 188143.50698597776
70 70000.0 209868.27348294412 197597.72535529698 222138.82161059126
80 80000.0 241681.66626614553 227602.71238058712 255760.62015170394
90 90000.0 273828.80638267734 257990.9907116973 289666.6220536574
100 100000.0 306849.74516600353 289280.089815791 324419.40051621606
110 110000.0 341547.26461629866 322367.49179947865 360727.0374331187
120 120000.0 377672.6480666401 356836.0122877016 398509.28384557855
130 130000.0 414829.8168503038 392386.21579327 437273.4179073376
140 140000.0 451229.6143006362 427339.1921830529 475120.03641821956
150 150000.0 487952.85375096864 462560.6810060049 513345.02649593237
160 160000.0 525888.6658679557 498886.5640011845 552890.7677347268
170 170000.0 565200.1233182575 536898.2984621931 593501.9481743219
180 180000.0 604462.035435227 574673.6771686717 634250.3937017822
190 190000.0 645848.3242188469 614665.4178682909 677031.2305694028
200 200000.0 687603.1970024048 655055.5388676367 720150.855137173
210 210000.0 730066.2277858652 696174.329323429 763958.1262483014
220 220000.0 772692.7132359359 737633.495240783 807751.9312310888
230 230000.0 816511.9306859906 780063.7995948896 852960.0617770916
240 240000.0 861552.8028027039 824171.8228020204 898933.7828033875
250 250000.0 905548.5815860814 867129.7122382716 943967.4509338912
260 260000.0 951372.2310361266 911812.2764263313 990932.185645922
270 270000.0 996163.4384861721 955520.169416764 1036806.7075555802
280 280000.0 1042283.5592695476 1000453.3005104486 1084113.8180286465
290 290000.0 1088629.8320529202 1045920.4826161831 1131339.1814896574
300 300000.0 1134610.7495029613 1090825.7102340292 1178395.7887718934
310 310000.0 1180162.5122863369 1135373.0047843677 1224952.019788306
320 320000.0 1225763.8410697046 1180151.8275666551 1271375.8545727541
330 330000.0 1273420.9891864047 1226859.319875621 1319982.6584971885
340 340000.0 1321766.7019697735 1274226.976544652 1369306.427394895
350 350000.0 1370204.09408647 1321966.539470278 1418441.6487026622
360 360000.0 1418226.640869837 1369021.654913322 1467431.626826352
370 370000.0 1467404.0609865305 1417239.607288321 1517568.51468474
380 380000.0 1517204.0351032221 1466138.0648149953 1568270.005391449
390 390000.0 1565464.9012199042 1513545.887315641 1617383.9151241675
400 400000.0 1615493.274003208 1562621.6733910812 1668364.8746153347
410 410000.0 1664607.746119791 1611016.5659828102 1718198.9262567717
420 420000.0 1713051.3589029259 1658580.1427714683 1767522.5750343835
430 430000.0 1761288.3803525912 1705791.717959403 1816785.0427457793
440 440000.0 1811114.1911355278 1754803.5882213067 1867424.794049749
450 450000.0 1860577.8739184267 1803459.7053971002 1917696.0424397532
460 460000.0 1910187.6533679822 1852172.336436679 1968202.9702992856
470 470000.0 1959296.3888175455 1900522.428007458 2018070.3496276329
480 480000.0 2007217.4989337635 1947522.8038879852 2066912.1939795418
490 490000.0 2057373.999716669 1996610.0846007904 2118137.914832548
500 500000.0 2107702.4391662376 2046030.2388895066 2169374.6394429686
510 510000.0 2157386.4192824755 2094749.1053499859 2220023.733214965
520 520000.0 2209351.7740653884 2145640.3953053053 2273063.1528254715
530 530000.0 2260756.7168483017 2196106.0622807173 2325407.371415886
540 540000.0 2310860.78896455 2245477.7510310584 2376243.8268980416
550 550000.0 2361034.8777474603 2294729.654916085 2427340.1005788357
560 560000.0 2411303.8438636963 2344045.0623764396 2478562.625350953
570 570000.0 2461810.853979934 2393623.492650068 2529998.2153098
580 580000.0 2510949.114762824 2441784.5240069544 2580113.7055186937
590 590000.0 2561068.848212396 2490931.3528146106 2631206.343610181
600 600000.0 2611014.315661964 2539944.9936841237 2682083.6376398043
610 610000.0 2659867.4037781935 2587973.3493079897 2731761.4582483973
620 620000.0 2710874.3252277696 2638044.462501865 2783704.1879536742
630 630000.0 2761774.310677356 2688015.4076662925 2835533.2136884197
640 640000.0 2813019.6327936053 2738334.810155868 2887704.4554313426
650 650000.0 2864724.273576523 2789033.8061132757 2940414.7410397707
660 660000.0 2915168.201692768 2838630.8853841284 2991705.5180014074
670 670000.0 2966417.4338090178 2888965.5384342163 3043869.3291838192
680 680000.0 3017809.9639252666 2939413.516745245 3096206.411105288
690 690000.0 3068998.1127081853 2989779.719889655 3148216.505526716
700 700000.0 3119241.3901577606 3039148.4126350647 3199334.3676804565
710 710000.0 3169915.7382740173 3088866.555638945 3250964.9209090895
720 720000.0 3220359.9217235916 3138351.9478145656 3302367.8956326176
730 730000.0 3270911.347839839 3188015.989341669 3353806.706338009
740 740000.0 3321822.60995608 3237860.6948989225 3405784.5250132377
750 750000.0 3373009.8500723266 3288098.0112434286 3457921.6889012246
760 760000.0 3424832.297521919 3339057.703730015 3510606.891313823
770 770000.0 3476341.3829715014 3389538.1603194703 3563144.6056235326
780 780000.0 3528494.4797544223 3440773.8412296423 3616215.1182792024
790 790000.0 3581396.8625373505 3492658.207388865 3670135.517685836
800 800000.0 3634352.1926536085 3544752.261549311 3723952.123757906
810 810000.0 3685497.0794365113 3595204.107307848 3775790.0515651745
820 820000.0 3735753.936886045 3644545.9410262206 3826961.9327458697
830 830000.0 3786861.161668874 3694649.226907157 3879073.096430591
840 840000.0 3838651.415784978 3745454.0184689723 3931848.8131009834
850 850000.0 3891483.3885677285 3797343.262975702 3985623.514159755
860 860000.0 3944234.676017088 3849082.868437288 4039386.483596888
870 870000.0 3997045.1261330806 3900984.654235793 4093105.5980303683
880 880000.0 4048461.3889156543 3951445.429377589 4145477.3484537196
890 890000.0 4099327.1483648256 4001397.4401793513 4197256.8565503
900 900000.0 4150505.2104806537 4051649.092251441 4249361.328709867
910 910000.0 4201361.591263131 4101517.9360624705 4301205.2464637915
920 920000.0 4252935.834712266 4152041.334340214 4353830.335084318
930 930000.0 4305824.078161421 4203799.405663287 4407848.750659555
940 940000.0 4358785.95494395 4255809.605995485 4461762.303892416
950 950000.0 4410704.601059806 4306832.85658617 4514576.345533441
960 960000.0 4462560.228508979 4357730.089049947 4567390.367968011
970 970000.0 4514016.175958134 4408184.244495736 4619848.107420532
980 980000.0 4566762.868073943 4460006.937139617 4673518.799008269
990 990000.0 4618359.893523074 4510737.483708128 4725982.303338019


==> data/S20/mu03/UCRL3_upper_bound.csv <==
 idx time upper_bound
0 0 0 0.0
1 10 10 16360809.212225504
2 20 20 43900672.544344075
3 40 40 72285116.75199841
4 80 80 101419591.96520115
5 160 160 131254449.53196953
6 320 320 161774202.4293326
7 640 640 192992956.96812102
8 1280 1280 224953578.03596526
9 2560 2560 257729548.73836476
10 5120 5120 291429158.69877476
11 10240 10240 326202038.8741913
12 20480 20480 362248330.23948216
13 40960 40960 399831010.6471383
14 81920 81920 439292154.2751781
15 163840 163840 481074194.34565383
16 327680 327680 525747633.2910522
17 655360 655360 574047130.6572157
18 1310720 1310720 626918542.4886976


==> data/S20/mu04/KL-UCRL.csv <==
 idx mean b1 b3
0 0.0 -2.5 -3.3572776724330806 -1.6427223275669194
10 10000.0 92901.78489999898 90150.94775362771 95652.62204637025
20 20000.0 177431.81429998606 172955.9490051085 181907.6795948636
30 30000.0 260213.32269998465 254014.27815109273 266412.3672488766
40 40000.0 330932.04710002703 321881.4551359922 339982.63906406186
50 50000.0 397287.2420000718 385996.478738925 408578.0052612186
60 60000.0 465969.5299001464 451904.48893993214 480034.5708603607
70 70000.0 529911.9168002354 513173.0015656068 546650.832034864
80 80000.0 591806.0662003269 571713.8885642441 611898.2438364096
90 90000.0 655464.570600418 632438.4762249314 678490.6649759046
100 100000.0 717090.7005004442 691481.1607725567 742700.2402283316
110 110000.0 775949.5634003165 747608.110915269 804291.015885364
120 120000.0 838349.4738001229 806934.8761756723 869764.0714245734
130 130000.0 896105.7556999299 862127.1737998881 930084.3375999717
140 140000.0 957086.8010997495 920495.9043448803 993677.6978546188
150 150000.0 1013339.9734995681 974664.0469518792 1052015.900047257
160 160000.0 1069960.7853993839 1028748.4801436503 1111173.0906551173
170 170000.0 1126819.3347991973 1083185.9485484855 1170452.721049909
180 180000.0 1179294.9456989942 1134137.000816199 1224452.8905817894
190 190000.0 1233105.8000987605 1185524.1086380826 1280687.4915594384
200 200000.0 1288972.0409984856 1239060.4041352337 1338883.6778617376
210 210000.0 1342891.2078981537 1290514.560904558 1395267.8548917493
220 220000.0 1393418.583797784 1339112.619643975 1447724.547951593
230 230000.0 1446846.567697411 1390765.5762068573 1502927.5591879645
240 240000.0 1500608.2375970357 1442911.2979515754 1558305.177242496
250 250000.0 1554788.9929966605 1495866.5765348165 1613711.4094585045
260 260000.0 1615966.0788963225 1556309.951917796 1675622.205874849
270 270000.0 1672867.2187959796 1612176.0011842344 1733558.4364077249
280 280000.0 1727839.0901956207 1665586.764989885 1790091.4154013563
290 290000.0 1783355.9735952693 1719303.1235115435 1847408.823678995
300 300000.0 1840787.8939949146 1774268.551893886 1907307.2360959433
310 310000.0 1893625.9093945576 1825232.3550420906 1962019.4637470245
320 320000.0 1946446.6257941998 1876073.2009441291 2016820.0506442704
330 330000.0 1999368.5181938494 1927872.1834756674 2070864.8529120313
340 340000.0 2053316.3235934845 1980148.29896765 2126484.3482193192
350 350000.0 2110627.624493144 2035334.8973362693 2185920.3516500187
360 360000.0 2166089.9658929044 2089651.6065115137 2242528.325274295
370 370000.0 2218111.3442928274 2139998.9439645084 2296223.7446211465
380 380000.0 2268814.5356929908 2189576.1871067733 2348052.8842792083
390 390000.0 2319257.269593364 2239092.546073856 2399421.9931128724
400 400000.0 2370935.917493891 2289638.9252621625 2452232.9097256195
410 410000.0 2424257.2323945723 2340796.733787284 2507717.7310018605
420 420000.0 2477540.654295302 2392020.727981991 2563060.580608613
430 430000.0 2527152.040696084 2439759.74012006 2614544.3412721083
440 440000.0 2576545.956596874 2487424.517736456 2665667.3954572924
450 450000.0 2625736.995497648 2535592.030335196 2715881.9606601004
460 460000.0 2672585.242898436 2581479.641626765 2763690.8441701066
470 470000.0 2722857.044799188 2630499.6881672074 2815214.401431169
480 480000.0 2772817.381199941 2678964.7668558992 2866669.995543983
490 490000.0 2824089.70110072 2728031.633929164 2920147.768272276
500 500000.0 2872721.5055015073 2774665.8427873105 2970777.168215704
510 510000.0 2919093.338402273 2820068.8385193185 3018117.838285228
520 520000.0 2967977.2393030375 2867682.3399470663 3068272.138659009
530 530000.0 3016033.2592038186 2914923.9384901244 3117142.579917513
540 540000.0 3066829.169104579 2964715.3029568307 3168943.035252327
550 550000.0 3117616.2135053445 3013588.3398033488 3221644.08720734
560 560000.0 3165714.541906138 3060276.463907796 3271152.61990448
570 570000.0 3217859.6863068687 3111400.4352531596 3324318.9373605778
580 580000.0 3267800.7662076075 3159721.854205281 3375879.678209934
590 590000.0 3315119.474608392 3205102.8819070533 3425136.0673097307
600 600000.0 3360249.2440091777 3248813.304150385 3471685.1838679705
610 610000.0 3403979.9364099894 3291633.0401379336 3516326.832682045
620 620000.0 3450127.466810776 3336792.3619645135 3563462.5716570383
630 630000.0 3497699.7992115854 3382936.2575170672 3612463.3409061036
640 640000.0 3542555.104112393 3426890.201602511 3658220.0066222753
650 650000.0 3587592.2635131613 3469975.0698242607 3705209.457202062
660 660000.0 3638975.71891393 3518826.9274262437 3759124.5104016163
670 670000.0 3687532.929814724 3565459.567318842 3809606.2923106058
680 680000.0 3736131.446215525 3612334.572991302 3859928.319439748
690 690000.0 3781240.212116314 3656143.9810750424 3906336.443157586
700 700000.0 3828174.887517148 3702274.72012983 3954075.0549044665
710 710000.0 3874253.191918017 3747401.351360049 4001105.0324759847
720 720000.0 3920611.999318945 3793110.6634380366 4048113.335199854
730 730000.0 3965261.125719966 3836683.654295698 4093838.597144234
740 740000.0 4011290.9091210933 3881710.1269547697 4140871.691287417
750 750000.0 4059862.0635222904 3930086.8150034617 4189637.312041119
760 760000.0 4105373.4359236225 3974665.3341881484 4236081.5376590965
770 770000.0 4152519.9253249993 4020082.975838989 4284956.8748110095
780 780000.0 4200017.891726392 4066573.410026893 4333462.373425892
790 790000.0 4245485.434627842 4111176.96067641 4379793.908579275
800 800000.0 4293061.219029321 4158052.7874756837 4428069.650582959
810 810000.0 4341653.224430823 4205834.008643255 4477472.440218391
820 820000.0 4389571.360832293 4252853.42462659 4526289.297037995
830 830000.0 4439791.813733738 4301454.300283788 4578129.327183688
840 840000.0 4490074.657635212 4349700.196015976 4630449.1192544475
850 850000.0 4540762.532536665 4399149.134111095 4682375.930962235
860 860000.0 4591085.886938143 4448099.789383084 4734071.984493202
870 870000.0 4639695.378839679 4494956.616918618 4784434.14076074
880 880000.0 4688468.738241213 4542197.917017991 4834739.559464436
890 890000.0 4734700.717142772 4587137.500388089 4882263.933897455
900 900000.0 4782122.710544283 4632983.404602787 4931262.016485778
910 910000.0 4838357.794445663 4686253.905855922 4990461.6830354035
920 920000.0 4888057.060347109 4733918.857591696 5042195.263102522
930 930000.0 4936858.207748543 4781940.795303447 5091775.620193638
940 940000.0 4984689.034150014 4829264.086301103 5140113.981998924
950 950000.0 5035258.537551506 4879633.850460039 5190883.224642973
960 960000.0 5087038.366452992 4931158.020014775 5242918.712891209
970 970000.0 5136186.827854529 4980317.467018765 5292056.188690293
980 980000.0 5186082.372755973 5030016.138019504 5342148.607492441
990 990000.0 5237475.837657406 5080625.348839256 5394326.326475556


==> data/S20/mu04/PSRL.csv <==
 idx mean b1 b3
0 0.0 -3.2 -4.123528542537114 -2.276471457462886
10 10000.0 40706.72589999617 40500.418396568595 40913.033403423746
20 20000.0 76070.96279997147 75820.39636294502 76321.52923699793
30 30000.0 112102.77720001276 111822.12948905842 112383.4249109671
40 40000.0 145998.09960006576 145686.79384954844 146309.40535058308
50 50000.0 179052.83100015685 178714.3576545174 179391.3043457963
60 60000.0 213470.3474002606 213113.55017536558 213827.1446251556
70 70000.0 248575.32880036376 248197.1353230774 248953.5222776501
80 80000.0 282600.35970046726 282195.2389329127 283005.4804680218
90 90000.0 317823.7676004192 317426.75452141307 318220.7806794253
100 100000.0 352924.8100002128 352513.73924357526 353335.88075685035
110 110000.0 387145.1408999986 386707.5421382363 387582.7396617609
120 120000.0 422091.61279978766 421625.40540558076 422557.82019399456
130 130000.0 458563.0241995798 458063.31187375094 459062.73652540863
140 140000.0 494986.4015993712 494459.2593519276 495513.54384681483
150 150000.0 529727.6819991586 529175.2009746423 530280.1630236749
160 160000.0 563012.0803989477 562418.2955378143 563605.8652600811
170 170000.0 598985.2287987395 598383.710046359 599586.74755112
180 180000.0 634209.6181983282 633580.0301566442 634839.2062400122
190 190000.0 669066.1080979202 668458.7799896426 669673.4362061978
200 200000.0 704582.5034975095 703978.4396456336 705186.5673493855
210 210000.0 739063.6233971033 738442.1363035094 739685.1104906972
220 220000.0 773639.5987966832 773022.0928560875 774257.104737279
230 230000.0 808838.8021962731 808227.869540382 809449.7348521643
240 240000.0 842191.3820958511 841567.7108771018 842815.0533146005
250 250000.0 877579.4804954341 876977.5006446061 878181.4603462622
260 260000.0 913472.463395027 912854.1375150044 914090.7892750496
270 270000.0 947075.5597946107 946444.2441471947 947706.8754420268
280 280000.0 981306.5236941929 980701.0390136292 981912.0083747566
290 290000.0 1014968.1310937792 1014312.913287738 1015623.3488998205
300 300000.0 1049022.5919933608 1048347.6400427704 1049697.5439439511
310 310000.0 1083663.4233929573 1082986.7134897953 1084340.1332961193
320 320000.0 1116846.003292544 1116155.1742560698 1117536.8323290183
330 330000.0 1151749.4261921335 1151051.8805075507 1152446.9718767162
340 340000.0 1185742.992091729 1185019.2704929751 1186466.713690483
350 350000.0 1221284.6059925582 1220570.4457650844 1221998.766220032
360 360000.0 1256371.3728934093 1255631.3348262438 1257111.4109605749
370 370000.0 1291785.2937942522 1291043.6303351175 1292526.957253387
380 380000.0 1326755.3756950991 1325970.780864138 1327539.9705260603
390 390000.0 1361430.113595938 1360650.3247129386 1362209.9024789375
400 400000.0 1394936.2009967945 1394147.6694963083 1395724.7324972807
410 410000.0 1431245.0468976537 1430407.8225661914 1432082.271229116
420 420000.0 1464887.504798491 1464019.231982919 1465755.7776140631
430 430000.0 1500347.7066993238 1499473.9101921825 1501221.5032064652
440 440000.0 1534090.0786001664 1533207.3031378312 1534972.8540625016
450 450000.0 1567202.0740010166 1566341.1820364192 1568062.965965614
460 460000.0 1601342.544401866 1600460.83801689 1602224.2507868418
470 470000.0 1634837.7643027229 1633970.242356502 1635705.2862489438
480 480000.0 1668623.5297035826 1667724.0279679133 1669523.031439252
490 490000.0 1701459.9886044294 1700563.7253812961 1702356.2518275627
500 500000.0 1735304.941005283 1734391.2462354477 1736218.6357751184
510 510000.0 1769184.993406128 1768238.5404268494 1770131.4463854064
520 520000.0 1802135.2938069776 1801171.959115399 1803098.628498556
530 530000.0 1836306.533207818 1835321.1020825524 1837291.9643330835
540 540000.0 1872246.07060865 1871240.2661707764 1873251.8750465238
550 550000.0 1907366.660509482 1906337.1343165042 1908396.1867024598
560 560000.0 1942168.459410326 1941116.7965333422 1943220.12228731
570 570000.0 1978264.40781117 1977205.3271802645 1979323.4884420754
580 580000.0 2012669.5442120167 2011599.3042455304 2013739.784178503
590 590000.0 2047367.5906128522 2046249.9768497313 2048485.2043759732
600 600000.0 2082303.3430137008 2081190.033612894 2083416.6524145077
610 610000.0 2116020.210914556 2114888.4999713274 2117151.9218577845
620 620000.0 2150797.8818153967 2149658.060321239 2151937.7033095546
630 630000.0 2184525.224216244 2183376.9991333303 2185673.449299158
640 640000.0 2218761.0141170933 2217582.9174032486 2219939.110830938
650 650000.0 2252666.5445179446 2251434.7541673067 2253898.3348685824
660 660000.0 2286091.9904188057 2284863.103605284 2287320.8772323276
670 670000.0 2318971.025319667 2317756.2125670384 2320185.8380722958
680 680000.0 2353547.5392205836 2352330.123061347 2354764.9553798204
690 690000.0 2387291.493622241 2386064.398031974 2388518.589212508
700 700000.0 2421406.903023899 2420168.5706949425 2422645.2353528556
710 710000.0 2455252.867425538 2454006.3912751856 2456499.3435758906
720 720000.0 2487999.265827194 2486730.2000821135 2489268.331572274
730 730000.0 2521668.010728878 2520408.5703064925 2522927.4511512634
740 740000.0 2557975.8491304745 2556706.751504471 2559244.946756478
750 750000.0 2591485.9935321137 2590216.206187837 2592755.7808763906
760 760000.0 2626126.5354337506 2624827.1700150124 2627425.900852489
770 770000.0 2660501.506835377 2659201.91321801 2661801.1004527435
780 780000.0 2693488.3577370425 2692180.726125747 2694795.989348338
790 790000.0 2726870.3391386704 2725618.1973461877 2728122.480931153
800 800000.0 2760360.470040312 2759076.504466456 2761644.435614168
810 810000.0 2795506.1774419295 2794224.874247563 2796787.480636296
820 820000.0 2831228.687343592 2829962.0709086116 2832495.303778572
830 830000.0 2864857.1797452276 2863531.4798127785 2866182.8796776766
840 840000.0 2899404.0676468904 2898116.848183123 2900691.287110658
850 850000.0 2933795.116048532 2932459.9250267614 2935130.307070303
860 860000.0 2968962.131450175 2967649.8871509684 2970274.3757493813
870 870000.0 3004798.710351812 3003497.0868349504 3006100.333868674
880 880000.0 3039147.1022534836 3037804.9202585025 3040489.2842484647
890 890000.0 3073019.6461551036 3071685.892907397 3074353.3994028103
900 900000.0 3107250.183556757 3105876.978817489 3108623.388296025
910 910000.0 3141646.9159583794 3140316.587781431 3142977.2441353276
920 920000.0 3178520.2438600124 3177143.523803183 3179896.963916842
930 930000.0 3211735.6577616674 3210339.38537644 3213131.930146895
940 940000.0 3247821.575663302 3246404.9666594435 3249238.1846671607
950 950000.0 3282158.7960649384 3280748.8885453334 3283568.7035845434
960 960000.0 3315901.8989666 3314489.2062505004 3317314.5916827
970 970000.0 3350525.6128682476 3349092.5943077547 3351958.6314287405
980 980000.0 3384844.2732698563 3383396.807271706 3386291.7392680068
990 990000.0 3418591.5936715286 3417150.7281537713 3420032.459189286


==> data/S20/mu04/UCRL-AC.csv <==
 idx mean b1 b3
0 0.0015161263667548823 4.29958990371636 1.1835331272855258 7.415646680147193
385 888.3209133237367 3152.2127723880026 3057.1204737920475 3247.3050709839576
770 2009.0787891350408 6085.7343905977295 5938.164559707832 6233.304221487627
1155 3120.5668497872684 8997.049689028245 8827.777901810754 9166.321476245736
1540 4235.207959792271 11958.483478318441 11764.896300510967 12152.070656125916
1925 5341.988051829445 14789.400880615387 14578.00670038582 15000.795060844954
2310 6411.1393800363485 17024.23455020657 16791.438192709047 17257.03090770409
2695 7382.14170509709 19100.71092867011 18848.880479927582 19352.541377412635
3080 8445.166360038023 21292.715135694263 20998.52522420857 21586.905047179956
3465 9536.386073237454 23690.944917821664 23345.585138278293 24036.304697365034
3850 10610.634940070178 25508.731704415284 25141.10807347159 25876.355335358978
4235 11664.589896749985 26473.552393227565 26108.17672787704 26838.92805857809
4620 12701.124364634668 27438.32770063395 27053.020875407263 27823.634525860634
5005 13716.879580009087 28364.702577712607 27976.831480955057 28752.573674470157
5390 14708.756392071746 29327.410571412547 28927.5999510521 29727.221191772995
5775 15761.53352852957 30434.544805072408 30014.314172500886 30854.77543764393
6160 16796.86983852782 31340.2347560023 30906.755311561756 31773.714200442846
6545 17832.872933075207 32276.436968315476 31826.68085005058 32726.193086580373
6930 18862.657516815667 33164.95296937805 32702.893174184857 33627.01276457124
7315 19900.70200820154 34242.83500809772 33769.490747558484 34716.17926863695
7700 20907.10445867621 34992.6328308459 34490.03124416318 35495.23441752861
8085 21916.304174314617 35500.08820006274 34992.52365599726 36007.652744128216
8470 22933.56599623416 35973.29215069187 35457.95447563407 36488.629825749675
8855 23952.902053904225 36560.78122684564 36057.30802427548 37064.2544294158
9240 24989.042702778548 37175.93166569618 36668.51206057926 37683.3512708131
9625 26005.623571407345 37615.517283806636 37085.71091012782 38145.32365748545
10010 26999.091266288833 38154.15454591472 37624.50381448812 38683.805277341315
10395 28020.379927765265 38631.854689711035 38090.89148490375 39172.817894518324
10780 29025.078389718976 39113.4915809389 38565.948385117634 39661.03477676016
11165 30042.60355330222 39535.263057505545 38985.47245040476 40085.05366460633
11550 31065.94451402089 40091.2760486518 39524.2173423504 40658.334754953205
11935 32087.590199478986 40595.33572743192 40020.835053449155 41169.83640141469
12320 33116.89738895136 41227.64155576944 40652.10822830513 41803.174883233754
12705 34129.0429349079 41736.90680857224 41162.71021776065 42311.10339938383
13090 35123.364429459296 42175.36966382635 41609.76833004075 42740.97099761195
13475 36141.418886124615 42669.02735308594 42094.98140664018 43243.0732995317
13860 37172.02538797694 43205.90658687239 42623.510323298375 43788.30285044641
14245 38188.33302525815 43703.131718133634 43110.25499911756 44296.00843714971
14630 39221.02661984232 44264.00012281839 43655.89013388028 44872.1101117565
15015 40210.60885532847 44738.05415563811 44108.64112839175 45367.467182884466
15400 41214.70975406111 45081.376051461324 44438.61245718563 45724.13964573702
15785 42223.343609488424 45293.828538645146 44664.678639357415 45922.97843793288
16170 43249.45590887758 45556.3459021028 44922.55825027794 46190.13355392766
16555 44243.39677680522 45742.65129393791 45110.47729290255 46374.82529497327
16940 45250.04021210487 45986.67581728611 45352.0556426274 46621.29599194482
17325 46267.32313062829 46171.02783592907 45532.3375992755 46809.71807258263
17710 47261.684822861534 46435.77214907425 45785.062767945645 47086.48153020285
18095 48255.56642973832 46647.332178445424 45998.00603128747 47296.65832560338
18480 49262.17889428475 46849.8033083488 46182.937964835975 47516.66865186162
18865 50278.066025069704 47080.77715715497 46405.37996428953 47756.1743500204
19250 51280.373534917606 47260.85989509758 46571.19252428576 47950.5272659094
19635 52295.11901702304 47435.1144565162 46732.18926727866 48138.03964575374
20020 53313.89192490047 47684.541904019025 46957.0104358208 48412.07337221725
20405 54294.8938817485 47832.69017197521 47109.715669157085 48555.66467479334
20790 55297.776812104225 48028.94539191965 47288.65697724164 48769.233806597666
21175 56297.05232275481 48311.465512580864 47558.39030078331 49064.54072437842
21560 57323.12011022277 48544.94857663799 47773.79834806763 49316.09880520835
21945 58332.744228959265 48756.48541243305 47976.92650088053 49536.044323985574
22330 59345.38638434387 49011.028605307314 48226.703887058226 49795.3533235564
22715 60341.20506926011 49184.81721886007 48402.169089554634 49967.46534816551
23100 61345.3107142118 49415.99254233405 48627.355457598685 50204.62962706941
23485 62342.525053071295 49581.47721194389 48796.56063425805 50366.393789629736
23870 63354.979999636984 49794.33450888853 49022.631491468695 50566.03752630837
24255 64363.71643284367 50034.3165170587 49246.22874198449 50822.40429213292
24640 65377.587320009006 50299.882348914296 49508.904461333856 51090.86023649474
25025 66378.0762763934 50584.94509456394 49783.49678563078 51386.3934034971
25410 67376.49421940482 50822.229434315384 50029.04664170828 51615.41222692249
25795 68385.50521341032 51080.059107887464 50272.80596219973 51887.3122535752
26180 69386.85215525357 51192.61840019477 50392.61266614224 51992.6241342473
26565 70402.178451459 51331.138172803745 50527.14197948689 52135.1343661206
26950 71407.6903694883 51577.38572342516 50772.038561720845 52382.73288512948
27335 72416.79260052058 51837.6273941865 51019.74164271071 52655.51314566229
27720 73396.20569309358 52047.09983740184 51220.537392667844 52873.66228213583
28105 74416.97160651388 52231.456862491985 51387.66726697024 53075.24645801373
28490 75421.75684201226 52416.84422577642 51579.95595157388 53253.732499978956
28875 76436.24624437343 52617.17563737377 51775.381444526145 53458.9698302214
29260 77441.62329393197 52875.49568741522 52004.813067026094 53746.178307804345
29645 78461.43960517533 53007.17308859666 52129.11837917138 53885.227798021944
30030 79444.02449488256 53266.485736687435 52397.33216984043 54135.63930353444
30415 80438.39502006481 53522.2570938438 52647.6742017966 54396.839985891
30800 81450.52248120213 53674.10117294412 52787.34476748338 54560.857578404866
31185 82465.55426924443 53830.36408312855 52938.74896815974 54721.97919809736
31570 83468.61590239142 54027.288453417765 53128.28203133809 54926.29487549744
31955 84475.18251232736 54140.46570292256 53246.774490048825 55034.15691579629
32340 85469.90866200866 54186.0251909837 53290.25383254635 55081.79654942106
32725 86457.67243039727 54313.90944953609 53412.685409582286 55215.1334894899
33110 87475.29215715574 54544.15062990021 53649.940453678864 55438.36080612155
33495 88481.45173162599 54698.63831099538 53804.782628491674 55592.49399349909
33880 89490.73182316759 54852.07081358636 53957.74202328379 55746.39960388893
34265 90493.98647721233 55067.55360296098 54169.065278536174 55966.041927385784
34650 91475.3480706178 55262.48327214723 54373.15960684253 56151.806937451925
35035 92487.81680747838 55419.75166563696 54519.732751484655 56319.77057978927
35420 93493.07601512282 55543.48210852766 54604.74810247167 56482.21611458366
35805 94495.460370047 55687.72094061763 54754.12638286238 56621.31549837289
36190 95511.88248800591 55708.66895110347 54742.87289429988 56674.46500790706
36575 96521.05673902128 55937.094698251996 54967.13207422613 56907.05732227786
36960 97506.28595490514 56052.18084533829 55073.07893232026 57031.28275835632
37345 98494.9355929787 56215.49651470846 55236.23203498584 57194.760994431075
37730 99508.09543366138 56354.10487293232 55359.63054862896 57348.57919723569
38115 100513.39084953352 56570.83563867313 55571.3693711698 57570.301906176464
38500 101524.43518839881 56682.52123969367 55651.38706773277 57713.65541165457
38885 102521.06176585137 56874.473652148125 55840.123223660456 57908.82408063579
39270 103527.17280944223 56945.027137264144 55890.89631900364 57999.15795552465
39655 104519.56960014776 57139.56279927154 56081.32580656484 58197.799791978236
40040 105515.56833746833 57257.855292634835 56206.02835856002 58309.68222670965
40425 106523.70849243007 57331.37659902544 56277.60165069134 58385.15154735954
40810 107532.1808101039 57494.92365245611 56441.770967997116 58548.07633691511
41195 108540.71340012221 57628.79268299248 56572.7061916272 58684.87917435777
41580 109554.5132705289 57766.643485581924 56707.85621824545 58825.4307529184
41965 110557.25956941115 57944.11860268271 56873.889729052346 59014.34747631308
42350 111539.54209045635 57994.67818988163 56908.160251723246 59081.19612804002
42735 112530.7212383022 58195.852271951575 57107.094338151765 59284.610205751385
43120 113534.31149433607 58370.199360343984 57272.09070522136 59468.30801546661
43505 114550.98386827436 58510.28740237953 57394.724439682155 59625.850365076905
43890 115557.47597740042 58646.84379150516 57518.52284931778 59775.164733692545
44275 116569.527200637 58793.34582151988 57660.22310081179 59926.468542227965
44660 117579.55354149142 58941.34181050066 57801.3411690883 60081.34245191301
45045 118557.95938687897 59099.30422412187 57955.30779651136 60243.30065173238
45430 119557.22477558126 59196.84538563494 58037.09322479558 60356.597546474295
45815 120547.00588477176 59286.270750757365 58098.36446610421 60474.17703541052
46200 121558.0322234097 59327.98412965558 58137.85346340064 60518.11479591052
46585 122574.41596541626 59434.776202630324 58222.69455176439 60646.85785349626
46970 123588.94625995152 59500.92961130512 58262.597019300505 60739.26220330973
47355 124586.50215836459 59640.72449019677 58391.77912123732 60889.66985915622
47740 125571.55238483737 59675.25576583267 58434.523822310744 60915.987709354595
48125 126570.03564101708 59818.66840773908 58558.342605395934 61078.99421008223
48510 127569.34277227616 59916.882256394274 58666.50878368545 61167.2557291031
48895 128589.84381706975 60127.489457519536 58878.3454577238 61376.63345731527
49280 129593.3201714975 60304.99082542919 59048.690136214114 61561.29151464426
49665 130611.07333549765 60438.54467109766 59190.858849913944 61686.23049228138
50050 131604.39139007463 60570.75056694561 59334.54091895009 61806.96021494112
50435 132606.95434655703 60733.32889444554 59512.004511002415 61954.65327788867
50820 133606.8147935552 60910.32505069815 59688.50414728395 62132.14595411235
51205 134597.3198828631 61005.84923704286 59796.176841493354 62215.52163259236
51590 135610.89106725593 61242.23791294306 60046.45163230381 62438.024193582314
51975 136614.60254584983 61371.61107788677 60182.419799579664 62560.80235619388
52360 137618.25367482184 61400.34931409268 60220.06136736342 62580.63726082194
52745 138613.5043330925 61524.23881307973 60338.79352468769 62709.68410147178
53130 139613.74244646507 61691.869849572744 60510.52567498101 62873.21402416448
53515 140606.09832617233 61799.204268922505 60619.599001992545 62978.809535852466
53900 141605.3079277824 61909.85769214575 60710.17370546993 63109.541678821566
54285 142627.4101875919 62102.08218764319 60904.619414034445 63299.54496125193
54670 143635.16576409902 62271.64640880808 61058.675402769644 63484.61741484652
55055 144631.94860799678 62367.53192153144 61135.713525729836 63599.35031733304
55440 145639.96622169382 62539.132661609234 61277.328865699186 63800.93645751928
55825 146626.15942461978 62647.782975124624 61391.44083399181 63904.12511625744
56210 147632.17228501636 62777.16397692261 61494.16454422537 64060.16340961985
56595 148651.71410768223 62981.89450889525 61701.73919859248 64262.04981919803
56980 149651.52934893424 63065.082201578225 61768.027451397844 64362.136951758606
57365 150643.89921069567 63178.853033475156 61883.91686935872 64473.78919759159
57750 151645.38801485422 63264.822399511366 61959.35650886684 64570.28829015589
58135 152637.38529273367 63401.9469973391 62095.42557694477 64708.468417733435
58520 153635.64286433734 63510.47900085081 62192.763831635675 64828.19417006595
58905 154645.24436152712 63604.325474702244 62266.90065272254 64941.750296681945
59290 155660.76189269888 63725.05731975114 62366.013312720024 65084.10132678226
59675 156670.70640210036 63893.6031855415 62531.90653624514 65255.29983483786
60060 157656.24258868193 64009.77810089779 62643.60877368099 65375.94742811459
60445 158649.36439721123 64117.551771164064 62763.292649125004 65471.810893203125
60830 159671.57082969364 64350.82530891975 62982.89997846634 65718.75063937317
61215 160663.1752655025 64427.049935014846 63056.89991800136 65797.19995202833
61600 161679.21285207683 64481.56593271872 63103.97342156275 65859.15844387468
61985 162679.31746093024 64670.53172135635 63298.17195315079 66042.89148956191
62370 163692.07000345777 64841.935493757446 63453.44404719619 66230.42694031869
62755 164677.51906501432 64882.434586896066 63489.24697853794 66275.62219525418
63140 165667.56159353472 64975.544041969006 63572.538654388154 66378.54942954986
63525 166667.20375763462 64985.689430326085 63579.314899466735 66392.06396118544
63910 167676.24601461925 65049.258342576344 63649.10347440915 66449.41321074353
64295 168682.06478543964 65093.29899726319 63706.89751794574 66479.70047658063
64680 169676.38311831446 65152.57952743706 63756.24372932686 66548.91532554726
65065 170667.18651925458 65084.722149708534 63674.51110204404 66494.93319737303
65450 171665.89527186294 65122.79696543447 63709.5303638761 66536.06356699283
65835 172662.58990767068 65190.89776364447 63782.02565639996 66599.76987088898
66220 173651.5127369145 65249.69453079393 63838.33651556153 66661.05254602633
66605 174677.5632347219 65370.650716224656 63944.94141874952 66796.3600136998
66990 175688.97192387166 65506.42095849584 64070.89596187343 66941.94595511825
67375 176671.16083683562 65568.97814969807 64133.503238754136 67004.45306064202
67760 177682.0903648659 65721.83087394827 64276.36541213212 67167.29633576443
68145 178657.8595986485 65808.7517971849 64353.32648430894 67264.17711006086
68530 179659.15152133274 65893.21058641643 64423.85691473406 67362.5642580988
68915 180675.64470037585 65983.06612843025 64506.21206031769 67459.92019654281
69300 181681.71215884772 66089.11069999599 64621.37168488394 67556.84971510804
69685 182686.8225802668 66171.65641031024 64707.88899643493 67635.42382418556
70070 183670.01364335965 66265.57610817306 64807.51018607915 67723.64203026697
70455 184666.3147695055 66368.007333683 64906.921581057744 67829.09308630825
70840 185659.3376866292 66442.5654733748 64976.756893819795 67908.3740529298
71225 186669.83399266916 66499.70553686093 65043.75414021467 67955.65693350718
71610 187671.95854348442 66609.0608871431 65138.62589611621 68079.49587817
71995 188675.33184977833 66749.6196178719 65271.73922110972 68227.50001463408
72380 189678.51800913448 66846.03580830318 65379.10455675661 68312.96705984973
72765 190661.02047381442 66783.64673848865 65323.58117713166 68243.71229984565
73150 191665.28313083647 66726.0093903038 65257.855099837434 68194.16368077019
73535 192665.9413798738 66750.93886870107 65299.72635122781 68202.15138617432
73920 193657.95226005657 66747.85995824177 65294.097506818296 68201.62240966523
74305 194665.7633213037 66761.19356828358 65318.5108607587 68203.87627580845
74690 195673.03125535653 66808.58049899913 65354.509895159055 68262.6511028392
75075 196653.8907554321 66997.52862147403 65555.38715558805 68439.67008736002
75460 197647.44514952184 67058.85729382165 65620.1972392828 68497.5173483605
75845 198661.92753011422 67160.54078326502 65720.78261117528 68600.29895535477
76230 199663.40294947237 67158.70346556292 65720.20792976387 68597.19900136198
76615 200675.167140992 67258.94167171381 65816.92404377059 68700.95929965703
77000 201668.5342051599 67316.39203670825 65880.76071520796 68752.02335820853
77385 202654.563839989 67295.95309865264 65856.75059367396 68735.15560363131
77770 203649.96462059158 67236.52807723406 65788.10999369415 68684.94616077398
78155 204650.59065772803 67315.69355531721 65867.19014713692 68764.1969634975
78540 205639.2609732583 67370.50765166942 65923.54748116624 68817.4678221726
78925 206638.3111358737 67394.11327543877 65951.55542854412 68836.67112233341
79310 207644.10322469161 67503.07220770762 66062.32521246401 68943.81920295123
79695 208657.4972188986 67548.49723471938 66116.90864204723 68980.08582739154
80080 209660.60034131908 67601.44580562883 66178.62583034468 69024.26578091297
80465 210671.4569367215 67673.74695805831 66248.75930676436 69098.73460935226
80850 211642.93969436295 67873.43086823192 66454.54428282396 69292.31745363989
81235 212652.0543885264 68029.43590101597 66584.66124760688 69474.21055442505
81620 213652.63315595218 68114.60422686848 66654.44001692669 69574.76843681028
82005 214671.10009418437 68246.97041543647 66799.73304022344 69694.20779064951
82390 215657.94029931267 68367.19328056536 66916.82521420249 69817.56134692824
82775 216673.1628253631 68479.29031997644 67024.73495539803 69933.84568455485
83160 217659.07873034445 68524.50065851209 67054.37074248918 69994.630574535
83545 218641.5421697861 68563.42517266095 67082.41993554514 70044.43040977676
83930 219646.30801682675 68582.26038682723 67102.74340747988 70061.77736617457
84315 220656.1983616065 68663.33416378414 67185.543000787 70141.12532678127
84700 221659.7423763085 68732.48978899446 67253.59150504385 70211.38807294506
85085 222662.4534126233 68898.526649833 67415.56944798226 70381.48385168375
85470 223660.57817457063 68953.32478499343 67465.50765446649 70441.14191552036
85855 224671.86135024132 68984.23991332849 67516.5327720779 70451.94705457908
86240 225648.1672627682 69084.86213914955 67601.8015159685 70567.9227623306
86625 226661.34495281245 69147.10285090333 67652.2710145693 70641.93468723737
87010 227663.29200039033 69196.06916207851 67684.15260830172 70707.98571585529
87395 228659.41064436026 69241.05463609446 67736.63879220458 70745.47047998433
87780 229649.95153207975 69199.10708773404 67691.24708121948 70706.9670942486
88165 230655.54448403392 69262.60625084143 67741.66768342792 70783.54481825494
88550 231647.4764246437 69376.40791202818 67849.0194391565 70903.79638489986
88935 232654.2775656413 69493.07427720662 67949.9050983792 71036.24345603403
89320 233646.6346031984 69563.47490722776 68010.07253957968 71116.87727487585
89705 234653.92147828892 69647.81418626728 68103.55041173035 71192.0779608042
90090 235643.4771753451 69682.44198122203 68151.00924446432 71213.87471797974
90475 236651.19269752785 69778.6156241355 68247.86716019589 71309.36408807512
90860 237652.16504977312 69836.44869047312 68288.64777361954 71384.2496073267
91245 238648.02736831811 69856.45148605456 68301.25054157608 71411.65243053304
91630 239657.56305419345 70017.79247275928 68448.05127497361 71587.53367054494
92015 240663.25650216962 70064.25432035836 68505.73672112703 71622.7719195897
92400 241654.18005078894 70079.19169403614 68515.8575850794 71642.52580299288
92785 242648.75328031208 70052.0529496356 68486.10318039032 71618.00271888089
93170 243650.54831638624 70124.6006484116 68556.30026433872 71692.90103248447
93555 244644.80964109892 70159.6030090521 68593.54834856965 71725.65766953454
93940 245645.83892964208 70148.8732510649 68595.6819207757 71702.06458135409
94325 246639.7358523471 70247.6715337369 68697.73017228575 71797.61289518804
94710 247643.48639445513 70291.87398066802 68731.83383138194 71851.91412995411
95095 248640.31594372384 70352.15575513327 68791.00350020417 71913.30801006236
95480 249641.77489968223 70462.0721914789 68900.08763203266 72024.05675092514
95865 250638.16925065932 70531.17651250117 68979.01920748713 72083.33381751522
96250 251633.65393925607 70566.43282167954 69022.72165881284 72110.14398454624
96635 252631.50378010666 70594.31284614227 69050.5946793204 72138.03101296414
97020 253649.00590926938 70688.59328609762 69138.32841170284 72238.8581604924
97405 254645.00667688804 70772.32309237562 69223.89916084429 72320.74702390695
97790 255636.6532580297 70795.15943092758 69220.36011286992 72369.95874898524
98175 256630.81953249453 70842.20858958368 69272.84846479709 72411.56871437027
98560 257637.45889542584 70941.68107113548 69370.39962913703 72512.96251313393
98945 258641.63699013102 71029.24977617798 69451.53505422745 72606.96449812851
99330 259642.59454000887 71181.34356633462 69593.62932151223 72769.057811157
99715 260643.69768307984 71227.4020365566 69620.23474756612 72834.56932554707
100100 261649.50302607508 71308.36812235802 69703.67718831738 72913.05905639866
100485 262634.1771798146 71384.41103764324 69788.49355874117 72980.3285165453
100870 263638.23712807626 71374.96685048864 69781.43445126293 72968.49924971434
101255 264641.25779609027 71363.23170715688 69772.99065153663 72953.47276277714
101640 265633.1384088935 71419.98528670595 69846.07783330565 72993.89274010625
102025 266628.378330283 71595.24075232942 70001.22422834786 73189.257276311
102410 267630.82832355483 71703.95749113795 70120.60693561046 73287.30804666544
102795 268619.96662473667 71728.77077153616 70139.56584780187 73317.97569527045
103180 269623.81302258087 71753.60670511475 70156.9737898006 73350.23962042891
103565 270630.3549755138 71781.7659115565 70184.31255799894 73379.21926511406
103950 271616.4206701753 71741.04637241393 70136.57059243358 73345.52215239427
104335 272631.8921436774 71812.49637501223 70193.8130477904 73431.17970223405
104720 273621.2449310728 71876.71597837927 70249.99995597414 73503.4320007844
105105 274618.2569285319 71916.37881987641 70275.63298438312 73557.1246553697
105490 275632.98704734194 72131.33512553242 70473.84489101954 73788.8253600453
105875 276632.38167412736 72187.89680242348 70513.40755741119 73862.38604743576
106260 277620.2757713471 72192.65507188886 70490.45199210857 73894.85815166915
106645 278624.9862222948 72250.29737140074 70551.74640468779 73948.84833811369
107030 279624.6184943794 72251.70561314482 70559.05099086462 73944.36023542502
107415 280630.1922750605 72332.0028226644 70646.63959396826 74017.36605136056
107800 281628.56618198764 72465.11291702272 70789.63479270706 74140.59104133838
108185 282619.1519641092 72521.36695272457 70824.91518744465 74217.81871800448
108570 283625.01829156285 72552.29766560634 70832.9731134668 74271.62221774588
108955 284618.8167392918 72560.02911689812 70839.53356198517 74280.52467181107
109340 285614.8386827055 72568.03369452416 70862.68424099195 74273.38314805637
109725 286608.9064235039 72621.09682797824 70923.64960807833 74318.54404787815
110110 287611.4006900176 72654.43067575927 70941.56460075268 74367.29675076586
110495 288615.30520824343 72773.58586535239 71043.59570645691 74503.57602424787
110880 289619.42219017114 72801.92108524572 71070.36148934868 74533.48068114276
111265 290612.8107030157 72796.22862862944 71085.8596679678 74506.59758929108
111650 291603.0813172908 72874.9241452682 71164.34013650335 74585.50815403306
112035 292615.91559121123 72994.03003452386 71268.45028706947 74719.60978197826
112420 293620.62479097233 73118.95317191372 71389.83764284733 74848.0687009801
112805 294615.43186829094 73084.10209221543 71354.8809393341 74813.32324509675
113190 295604.09382342437 73198.19056167317 71486.39609325583 74909.98503009051
113575 296613.68620555697 73403.61722672635 71704.51909636008 75102.71535709262
113960 297604.1106259866 73475.50206419184 71780.55718623784 75170.44694214583
114345 298614.20848138555 73540.55836861486 71849.27844860875 75231.83828862097
114730 299616.4841734718 73665.8595235782 71976.96944183194 75354.74960532445
115115 300624.48610485333 73694.47396899512 71986.62683707627 75402.32110091398
115500 301600.43447742745 73768.28773442558 72062.28499235073 75474.29047650044
115885 302607.6402547619 73801.11009568999 72080.38865109859 75521.83154028139
116270 303600.36922614294 73886.1711357342 72154.95761421848 75617.38465724992
116655 304611.3944361925 73976.90389183842 72244.83494519038 75708.97283848646
117040 305606.9572887282 74166.14227947703 72429.26131953612 75903.02323941795
117425 306609.4343920539 74111.4609309484 72364.54432631798 75858.37753557881
117810 307610.2489517418 74174.25000465204 72412.84377274096 75935.65623656313
118195 308618.2553974552 74336.03346552838 72570.94977859789 76101.11715245887
118580 309604.24121116503 74328.47161874725 72558.67011007913 76098.27312741538
118965 310608.0007409835 74347.01930090768 72569.76551496334 76124.27308685202
119350 311603.2275414291 74451.53125356784 72690.09746297788 76212.9650441578
119735 312602.5067873939 74492.76792532868 72726.35835800125 76259.1774926561
120120 313602.7303546097 74650.14269631307 72892.03435018356 76408.25104244257
120505 314599.86351890216 74799.23835521592 73034.48518161527 76563.99152881656
120890 315602.1089058234 74833.08910056321 73056.83734812011 76609.34085300632
121275 316596.22434552305 74947.15271614159 73184.72105271062 76709.58437957255
121660 317608.91495173116 75011.98159241257 73267.82137785574 76756.1418069694
122045 318614.1894072418 75126.06648497171 73373.59157468806 76878.54139525536
122430 319610.4439484349 75209.47091647219 73441.84042524212 76977.10140770226
122815 320613.98280852754 75304.97483355392 73517.52142460963 77092.42824249821
123200 321606.19104088005 75405.58870005379 73610.11212619119 77201.06527391639
123585 322604.87035545055 75512.20950951602 73709.01695320658 77315.40206582546
123970 323607.5838447853 75560.28761917095 73753.44002027747 77367.13521806443
124355 324608.8858177937 75602.99810890203 73792.30682032593 77413.68939747813
124740 325599.59602568933 75597.96389982186 73797.79061702141 77398.1371826223
125125 326600.40197989385 75631.1523196216 73835.97299881543 77426.33164042777
125510 327603.26642733224 75673.46839159666 73845.21756736882 77501.7192158245
125895 328602.45353328733 75644.19905671745 73819.5266181077 77468.8714953272
126280 329592.0933921032 75697.81410165137 73881.82959005797 77513.79861324477
126665 330584.08457855135 75738.47367441929 73920.74447116524 77556.20287767335
127050 331578.9429595651 75732.97468059525 73919.90239026865 77546.04697092185
127435 332586.42776390875 75774.71218372029 73954.16280261794 77595.26156482263
127820 333576.76616353885 75747.92969790335 73930.39807011363 77565.46132569308
128205 334593.432151259 75808.82155838847 73976.97526826858 77640.66784850837
128590 335569.3296953006 75815.65341089941 73992.71626861751 77638.5905531813
128975 336563.3673057718 75782.68339321755 73947.6401610229 77617.72662541221
129360 337564.7045748128 75778.99494723101 73934.2122738708 77623.77762059122
129745 338561.4578570688 75849.02800673884 73987.13044916907 77710.9255643086
130130 339555.71704373625 75877.81882825699 74009.50595723078 77746.1316992832
130515 340541.97110817535 75818.13839026369 73950.27334202624 77686.00343850114
130900 341545.68338175624 75777.69317462573 73904.35186227152 77651.03448697994
131285 342549.69752617914 75801.09188777184 73932.11876362399 77670.06501191968
131670 343552.32848418044 75865.50893086176 73994.99287140845 77736.02499031507
132055 344544.69617708965 75910.07411112676 74026.97655202681 77793.1716702267
132440 345543.2206776964 75934.79580008538 74055.41315836973 77814.17844180104
132825 346532.5148754799 75999.1251918688 74120.29405948847 77877.95632424914
133210 347528.5407423967 76022.08251681495 74136.8443325346 77907.32070109529
133595 348518.7253646224 75989.29974618858 74108.77100442875 77869.82848794841
133980 349518.89779227244 76001.90500072908 74111.54751581149 77892.26248564667
134365 350524.96673906664 75971.7536026668 74081.84638760447 77861.66081772912
134750 351518.2256526215 76084.48022444903 74177.55991778034 77991.40053111772
135135 352520.31326267985 76120.10911889152 74229.97249717842 78010.24574060462
135520 353506.7136999685 76155.14128440148 74259.86922357054 78050.41334523243
135905 354506.3672504961 76258.60543154755 74363.97269043828 78153.23817265681
136290 355505.823955929 76240.65182827703 74334.2948923089 78147.00876424515
136675 356513.7140311865 76183.6804902394 74266.87574488866 78100.48523559015
137060 357508.0074319701 76181.82298728349 74258.94435382842 78104.70162073856
137445 358491.7007958124 76233.73954466384 74300.38485693476 78167.09423239292
137830 359487.1630106454 76266.59498905232 74327.0810793583 78206.10889874634
138215 360483.60353001516 76310.34636986618 74386.89007312854 78233.80266660382
138600 361487.2414305962 76304.91922721578 74371.92747425087 78237.91098018069
138985 362488.4072524011 76295.73554392812 74373.53830031573 78217.93278754051
139370 363488.49194857426 76230.89284162667 74306.80824382651 78154.97743942683
139755 364491.57705218147 76225.09505146003 74277.41938224973 78172.77072067032
140140 365466.03224486357 76242.63351067703 74282.58945785846 78202.6775634956
140525 366466.2856666144 76194.3891685299 74238.32955891239 78150.44877814742
140910 367466.53728427156 76206.71850699495 74243.15408666653 78170.28292732337
141295 368479.2747014889 76287.39863088407 74322.71921924101 78252.07804252712
141680 369460.32624914276 76278.57202249349 74304.8079612334 78252.33608375359
142065 370463.9737450142 76163.07566989584 74181.52486214988 78144.62647764181
142450 371461.76099963154 76207.32594960608 74237.967032671 78176.68486654115
142835 372450.75496838876 76259.65310485789 74285.60887167662 78233.69733803916
143220 373447.06448561733 76344.58209058568 74382.52840356086 78306.6357776105
143605 374450.36573724175 76360.4644663657 74380.27534283121 78340.65358990018
143990 375450.344055846 76436.51733813556 74434.33132424092 78438.70335203019
144375 376440.63310928736 76376.80087276458 74356.54327868813 78397.05846684103
144760 377443.44901932083 76271.1745477893 74234.80907779586 78307.54001778274
145145 378443.2127525203 76270.0653376984 74240.35612890104 78299.77454649576
145530 379445.44120423216 76284.40719154279 74252.8888395789 78315.92554350669
145915 380429.5828518092 76292.36054156668 74256.14645927525 78328.57462385812
146300 381421.3471633746 76269.34278352579 74223.99139388192 78314.69417316966
146685 382420.09394340566 76294.02364452589 74242.21484998154 78345.83243907025
147070 383424.7792532054 76398.41883322567 74338.31166189433 78458.52600455702
147455 384406.4803427801 76382.11845793015 74325.89406974455 78438.34284611575
147840 385415.76270425075 76375.68633239865 74327.75028200333 78423.62238279397
148225 386407.50700210023 76416.8566864517 74371.16976991674 78462.54360298667
148610 387400.91036567907 76434.0492345448 74385.23236082515 78482.86610826445
148995 388389.77769144706 76493.54681895295 74440.52628494817 78546.56735295773
149380 389396.500988671 76507.24680722457 74441.09412666279 78573.39948778634
149765 390402.14239419514 76580.61634660259 74500.52364419813 78660.70904900706
150150 391396.43772576965 76654.09418495772 74574.33555194491 78733.85281797053
150535 392400.28964122036 76741.2354208767 74665.06777283356 78817.40306891986
150920 393398.77224756597 76800.87388145879 74725.34630789902 78876.40145501855
151305 394403.6200788342 76845.12177459292 74761.28194006986 78928.96160911597
151690 395374.9792827548 76898.55184307398 74818.59587730034 78978.50780884761
152075 396374.7104325021 76907.40858491792 74826.65361973162 78988.16355010423
152460 397383.1785421422 76978.93786113255 74892.84274097615 79065.03298128895
152845 398385.02667950693 76983.71145796275 74876.49247702058 79090.93043890492
153230 399381.7272669905 77012.83822486941 74881.72767367224 79143.94877606658
153615 400362.8660460649 76938.6128205329 74802.24747421172 79074.97816685408
154000 401375.3740245658 76995.58282126857 74857.38820205018 79133.77744048697
154385 402369.0360772872 77006.69498781028 74866.28849523868 79147.10148038187
154770 403358.33713915764 77035.9035376323 74870.13349049 79201.6735847746
155155 404354.4920145789 77027.63025627998 74866.7303610965 79188.53015146346
155540 405361.70550951984 77152.51125074121 74983.10559938419 79321.91690209824
155925 406347.3938719498 77128.84082484571 74950.73201199227 79306.94963769916
156310 407352.6911722122 77172.81056838011 74984.05493080313 79361.56620595709
156695 408348.06647301174 77196.54832076243 74999.3466727493 79393.74996877556
157080 409339.338287865 77241.81834420901 75031.00546140829 79452.63122700973
157465 410341.6853162433 77320.10335747876 75096.03518015958 79544.17153479793
157850 411336.6475948425 77356.15269912228 75124.63115508 79587.67424316455
158235 412343.2308557516 77332.07823875343 75103.26658656681 79560.88989094005
158620 413331.287006548 77322.00421803395 75094.14895760173 79549.85947846617
159005 414334.2941708778 77305.4213573182 75078.53050184477 79532.31221279164
159390 415322.60117057856 77331.93316732126 75121.02023101128 79542.84610363124
159775 416315.79170607444 77355.5941871835 75153.0376912228 79558.1506831442
160160 417312.96474518185 77397.46201673687 75204.34946059862 79590.57457287512
160545 418311.87872941745 77465.49775352082 75286.04490773365 79644.95059930798
160930 419314.63166660897 77507.13672206813 75322.78795403335 79691.4854901029
161315 420323.99344560987 77494.08872232978 75295.78192157713 79692.39552308242
161700 421309.2868125635 77500.05471896601 75328.60545471183 79671.5039832202
162085 422298.1357776873 77443.06046694981 75277.16159334096 79608.95934055866
162470 423296.0320304964 77425.87829165022 75241.8727918788 79609.88379142164
162855 424294.3941697626 77489.281939594 75298.64919163033 79679.91468755767
163240 425301.42846362945 77488.40707172832 75286.79705721157 79690.01708624506
163625 426298.41356150917 77583.41244571186 75388.04475854174 79778.78013288198
164010 427289.9784230065 77582.24349588876 75381.92718853099 79782.55980324654
164395 428282.35108772514 77517.14196444172 75322.26825734566 79712.01567153778
164780 429277.60735976405 77535.58792139628 75347.46257039333 79723.71327239923
165165 430277.13709103223 77571.76069312295 75381.84636533928 79761.67502090662
165550 431276.5635652931 77574.60544498876 75376.92279507747 79772.28809490005
165935 432273.43422192824 77565.508375814 75341.4508266648 79789.56592496319
166320 433276.2299352432 77660.37097632428 75466.19221478458 79854.54973786398
166705 434265.25669986015 77610.6396548071 75418.35308819788 79802.92622141633
167090 435262.94744362275 77631.24060369098 75438.67142402256 79823.80978335941
167475 436258.3798376247 77720.38779821807 75529.06042416293 79911.71517227321
167860 437260.690116049 77750.25433600988 75546.91587396062 79953.59279805914
168245 438253.93932449055 77706.81187950523 75509.26235168999 79904.36140732047
168630 439254.012791565 77729.65948691437 75527.71845025923 79931.60052356952
169015 440252.5001347979 77723.88202110487 75496.60864813956 79951.15539407019
169400 441254.61952621647 77817.00886797621 75589.86145516949 80044.15628078293
169785 442239.96789774403 77886.74153847322 75655.73666139763 80117.7464155488
170170 443236.82929293317 78020.53947694002 75789.13926436279 80251.93968951724
170555 444233.39634543925 78054.13819678212 75804.32069925751 80303.95569430673
170940 445245.29710595286 78058.13330405501 75814.91408644874 80301.35252166128
171325 446244.38332377945 78052.89966101064 75804.34528683768 80301.4540351836
171710 447234.68482124386 78058.01328588699 75805.01725982397 80311.00931195001
172095 448233.3221082351 78064.46388090447 75798.79049424733 80330.13726756161
172480 449205.4668980489 78027.66409095797 75755.2224206321 80300.10576128385
172865 450209.15873979515 78120.96053756613 75836.58390442729 80405.33717070498
173250 451221.8338495616 78142.82485329059 75859.47733325751 80426.17237332366
173635 452217.18535514805 78175.67198149576 75894.16765048873 80457.1763125028
174020 453217.46483788086 78074.6445348873 75783.43640981059 80365.852659964
174405 454208.6028786873 78100.5579207669 75805.37987908036 80395.73596245346
174790 455209.6868507911 78097.20488794392 75802.13252970844 80392.27724617941
175175 456179.1782843459 78144.10763482569 75846.53037690846 80441.68489274292
175560 457202.5678182351 78259.93608676101 75961.9376134591 80557.93456006292
175945 458194.14028980344 78221.22076425892 75933.91569421276 80508.52583430508
176330 459195.9762032374 78218.84306187747 75935.04344690393 80502.64267685101
176715 460199.42417128617 78172.98772475818 75880.93695557717 80465.03849393918
177100 461187.71198446234 78201.06210785992 75923.11882155918 80479.00539416066
177485 462186.45827371284 78247.84838596257 75979.11397851763 80516.5827934075
177870 463166.0122180018 78285.1432742914 76013.51738682273 80556.76916176008
178255 464162.58594262175 78364.01808348601 76084.3514501646 80643.68471680742
178640 465161.6783084931 78464.23560692565 76178.89730377946 80749.57391007183
179025 466170.7958436759 78500.51419971527 76215.82431381351 80785.20408561702
179410 467181.28241163125 78502.56615084906 76211.18830485213 80793.94399684599
179795 468175.2408305528 78520.12331644527 76220.88720797191 80819.35942491863
180180 469158.29874847794 78545.95603245943 76234.40396202364 80857.50810289523
180565 470155.7477122204 78549.10857491916 76230.78092200687 80867.43622783144
180950 471137.0942637052 78567.0355396511 76251.23361956046 80882.83745974174
181335 472131.85950416053 78627.82994717521 76305.59896074838 80950.06093360204
181720 473144.1933586607 78668.66060602617 76349.74692435768 80987.57428769466
182105 474157.6281254204 78720.5708928914 76378.71644982381 81062.42533595898
182490 475152.3307418008 78743.44551132417 76408.74279132322 81078.14823132512
182875 476148.17017275793 78715.20195963258 76385.26341855769 81045.14050070748
183260 477133.20691875037 78736.38322213171 76393.4337261925 81079.33271807093
183645 478135.35275938426 78844.93375203827 76505.36387601584 81184.5036280607
184030 479128.96967698535 78932.83395608311 76593.26400493362 81272.4039072326
184415 480131.63555669354 78842.70843203137 76501.97437742687 81183.44248663587
184800 481128.03184353444 78864.77563849489 76518.20619552881 81211.34508146097
185185 482120.5976890926 78879.52373034765 76520.36316250655 81238.68429818875
185570 483108.46036458696 78787.90987162264 76437.92168665581 81137.89805658947
185955 484098.23385890183 78826.72252765844 76452.10619430804 81201.33886100883
186340 485100.58447770966 78882.44825126624 76508.34162545492 81256.55487707755
186725 486111.3572360752 78851.13023593772 76478.28082674604 81223.9796451294
187110 487109.9409042183 78879.91279480068 76504.52731519498 81255.29827440638
187495 488090.09123802575 78920.63870487869 76539.27078269943 81302.00662705794
187880 489093.02962482616 78953.75907681146 76566.13269544762 81341.3854581753
188265 490096.18405250536 78842.09866255033 76444.81772380216 81239.3796012985
188650 491089.5777855242 78804.77682826719 76416.15576529555 81193.39789123883
189035 492078.125061184 78779.93414316843 76383.05087939103 81176.81740694583
189420 493089.4288454262 78751.18802788014 76361.52116365118 81140.8548921091
189805 494079.5893058964 78794.40864031474 76414.89943115172 81173.91784947776
190190 495067.52954667475 78781.96473353321 76408.63385181235 81155.29561525407
190575 496076.10927759786 78803.0612676042 76396.81014697856 81209.31238822982
190960 497068.7126123318 78837.04705139373 76434.94274255926 81239.1513602282
191345 498060.4984769757 78916.60783820979 76523.67547264842 81309.54020377116
191730 499068.80931344256 79051.39572862867 76639.89960934305 81462.8918479143
192115 500063.5609878494 79152.48695949683 76743.31145147559 81561.66246751808
192500 501049.15954514215 79176.5622081411 76777.20878648083 81575.91562980137
192885 502053.595840398 79188.96591691382 76786.91501441163 81591.016819416
193270 503046.03053340275 79230.39377382534 76827.18982822493 81633.59771942576
193655 504046.789493673 79334.19590746822 76916.52986990857 81751.86194502788
194040 505054.12247457873 79370.5520731325 76959.58419978536 81781.51994647963
194425 506055.60900439444 79373.25075922356 76976.89094448579 81769.61057396134
194810 507034.81598165294 79374.62302452048 76977.40739539788 81771.83865364308
195195 508032.1698281503 79400.2265518304 77009.60350395038 81790.84959971043
195580 509021.6273008849 79323.97857759177 76946.37328550739 81701.58386967615
195965 510022.95916248875 79282.17433001022 76892.87656243819 81671.47209758226
196350 511032.274016333 79376.65793277553 76987.47218685319 81765.84367869787
196735 512047.295826639 79467.03920877515 77083.82812512961 81850.2502924207
197120 513027.8318912478 79445.52590167016 77055.26088314412 81835.7909201962
197505 514012.4480042576 79397.82570104155 76983.14355201772 81812.50785006539
197890 515012.4289850698 79409.56618815105 76994.88816674853 81824.24420955357
198275 515996.25816815306 79426.15413012903 77018.94304189467 81833.36521836338
198660 517002.18313625176 79445.26409414428 77027.224477728 81863.30371056056
199045 518010.82044086955 79423.84497819807 77007.68074081426 81840.00921558189
199430 519017.7578527448 79429.27868609269 77007.019029283 81851.53834290238
199815 520014.78857998725 79493.63231027791 77072.23582377983 81915.028796776
200200 520989.2855241447 79500.28187485677 77073.09559114608 81927.46815856746
200585 521987.68776075495 79579.79542630017 77140.1985943847 82019.39225821565
200970 522991.1683595268 79628.57854656648 77172.91510845322 82084.24198467974
201355 523984.2291155299 79696.07097556656 77239.94529801319 82152.19665311993
201740 524992.8010284628 79791.64002165642 77329.66033877856 82253.61970453429
202125 525989.479408394 79807.0756151669 77337.2853101634 82276.86592017041
202510 526974.9482922424 79776.7548860259 77306.21455486704 82247.29521718476
202895 527972.4798249861 79782.42599818524 77300.52856067121 82264.32343569926
203280 528982.757154139 79768.24621321856 77290.10950471212 82246.382921725
203665 529972.05641686 79756.02789845625 77269.1903709614 82242.8654259511
204050 530979.587906303 79788.47389123139 77304.63714126141 82272.31064120137
204435 531963.1924153027 79759.4914983736 77278.14029057769 82240.8427061695
204820 532962.6021245437 79761.07348042406 77277.28339734975 82244.86356349838
205205 533952.4255290246 79793.07228336661 77309.37944854631 82276.7651181869
205590 534957.707886335 79844.14095200639 77355.82774107205 82332.45416294073
205975 535946.9979507577 79848.27745012424 77356.01320377227 82340.54169647621
206360 536943.2091621531 79861.64029649906 77383.30483971885 82339.97575327926
206745 537948.315470732 79919.74785514492 77447.50415421097 82391.99155607886
207130 538937.3801304513 79979.65665857538 77504.32717735833 82454.98613979243
207515 539948.3918951456 80001.78213685782 77531.36755012849 82472.19672358714
207900 540943.6478452473 80036.10206185209 77549.87897057038 82522.32515313379
208285 541944.9757570568 80058.30321906372 77567.1977778387 82549.40866028874
208670 542938.9265507873 80148.08665410061 77663.06091798638 82633.11239021484
209055 543929.3856424798 80150.08150817943 77659.49923293114 82640.66378342772
209440 544922.7214970404 80168.09653330216 77671.74498653418 82664.44808007014
209825 545933.3686910573 80198.67843215248 77711.90549148971 82685.45137281524
210210 546930.3618077623 80215.05373047676 77731.09048527566 82699.01697567786
210595 547931.907651054 80250.24236297047 77767.05424800313 82733.43047793781
210980 548921.0203972033 80281.41414390068 77794.38391549025 82768.4443723111
211365 549910.0163127921 80291.53739042432 77816.09430600684 82766.9804748418
211750 550914.4623695532 80362.2509386982 77889.36856324422 82835.13331415218
212135 551911.561410758 80335.38204251925 77852.76506476174 82817.99902027677
212520 552911.9341638191 80329.01340046959 77839.94023144321 82818.08656949596
212905 553894.6826781114 80272.42369671185 77781.85973549863 82762.98765792507
213290 554892.6895316291 80229.33931258744 77748.83451398737 82709.84411118751
213675 555884.7881399844 80234.97005787099 77746.46705613767 82723.47305960431
214060 556877.6961955298 80268.23309142735 77800.10722060356 82736.35896225114
214445 557889.9232546475 80322.0800915019 77865.2260583297 82778.93412467411
214830 558899.7239684961 80356.14855792432 77906.52630616057 82805.77080968807
215215 559879.363787941 80429.39037483027 77974.10850648656 82884.67224317398
215600 560879.6971230691 80395.72389895747 77938.67698741137 82852.77081050357
215985 561881.0214810532 80524.66175151155 78067.53108368235 82981.79241934075
216370 562869.2266135243 80592.5253233038 78134.41073878326 83050.63990782433
216755 563867.557854693 80607.99763855763 78148.06525958111 83067.93001753415
217140 564871.0564553498 80592.45679013971 78134.59700292138 83050.31657735804
217525 565866.7810014245 80597.51955256682 78143.76765358151 83051.27145155214
217910 566873.3330472269 80555.1099873642 78093.4996746987 83016.72030002969
218295 567873.1961955514 80525.01552042837 78075.79648413228 82974.23455672445
218680 568847.6479779095 80492.13726465938 78048.5170990316 82935.75743028717
219065 569851.42936948 80541.1926230233 78105.32892941099 82977.0563166356
219450 570853.904169093 80577.77653790076 78135.93885576489 83019.61422003663
219835 571829.9742050527 80632.42420061224 78197.66653539498 83067.1818658295
220220 572836.5920726369 80628.74504676783 78193.76974095927 83063.72035257639
220605 573850.321059992 80680.61741541342 78253.90921953255 83107.32561129429
220990 574849.5767032946 80687.88987616188 78250.04031701984 83125.73943530391
221375 575841.7938155205 80746.95965182767 78317.4189298288 83176.50037382654
221760 576814.8462819782 80788.67031076257 78353.90900600037 83223.43161552477
222145 577809.2142614396 80802.36341182345 78355.54362827326 83249.18319537364
222530 578813.8040839426 80874.41319120653 78427.02962485021 83321.79675756286
222915 579808.336186968 80904.42324332397 78450.4164722059 83358.43001444203
223300 580819.4863895552 81041.9534003775 78582.96259559249 83500.94420516252
223685 581829.3035201909 81069.76255332894 78612.43704286583 83527.08806379205
224070 582817.9493784198 81025.95795460287 78557.42484423473 83494.49106497101
224455 583806.22606594 81037.20255217813 78553.73808655691 83520.66701779935
224840 584784.6860651085 81133.48715430174 78637.97793009656 83628.99637850691
225225 585796.7530705184 81184.0435116982 78672.82465118892 83695.26237220748
225610 586809.3469869033 81279.38666497669 78755.6093375028 83803.16399245057
225995 587807.531167609 81352.60825816901 78825.92152869285 83879.29498764517
226380 588799.1688963344 81355.55094221716 78816.10318138872 83894.9987030456
226765 589794.3438757707 81391.54591745586 78856.48680901929 83926.60502589244
227150 590787.1337536345 81375.41811262988 78831.60096266566 83919.2352625941
227535 591767.4563576869 81319.32691686183 78795.00876519471 83843.64506852895
227920 592778.4750009966 81389.31909721805 78858.85398157059 83919.7842128655
228305 593782.6852200149 81391.22203064202 78855.77899117603 83926.665070108
228690 594779.3351747828 81451.28748833602 78909.24445442569 83993.33052224635
229075 595775.2456229696 81380.80656660353 78835.56023364222 83926.05289956483
229460 596765.1921880672 81385.37693611982 78842.69545350481 83928.05841873483
229845 597754.9319466397 81392.66037789568 78849.59717571537 83935.72358007598
230230 598755.8818952153 81489.53442515092 78946.1024661193 84032.96638418255
230615 599758.9723106492 81496.87148240952 78937.22991407473 84056.51305074431
231000 600751.8595809609 81504.04250899986 78945.05987107902 84063.0251469207
231385 601746.9110348142 81452.00170003387 78904.53010998167 83999.47329008607
231770 602758.0043832366 81527.66168057997 78977.15071696673 84078.17264419321
232155 603750.4935271476 81587.97934803485 79039.98723948144 84135.97145658825
232540 604727.3009144571 81605.84427375108 79049.07216392164 84162.61638358052
232925 605733.5150655516 81658.54780285111 79092.29110237943 84224.8045033228
233310 606727.9126223117 81622.59296952728 79064.99288223282 84180.19305682174
233695 607714.3792766688 81591.94465689283 79038.90777027517 84144.98154351048
234080 608724.3559322467 81663.30521859833 79104.77397995278 84221.83645724387
234465 609717.3064895219 81612.55325635649 79055.15101713403 84169.95549557895
234850 610725.9278560923 81669.63141397026 79119.76646933224 84219.49635860827
235235 611712.9708934191 81618.16778605738 79074.01941812919 84162.31615398558
235620 612712.5454339591 81495.81205646646 78956.5324998294 84035.09161310352
236005 613705.3033466331 81550.21626860654 79022.96134740562 84077.47118980746
236390 614703.3558792903 81576.13614331186 79058.44612430032 84093.8261623234
236775 615689.1263972908 81619.7153688838 79095.13321492312 84144.29752284448
237160 616688.0564180338 81741.50647679009 79224.09067358714 84258.92227999304
237545 617691.6491012884 81837.2756239838 79284.239408724 84390.31183924362
237930 618697.0511437386 81972.56429725568 79390.50339943498 84554.62519507638
238315 619699.8743685472 82061.42625291654 79483.49416274541 84639.35834308768
238700 620687.179720669 82104.724374944 79545.52610927318 84663.92264061481
239085 621693.1761376775 82140.18977280188 79586.04959649187 84694.3299491119
239470 622698.9512402217 82215.32173626938 79663.97519852268 84766.66827401609
239855 623686.7123620207 82232.15626110468 79682.96525882623 84781.34726338314
240240 624698.6622711082 82290.46307924003 79745.16041166843 84835.76574681162
240625 625676.9787222841 82302.06838005813 79755.84232469754 84848.29443541872
241010 626676.576922805 82382.24119342573 79856.02885232141 84908.45353453004
241395 627674.4704614794 82447.97220690823 79932.15301433262 84963.79139948385
241780 628687.4059577096 82481.28798057463 79928.96992210137 85033.6060390479
242165 629675.617626047 82481.95182213405 79927.08877340435 85036.81487086376
242550 630676.4635797353 82465.77292187444 79912.09138339442 85019.45446035445
242935 631667.4042653564 82527.58907666069 79961.85926826166 85093.31888505972
243320 632665.5003329645 82556.81886464104 79989.20881129839 85124.42891798369
243705 633656.0052728332 82532.03780677145 79944.5459126441 85119.5297008988
244090 634661.8640677102 82531.59993523368 79944.36967147548 85118.83019899188
244475 635658.6510867607 82589.08551550428 80004.52530405496 85173.6457269536
244860 636648.8277624787 82665.01692844815 80085.07223694406 85244.96161995224
245245 637642.690416131 82629.80189112294 80053.91231126321 85205.69147098268
245630 638636.0781785131 82629.33903370945 80042.81047282291 85215.86759459598
246015 639639.558142474 82621.5039424118 80036.75212262761 85206.25576219599
246400 640622.0538968389 82621.24162133121 80024.4173262971 85218.06591636532
246785 641630.4975723897 82641.66921148577 80045.21721407751 85238.12120889404
247170 642628.8520605124 82749.21195664431 80167.60000988143 85330.8239034072
247555 643623.789919194 82779.28000771636 80201.59217468617 85356.96784074654
247940 644621.521187887 82777.44075953873 80188.69639506411 85366.18512401335
248325 645621.7909812233 82770.33051928598 80175.17202545147 85365.4890131205
248710 646603.7201323463 82712.0224653502 80112.3943216796 85311.65060902078
249095 647604.3156841132 82754.16088244597 80158.19424654655 85350.12751834538
249480 648607.3714107074 82826.12915417153 80232.74823225553 85419.51007608754
249865 649606.9108731381 82861.38630738456 80290.00729680223 85432.76531796689
250250 650605.1071475176 82955.31103130436 80388.47601189755 85522.14605071116
250635 651604.9180487645 82889.45800200899 80325.98177252513 85452.93423149285
251020 652593.9631707802 82968.8783475484 80399.8307969295 85537.92589816729
251405 653592.4404401588 83015.726647173 80423.72571065274 85607.72758369325
251790 654583.1510008724 82996.48674187576 80391.87809382335 85601.09538992817
252175 655585.9376210916 83098.20222607296 80495.56364239447 85700.84080975145
252560 656580.961925508 83032.77269853896 80436.26077169871 85629.28462537921
252945 657586.7798283413 83096.09557354666 80518.69703210989 85673.49411498342
253330 658585.5608326497 83078.4515328366 80506.31643965033 85650.58662602286
253715 659586.0735085955 83149.85515552532 80571.5806370448 85728.12967400585
254100 660580.0922977908 83110.99025709483 80529.19766040094 85692.78285378873
254485 661566.9027759634 83238.20231876541 80667.91147718552 85808.4931603453
254870 662551.6080927014 83244.7995123809 80662.34950207482 85827.24952268697
255255 663561.5126198936 83265.37858326743 80679.1472189004 85851.60994763447
255640 664558.1584261125 83257.67371784196 80657.79212226845 85857.55531341546
256025 665562.9549840926 83289.4802414312 80686.8872345711 85892.0732482913
256410 666565.9480662745 83231.06557786185 80634.76938635354 85827.36176937017
256795 667557.8322783198 83243.11210699606 80629.13763553 85857.08657846213
257180 668535.0630217281 83268.74886284962 80641.43494270383 85896.06278299542
257565 669533.5321211342 83276.91454032606 80631.88117680693 85921.9479038452
257950 670532.3053945552 83218.061471137 80581.24065077819 85854.88229149581
258335 671530.3028002139 83285.91789922687 80646.57495712671 85925.26084132704
258720 672545.8282572437 83396.09495633125 80763.88814081607 86028.30177184643
259105 673544.481354651 83431.95994655465 80804.8158434535 86059.1040496558
259490 674532.0499143868 83573.89881353053 80933.37087343288 86214.42675362817
259875 675526.0052914777 83614.06307254118 80967.89350607569 86260.23263900666
260260 676532.969420229 83666.73673602068 81028.61070768816 86304.86276435321
260645 677518.2179595898 83661.6675292856 81015.46436271242 86307.87069585877
261030 678532.8865238489 83674.05159952208 81029.55708755557 86318.54611148858
261415 679540.1668471725 83709.19407329385 81063.0028591195 86355.3852874682
261800 680536.6513226577 83769.29446140914 81108.58104890853 86430.00787390975
262185 681522.5074886765 83784.35602093917 81104.23459192351 86464.47744995484
262570 682498.8536966 83838.59221956901 81157.47705899598 86519.70738014203
262955 683501.3799392955 83839.64044831635 81161.28682687072 86517.99406976197
263340 684496.9583595212 83851.94672697471 81158.56859925187 86545.32485469755
263725 685506.3169493785 83862.95649019913 81168.42926798067 86557.48371241758
264110 686516.8331630032 83796.69353332571 81092.55439739075 86500.83266926068
264495 687500.9894774691 83744.41664440563 81037.03616436306 86451.7971244482
264880 688489.0972827639 83764.53796642505 81043.1930937843 86485.8828390658
265265 689486.4247232369 83806.48994552346 81081.5806897353 86531.39920131161
265650 690481.4182109964 83884.22441908938 81144.79740537146 86623.65143280731
266035 691489.6751966309 83899.96053000988 81156.64827802705 86643.27278199271
266420 692478.5256232143 83897.24810985976 81145.97327002592 86648.52294969361
266805 693497.2018802853 83885.77379954106 81150.36178676889 86621.18581231323
267190 694472.71489063 83953.25444812016 81218.2892186738 86688.21967756652
267575 695460.5201911255 84100.03003439619 81358.29213493296 86841.76793385942
267960 696469.050173915 84071.57197775792 81328.54301789134 86814.6009376245
268345 697461.0933485383 84157.33544795947 81418.89442895788 86895.77646696106
268730 698468.0300575235 84167.26176973853 81434.56105234455 86899.9624871325
269115 699477.1511098564 84189.41608522249 81469.57410974686 86909.25806069812
269500 700467.5462991357 84210.90899692729 81489.86259167554 86931.95540217904
269885 701462.179486997 84250.29758830699 81525.66302498698 86974.932151627
270270 702453.8601323948 84336.37632193133 81615.54918975357 87057.20345410908
270655 703440.2427746983 84359.97697683577 81642.84517793218 87077.10877573935
271040 704448.8760539452 84382.3458210121 81649.6111876083 87115.0804544159
271425 705455.1356441907 84429.17142085497 81685.49984455862 87172.84299715131
271810 706454.1859284356 84469.85827209336 81727.79276642523 87211.92377776149
272195 707446.6244614706 84521.23198646233 81790.85457541063 87251.60939751402
272580 708433.635703685 84471.43579374578 81728.00824145712 87214.86334603444
272965 709423.0543266033 84350.41982762943 81601.51191038312 87099.32774487574
273350 710423.9923542785 84403.72464776646 81653.85697462026 87153.59232091266
273735 711419.0812146007 84470.26146202895 81712.08900706696 87228.43391699095
274120 712428.7924089163 84461.32246259079 81697.3694897443 87225.27543543727
274505 713417.2393355159 84508.01767530783 81738.96918014516 87277.0661704705
274890 714406.7169659925 84581.92959737712 81807.25840176272 87356.60079299152
275275 715406.4420494484 84658.95416063015 81883.88240712216 87434.02591413814
275660 716399.9249105087 84698.8195923681 81925.65100049619 87471.98818424002
276045 717402.2524667357 84767.83646460259 81997.22515951462 87538.44776969055
276430 718398.3795750521 84765.18378336894 81994.25290055666 87536.11466618121
276815 719392.8623584469 84810.28797952025 82041.36108858277 87579.21487045773
277200 720400.6698662222 84885.6447262327 82116.32079250981 87654.96865995559
277585 721404.3434050166 84986.89948825902 82223.38754443228 87750.41143208576
277970 722404.5653505647 84992.33450046655 82215.19287649111 87769.47612444198
278355 723390.9639185067 84963.52377569677 82192.66934764026 87734.37820375328
278740 724380.1051198209 84957.30940121377 82182.32057507132 87732.29822735622
279125 725361.4354696267 85036.9995568793 82272.31929437716 87801.67981938143
279510 726370.857381864 85159.42565551473 82378.08660962143 87940.76470140803
279895 727385.1306802952 85185.09124691164 82397.17081271364 87973.01168110965
280280 728390.3533300142 85180.54216688249 82386.27758863616 87974.80674512881
280665 729385.71527987 85184.00619554282 82398.9113072621 87969.10108382355
281050 730354.7057205405 85234.28491291514 82478.57483477183 87989.99499105845
281435 731356.3487492605 85262.98804649815 82499.5764283689 88026.3996646274
281820 732356.0269897693 85383.71824379981 82616.36055682956 88151.07593077006
282205 733363.8640376158 85418.32036365107 82638.09542897799 88198.54529832416
282590 734354.9610776415 85420.83939948639 82627.12989377855 88214.54890519423
282975 735353.0552205854 85490.6517462793 82700.98810893136 88280.31538362724
283360 736361.3542730847 85504.38965494664 82717.466084229 88291.31322566429
283745 737351.1996145532 85467.6758055725 82654.61562288736 88280.73598825763
284130 738352.4474016575 85418.85611662448 82616.58193525363 88221.13029799532
284515 739355.8460509712 85423.90488245233 82613.561598161 88234.24816674367
284900 740353.682007457 85512.39068454744 82688.55350530488 88336.22786379
285285 741334.1022022994 85496.74448944555 82667.44277353506 88326.04620535605
285670 742338.7529858603 85697.44624276634 82872.42601302435 88522.46647250833
286055 743332.4423049067 85731.91844758192 82912.10361486154 88551.7332803023
286440 744326.1370599503 85710.2764653513 82893.85663959297 88526.69629110963
286825 745336.0812761218 85630.70212360327 82811.33018753541 88450.07405967114
287210 746333.6241804848 85576.11915593708 82771.91442812697 88380.32388374719
287595 747332.8624915181 85607.73473427027 82813.58442815988 88401.88504038066
287980 748319.2709156213 85548.57062225735 82761.11267516467 88336.02856935003
288365 749311.3150251242 85645.55057917596 82843.61311522996 88447.48804312196
288750 750297.5211836821 85649.25780091433 82843.08071341178 88455.43488841689
289135 751303.9946359573 85615.75221211089 82795.97755728007 88435.52686694171
289520 752308.0414981396 85622.19055531938 82800.67158241787 88443.70952822089
289905 753300.9654536353 85610.18898836304 82787.46832013177 88432.9096565943
290290 754293.0445108443 85630.42154605336 82794.65375702601 88466.18933508071
290675 755307.479973911 85625.65211234288 82802.0371211091 88449.26710357667
291060 756271.8750373896 85585.6373818554 82767.15414533185 88404.12061837895
291445 757274.3657070134 85574.58015039044 82752.8749609769 88396.28533980397
291830 758270.6162852613 85525.89173142386 82703.80170383575 88347.98175901198
292215 759279.3311265224 85581.26293180362 82749.02969204182 88413.49617156542
292600 760279.1922400814 85493.24455820651 82660.67670819159 88325.81240822143
292985 761253.9746083543 85509.48443795626 82681.92294161563 88337.04593429688
293370 762253.6759073171 85555.14277340315 82730.03689014481 88380.24865666148
293755 763243.900012133 85534.12412535009 82720.48791199288 88347.7603387073
294140 764249.3508425601 85515.1872347921 82713.69399474401 88316.68047484019
294525 765255.2747035704 85556.69925205287 82762.30144318122 88351.09706092453
294910 766255.9563739009 85606.4019729231 82799.04023434457 88413.76371150161
295295 767245.1091611097 85717.44461098136 82898.91238040243 88535.97684156029
295680 768239.1777252211 85691.30655120607 82853.26814742571 88529.34495498643
296065 769223.4921438001 85679.7605826058 82835.1156972364 88524.4054679752
296450 770225.3058479417 85719.58689831501 82874.57452762697 88564.59926900305
296835 771224.4270400184 85768.92027359245 82920.98237007942 88616.85817710547
297220 772233.8209321169 85718.83181613192 82868.25238646158 88569.41124580226
297605 773228.7534551386 85731.58701164204 82879.12568251022 88584.04834077386
297990 774217.757648956 85670.60115400713 82815.34820872407 88525.8540992902
298375 775208.1698876958 85580.1269782202 82731.88932792367 88428.36462851673
298760 776213.511942501 85585.96648653212 82726.40590141778 88445.52707164647
299145 777195.1012378383 85591.78392049462 82737.16153695945 88446.40630402979
299530 778194.2516279066 85588.07578706107 82725.70830567201 88450.44326845012
299915 779187.6955433091 85602.01673780488 82735.16321782283 88468.87025778693
300300 780191.4241123762 85701.11750697116 82833.97214235294 88568.26287158938
300685 781198.0558948235 85789.98278027016 82924.93570645737 88655.02985408295
301070 782186.4931684373 85733.87553331234 82862.54772351902 88605.20334310566
301455 783191.6438756861 85843.62578060012 82992.11785144845 88695.1337097518
301840 784184.3143735579 85800.50731731115 82940.61848202381 88660.39615259848
302225 785188.1482320104 85823.62317900325 82985.96768295442 88661.27867505208
302610 786163.534935832 85802.26488674538 82939.655452188 88664.87432130276
302995 787168.717138054 85842.38087689524 82988.08736952768 88696.6743842628
303380 788169.7925230961 85913.26696716808 83061.74213796676 88764.79179636939
303765 789169.7890280325 86009.20340552648 83148.67551684998 88869.73129420298
304150 790166.2562123584 86082.65359750828 83219.4541106993 88945.85308431726
304535 791165.3842862961 86056.52256760755 83200.0823027875 88912.9628324276
304920 792162.9627467913 86015.78405318476 83151.89756598315 88879.67054038637
305305 793156.9408355653 85991.0320515063 83143.5868812796 88838.47722173302
305690 794142.448787784 86083.6995538599 83236.11993143756 88931.27917628225
306075 795151.3281130216 86139.30006264495 83281.36883255006 88997.23129273985
306460 796148.0454092686 86160.07543961759 83299.72576733553 89020.42511189965
306845 797136.4768189396 86172.57226047567 83317.10670354003 89028.03781741131
307230 798148.151862055 86176.62058836399 83306.30291153704 89046.93826519094
307615 799134.7033399228 86157.4436211775 83291.6018199722 89023.2854223828
308000 800129.7821619825 86181.93418313272 83305.00585778049 89058.86250848495
308385 801139.0458428107 86176.02893293509 83296.82495077299 89055.2329150972
308770 802130.4039151275 86246.52354618636 83374.84784842159 89118.19924395114
309155 803114.0225824853 86337.92342169708 83478.70868391846 89197.1381594757
309540 804113.5719842212 86346.12532602614 83483.67871259703 89208.57193945526
309925 805131.1318789358 86370.00101399167 83517.96984032875 89222.0321876546
310310 806104.2332770632 86321.42310659838 83462.40332133658 89180.44289186018
310695 807108.829576925 86320.3348206973 83463.94175371988 89176.72788767473
311080 808107.6999409515 86333.90437179511 83463.83538085499 89203.97336273524
311465 809097.1741710588 86350.13369304618 83494.66938967939 89205.59799641298
311850 810097.6050484248 86324.7902949418 83461.67962485334 89187.90096503028
312235 811090.377972493 86282.52566325368 83433.3872708003 89131.66405570705
312620 812094.5881038231 86307.79871563622 83466.79433653939 89148.80309473306
313005 813084.994214732 86314.9562478078 83472.68940308041 89157.22309253519
313390 814094.850719138 86386.76372588836 83549.33293439838 89224.19451737835
313775 815081.9152971745 86358.13777214296 83514.54121778955 89201.73432649637
314160 816074.5863377046 86364.29401773562 83518.8211803285 89209.76685514275
314545 817055.2784835161 86309.16817430592 83457.00719120457 89161.32915740726
314930 818048.7520383949 86277.01460099904 83426.83078031352 89127.19842168456
315315 819060.1454614752 86274.38033715582 83431.47156019603 89117.2891141156
315700 820063.0564914986 86236.671087703 83396.15353727352 89077.18863813247
316085 821062.0655883814 86251.267376634 83410.3352558444 89092.1994974236
316470 822054.1803252761 86312.43395327192 83461.2224301667 89163.64547637713
316855 823046.1235806055 86322.47393458837 83462.07455800603 89182.87331117071
317240 824030.8489747428 86373.92851603265 83503.8791252289 89243.97790683642
317625 825041.055901756 86461.41865831196 83590.96421503795 89331.87310158597
318010 826051.8545579774 86506.54032297326 83609.46042654407 89403.62021940245
318395 827044.2856182747 86533.04792316732 83631.89958239264 89434.19626394201
318780 828032.4345673478 86479.82119252025 83570.90683493245 89388.73555010805
319165 829026.135471799 86558.71012568088 83636.79855103932 89480.62170032244
319550 830032.1198616896 86601.54896847467 83683.84236386576 89519.25557308359
319935 831013.3295297086 86573.25446197912 83650.42822489633 89496.0806990619
320320 832029.6640157723 86585.00898851042 83660.14555145506 89509.87242556579
320705 833021.5378121303 86583.16723465871 83641.89252662272 89524.44194269471
321090 834015.4986885838 86601.91716420931 83660.82464255474 89543.00968586389
321475 835015.7249428569 86655.91586556008 83728.5557643362 89583.27596678396
321860 835999.8107674057 86642.49072291244 83711.45669527688 89573.524750548
322245 837005.3088872142 86636.95031049768 83711.23949468741 89562.66112630794
322630 837992.1856194608 86687.17940724886 83761.8210259617 89612.537788536
323015 838994.0616337452 86775.19928123284 83852.7679528446 89697.63060962108
323400 840007.7140636633 86875.63559101708 83946.35990588868 89804.91127614549
323785 840989.0762020709 86884.94234366037 83953.703447837 89816.18123948373
324170 841982.3567360148 86936.89580612438 83994.0509256901 89879.74068655865
324555 842986.4610954983 86878.43545360732 83927.50230287037 89829.36860434427
324940 843977.0861165422 86853.88796548067 83898.45610947412 89809.31982148721
325325 844979.4257738722 86961.46148505606 83993.28506088819 89929.63790922394
325710 845987.3654527118 86993.7690597633 84018.92750587055 89968.61061365606
326095 846983.2439476189 87048.25828687954 84074.51308242233 90022.00349133676
326480 847972.291756105 87028.3130518584 84044.95778246601 90011.66832125078
326865 848972.5494947684 87048.81658519198 84058.8220454586 90038.81112492536
327250 849962.3500428009 87048.48157924059 84047.02930062432 90049.93385785686
327635 850948.4921308939 87046.26645289427 84035.71087977888 90056.82202600966
328020 851963.9807944254 87064.58523345688 84042.3577816813 90086.81268523245
328405 852961.2005541252 87120.78465112341 84093.15974564047 90148.40955660635
328790 853966.0996377132 87180.7253849306 84140.91035924763 90220.54041061357
329175 854956.7997590884 87311.00943468817 84264.65909729125 90357.35977208508
329560 855958.5394918687 87425.86036728534 84379.32127290935 90472.39946166132
329945 856938.4649607441 87388.13619317819 84328.36355781005 90447.90882854632
330330 857951.5258461355 87462.64057574209 84389.7549743405 90535.52617714368
330715 858958.6419423284 87490.14210892131 84421.95194614991 90558.3322716927
331100 859949.6793498826 87472.71747433773 84406.49592174492 90538.93902693053
331485 860958.3138618077 87567.96013264131 84493.59404410963 90642.32622117299
331870 861939.4598429466 87665.38267286799 84604.67023702536 90726.09510871061
332255 862919.8219677755 87673.34513900842 84604.64566582968 90742.04461218716
332640 863932.4654420452 87741.94908715255 84674.32093109231 90809.57724321279
333025 864940.7430235196 87748.78858325377 84696.43092041998 90801.14624608756
333410 865944.5987389076 87731.89064763048 84675.17502841013 90788.60626685084
333795 866943.9057469057 87728.455472616 84667.36655511174 90789.54439012025
334180 867901.3536645406 87621.93300951664 84575.05390819193 90668.81211084135
334565 868894.2002655499 87584.49218442086 84561.22945574869 90607.75491309303
334950 869905.8125333743 87525.4522842662 84485.19239537847 90565.71217315392
335335 870900.9439548946 87528.06747474775 84491.76920229691 90564.36574719858
335720 871911.0512868663 87572.57258222523 84527.39948761008 90617.74567684038
336105 872914.0247139768 87562.93032508157 84505.96002221586 90619.90062794728
336490 873893.4691888824 87454.3932735363 84389.51027171145 90519.27627536116
336875 874891.4088411742 87454.36951096049 84384.51264400569 90524.22637791529
337260 875889.3232091866 87574.20255946953 84502.04555372236 90646.3595652167
337645 876878.9262702959 87540.56155561714 84478.08763059707 90603.0354806372
338030 877874.8649178265 87483.1943680457 84423.24197422869 90543.14676186272
338415 878872.6721405202 87489.21738651529 84420.38847615807 90558.0462968725
338800 879877.5581792867 87444.66755855562 84377.92002417556 90511.41509293568
339185 880856.4049924716 87426.9270810639 84380.04607905587 90473.80808307193
339570 881857.2197355834 87448.9077769202 84405.09404880973 90492.72150503067
339955 882857.8343050795 87422.48579467641 84388.05033573626 90456.92125361656
340340 883852.5686364591 87449.53012598328 84408.88378764615 90490.17646432041
340725 884849.5850241809 87478.40672349227 84430.96517059313 90525.8482763914
341110 885840.0152865088 87519.42332471712 84468.90804718481 90569.93860224943
341495 886848.4678307269 87592.49725464145 84547.09608281923 90637.89842646367
341880 887836.3123395754 87529.60825579421 84487.0480470915 90572.16846449692
342265 888834.6696763148 87562.8162379252 84532.13690516968 90593.49557068072
342650 889840.0580487415 87566.63611719444 84542.10065738621 90591.17157700268
343035 890830.0688366906 87521.92418954679 84489.54323589668 90554.30514319689
343420 891826.9864303848 87627.10254981357 84592.18771770269 90662.01738192445
343805 892813.1956285952 87584.23569802275 84548.41799414066 90620.05340190484
344190 893826.6093250217 87598.51419921358 84551.34484501481 90645.68355341234
344575 894825.0802106966 87594.94700196214 84546.59082511484 90643.30317880944
344960 895815.7298768887 87620.7384149698 84564.5448567713 90676.9319731683
345345 896808.3880470144 87656.27418779035 84582.12474970576 90730.42362587493
345730 897804.9246024971 87636.31960281558 84563.72355450512 90708.91565112604
346115 898807.0577688369 87634.956718472 84560.96133025347 90708.95210669054
346500 899808.6340400713 87635.24161978085 84564.55712157661 90705.92611798509
346885 900809.4085606436 87751.52335296426 84669.48594334537 90833.56076258315
347270 901798.6090323034 87867.11352031311 84791.07633126108 90943.15070936515
347655 902793.2222972811 87805.83835454684 84737.00470872494 90874.67200036874
348040 903787.2460158624 87890.3765996413 84817.21553928465 90963.53765999795
348425 904793.0827329546 87909.92312257766 84839.17799274504 90980.66825241028
348810 905808.3995634433 87935.68048124765 84873.33270880714 90998.02825368816
349195 906796.6242923591 87934.46175586231 84860.85749250601 91008.06601921862
349580 907784.2528127357 87986.84246030226 84912.58278105842 91061.1021395461
349965 908772.3416428702 87930.7926484918 84855.10758302019 91006.47771396341
350350 909762.5503173347 87938.2373611101 84846.65659393845 91029.81812828177
350735 910767.3783587014 87928.9504648366 84822.1865075439 91035.7144221293
351120 911765.1941537391 87970.51135820955 84858.78648824054 91082.23622817856
351505 912776.8428862458 88087.53612069477 84987.37961462524 91187.6926267643
351890 913761.2426550423 88147.19966072649 85045.24163853949 91249.15768291349
352275 914759.4808350251 88131.81825384645 85030.40797102537 91233.22853666752
352660 915764.2707772168 88217.4507022949 85115.75059842823 91319.15080616156
353045 916761.4843510931 88183.23627517381 85082.12551722645 91284.34703312117
353430 917757.8421949401 88272.03074294522 85179.29252879508 91364.76895709537
353815 918737.6270296017 88261.24831034623 85167.3015369284 91355.19508376406
354200 919744.9290962415 88273.45912121312 85180.7590687468 91366.15917367944
354585 920746.0636830525 88233.92443138102 85137.58153468632 91330.26732807572
354970 921745.5637568553 88290.42797415782 85176.73280625924 91404.1231420564
355355 922738.4053938426 88306.09911194083 85184.48967476306 91427.7085491186
355740 923738.3862052035 88397.7675997638 85268.73913542158 91526.79606410602
356125 924726.9353124741 88359.21119971687 85224.12449287891 91494.29790655483
356510 925727.9017707056 88401.46538677021 85256.22920023899 91546.70157330144
356895 926726.5463118918 88358.85639633183 85196.77900765833 91520.93378500533
357280 927733.4312274285 88434.28230403893 85274.75224510166 91593.81236297621
357665 928724.5269370511 88427.33595515178 85258.5158197361 91596.15609056746
358050 929706.3900044301 88524.99247705127 85355.24403609589 91694.74091800666
358435 930700.7363160115 88549.58966734113 85362.61280798132 91736.56652670095
358820 931718.7319455703 88644.1280608052 85451.67929869036 91836.57682292005
359205 932717.708872196 88706.84555405815 85509.64328626785 91904.04782184845
359590 933708.3066290654 88625.15927976544 85435.02583491919 91815.2927246117
359975 934697.8623416709 88678.64879602265 85479.5034994092 91877.7940926361
360360 935696.1987069628 88639.00671082578 85433.73940561642 91844.27401603514
360745 936699.3176352304 88651.06161555862 85440.39421539534 91861.7290157219
361130 937700.881806068 88765.69542802717 85572.02437885157 91959.36647720278
361515 938697.533302826 88701.81442448185 85505.63109382399 91897.99775513972
361900 939694.7267096769 88719.24585837277 85524.5660596225 91913.92565712304
362285 940697.4092039263 88718.38095239122 85514.01591701702 91922.74598776542
362670 941683.3204447068 88681.26769080124 85486.31664833569 91876.21873326678
363055 942671.0570663913 88717.7519674643 85542.35541005582 91893.14852487277
363440 943673.8121462427 88806.40006293403 85638.72367377832 91974.07645208974
363825 944679.8905721303 88907.16704915743 85739.12323212578 92075.21086618908
364210 945679.3452234226 88890.91788786116 85718.73331699763 92063.10245872468
364595 946687.0230562263 88949.49637371577 85780.10435615433 92118.8883912772
364980 947666.3365980339 88996.92086713848 85824.88830391041 92168.95343036656
365365 948667.8144496577 89007.00418856427 85826.89635731182 92187.11201981672
365750 949671.2416060158 89057.84096938456 85878.3501683033 92237.33177046583
366135 950667.1433600341 89172.67874275731 85989.18616716622 92356.17131834841
366520 951669.7248627786 89169.0406089231 85983.58754769295 92354.49367015324
366905 952661.264902971 89081.78001997959 85905.75287171517 92257.807168244
367290 953650.8900067161 89130.3668756704 85959.60083456707 92301.13291677373
367675 954647.6611669167 89175.03798975036 86000.47999594199 92349.59598355873
368060 955656.7758895874 89262.7770303398 86084.96809041983 92440.58597025977
368445 956645.7121184121 89286.23913496525 86102.50275127208 92469.97551865841
368830 957662.8214653672 89263.9838965953 86071.8565682026 92456.111224988
369215 958656.2134526031 89366.88994857162 86169.51821154886 92564.26168559439
369600 959643.6732880798 89444.17062092792 86230.72641099623 92657.61483085962
369985 960639.5310770512 89521.48459239207 86308.90010804503 92734.0690767391
370370 961629.2164694647 89551.48922969803 86333.71627205197 92769.26218734408
370755 962634.8954242838 89582.42583761425 86350.18649928579 92814.66517594272
371140 963628.1531280022 89575.64647741498 86341.1751242136 92810.11783061636
371525 964621.6830607981 89660.95276327718 86416.62861596585 92905.27691058851
371910 965621.780858064 89670.35530701224 86427.72610199483 92912.98451202965
372295 966625.151923339 89638.23924222348 86373.28166271115 92903.19682173582
372680 967632.1716753611 89635.16111934696 86369.50296195103 92900.81927674288
373065 968613.7583026395 89576.8840808704 86316.86103800162 92836.90712373918
373450 969595.0120333293 89595.53019899475 86328.09959501568 92862.96080297382
373835 970580.0579223383 89650.13241635801 86374.87760653291 92925.38722618311
374220 971586.2250127775 89662.29931097776 86382.01626751861 92942.5823544369
374605 972606.0657545122 89656.09956758695 86383.84248593061 92928.35664924329
374990 973599.7509065375 89676.11083473984 86410.14414471132 92942.07752476836
375375 974605.408176192 89732.12757384889 86467.25322011915 92997.00192757863
375760 975582.0502116765 89765.56641918827 86492.58984240617 93038.54299597036
376145 976577.5452231952 89800.04929966205 86526.16474031696 93073.93385900713
376530 977579.3569675633 89907.37806407534 86627.55718287603 93187.19894527465
376915 978583.4291819122 89938.91699632145 86663.68817768955 93214.14581495336
377300 979587.5043531891 89952.84145274208 86676.34237275399 93229.34053273017
377685 980582.4624947825 90085.40080647396 86809.93920659821 93360.86240634971
378070 981585.5877408896 90106.61681101855 86828.21150871765 93385.02211331946
378455 982564.6112751517 90092.72500679211 86803.57943838165 93381.87057520257
378840 983559.2696635992 90106.25077515781 86823.59181705123 93388.90973326439
379225 984549.8247052204 90252.58255145946 86959.49724872089 93545.66785419804
379610 985562.6744609321 90338.45303640468 87044.20963984204 93632.69643296732
379995 986559.1323035796 90347.49800105786 87075.06625169942 93619.9297504163
380380 987563.2585273248 90490.79434680368 87202.33475591177 93779.2539376956
380765 988565.4659205009 90468.80283811915 87193.71077481755 93743.89490142076
381150 989557.8604396784 90512.00307397278 87231.13548807683 93792.87065986873
381535 990541.4446424944 90541.38760726487 87270.01382434477 93812.76139018497
381920 991547.4201129461 90595.98131540354 87325.54001686016 93866.42261394691
382305 992552.6118301359 90668.94239328503 87398.4819978051 93939.40278876497
382690 993546.6389034186 90715.78393659383 87421.00406457641 94010.56380861124
383075 994558.9944997808 90761.0779804407 87464.15245459041 94058.003506291
383460 995543.7463543931 90779.47831946964 87495.72693217538 94063.22970676389
383845 996515.9902168012 90860.32296014232 87595.94964931694 94124.6962709677
384230 997529.570803569 90863.93159312915 87595.58328238921 94132.27990386909
384615 998541.048056889 90889.63157146664 87617.15438840372 94162.10875452956
385000 999535.0892520568 90932.40597695418 87670.25507029063 94194.55688361773


==> data/S20/mu04/UCRL2.csv <==
 idx mean b1 b3
0 0.0 -3.6 -4.550303030303031 -2.6496969696969694
10 10000.0 68494.4898999984 68259.47104867513 68729.50875132167
20 20000.0 132376.30129998465 131913.6884617582 132838.9141382111
30 30000.0 198583.84869999572 197852.95146737224 199314.7459326192
40 40000.0 261406.41260003063 260530.66146949725 262282.163730564
50 50000.0 322733.3615000715 321740.54512206896 323726.177878074
60 60000.0 388362.1904001335 387222.7492429908 389501.6315572762
70 70000.0 451538.50230020017 450300.0519823005 452776.95261809987
80 80000.0 516434.2622002621 514700.1005397308 518168.4238607934
90 90000.0 583244.0376003226 580848.1300632774 585639.9451373678
100 100000.0 648206.167000324 646049.8997509079 650362.4342497401
110 110000.0 711508.6429001834 709079.1894568244 713938.0963435424
120 120000.0 776030.9833000493 772903.4786218932 779158.4879782054
130 130000.0 841134.556699916 838078.190393698 844190.923006134
140 140000.0 905007.1925997805 902346.8041924093 907667.5810071517
150 150000.0 968856.0109996466 966098.6538889497 971613.3681103436
160 160000.0 1034740.2428995101 1031758.8129659664 1037721.6728330537
170 170000.0 1100997.3862993768 1097656.300764886 1104338.4718338677
180 180000.0 1163802.4016992445 1160173.3466186707 1167431.4567798183
190 190000.0 1227626.803599115 1223820.6404884714 1231432.9667097586
200 200000.0 1291132.7799988883 1287348.0433958813 1294917.5166018952
210 210000.0 1354068.9333986228 1349797.9919414932 1358339.8748557523
220 220000.0 1416815.1342983737 1412069.1219382617 1421561.1466584858
230 230000.0 1483081.355198141 1477861.8935874223 1488300.8168088596
240 240000.0 1550538.2895979055 1545281.2206725827 1555795.3585232282
250 250000.0 1614745.6749976554 1609459.4493232942 1620031.9006720167
260 260000.0 1678975.75639739 1673331.8211838906 1684619.6916108895
270 270000.0 1742433.4437971294 1736365.2358280949 1748501.651766164
280 280000.0 1807078.9481968775 1800485.9765291836 1813671.9198645714
290 290000.0 1872149.0050966246 1865468.9226840448 1878829.0875092044
300 300000.0 1934872.0479963692 1927701.6532937011 1942042.4426990373
310 310000.0 1999209.8143961178 1991953.390314978 2006466.2384772575
320 320000.0 2063101.820295867 2056056.827100693 2070146.813491041
330 330000.0 2127276.070695611 2120046.416206107 2134505.7251851154
340 340000.0 2190743.971095346 2183101.785123646 2198386.157067046
350 350000.0 2254894.7909950865 2246696.1288436446 2263093.4531465285
360 360000.0 2318564.2628948404 2310421.166983745 2326707.358805936
370 370000.0 2386210.5132946074 2378314.6379766855 2394106.3886125293
380 380000.0 2450898.8401943506 2442820.2816909854 2458977.3986977157
390 390000.0 2513969.4115943927 2505773.2788205026 2522165.544368283
400 400000.0 2577078.903494946 2568339.563894208 2585818.2430956843
410 410000.0 2639790.399395506 2630625.730422079 2648955.0683689327
420 420000.0 2701654.578796057 2692176.407875482 2711132.749716632
430 430000.0 2764991.312196582 2755383.8288270184 2774598.795566146
440 440000.0 2829026.5405970854 2819698.3789803754 2838354.7022137954
450 450000.0 2893350.7989975763 2883950.9600873752 2902750.6379077774
460 460000.0 2956357.787398094 2946784.16072474 2965931.4140714477
470 470000.0 3016556.8662986266 3006730.9361852477 3026382.7964120056
480 480000.0 3076317.4596991707 3066561.0885267956 3086073.8308715457
490 490000.0 3136485.6535997177 3126726.904104522 3146244.4030949133
500 500000.0 3199636.735500259 3189547.781365469 3209725.6896350486
510 510000.0 3262095.7479008124 3251699.453380792 3272492.042420833
520 520000.0 3324598.3198013883 3314040.4568242137 3335156.182778563
530 530000.0 3389732.665701932 3378852.1549162404 3400613.1764876232
540 540000.0 3456327.692102451 3445075.01653231 3467580.367672592
550 550000.0 3520897.9815029814 3509262.5910250233 3532533.3719809395
560 560000.0 3584385.2979035284 3572185.5978889144 3596584.9979181425
570 570000.0 3647764.4443040853 3635058.401849202 3660470.486758969
580 580000.0 3708870.389704672 3695473.4424926676 3722267.3369166767
590 590000.0 3769641.0421052855 3755527.9452202 3783754.138990371
600 600000.0 3832358.9740058696 3817886.95177954 3846830.996232199
610 610000.0 3896958.0064064288 3882160.3935059826 3911755.619306875
620 620000.0 3960816.890307003 3945696.692057754 3975937.0885562524
630 630000.0 4024647.0097075617 4008956.504194823 4040337.5152203003
640 640000.0 4090731.504608059 4074643.0915497732 4106819.9176663444
650 650000.0 4156642.267508554 4140092.985365819 4173191.5496512884
660 660000.0 4221683.56940906 4204801.278882257 4238565.859935864
670 670000.0 4289454.14180956 4272335.029237909 4306573.2543812115
680 680000.0 4354211.1932100775 4336936.362310479 4371486.024109676
690 690000.0 4420411.223610577 4402863.736977925 4437958.71024323
700 700000.0 4486228.2800110895 4468265.233707173 4504191.326315006
710 710000.0 4550867.351911604 4532468.792307738 4569265.911515471
720 720000.0 4614897.578812114 4596280.045067296 4633515.112556932
730 730000.0 4678690.651212636 4660354.259247834 4697027.043177439
740 740000.0 4743207.030113149 4725446.074459687 4760967.985766612
750 750000.0 4806204.3220136715 4789175.3670293465 4823233.2769979965
760 760000.0 4871558.694414172 4854797.08286433 4888320.3059640145
770 770000.0 4936144.79981472 4919597.287716613 4952692.311912826
780 780000.0 4998247.669715622 4981545.312300817 5014950.027130428
790 790000.0 5061510.050116641 5045026.260606354 5077993.839626929
800 800000.0 5124724.781017634 5108760.186133448 5140689.37590182
810 810000.0 5187882.335918662 5172089.897638955 5203674.774198369
820 820000.0 5250866.075819689 5235169.916818795 5266562.234820583
830 830000.0 5312860.046720725 5297400.787475612 5328319.305965837
840 840000.0 5373933.145621769 5358400.280243277 5389466.011000262
850 850000.0 5436383.521522816 5420772.818095406 5451994.224950227
860 860000.0 5500322.662423849 5484644.692045545 5516000.632802153
870 870000.0 5562454.432824911 5546676.924814124 5578231.940835698
880 880000.0 5625660.217225938 5609636.210247927 5641684.224203949
890 890000.0 5687461.125127002 5671313.627635643 5703608.62261836
900 900000.0 5750560.969528007 5734190.19331863 5766931.745737385
910 910000.0 5813301.41192906 5796812.123365364 5829790.7004927555
920 920000.0 5874911.562830081 5858391.016462569 5891432.109197593
930 930000.0 5935704.190231116 5918898.593988882 5952509.786473349
940 940000.0 5997196.967132163 5980123.362476633 6014270.571787694
950 950000.0 6059179.68453321 6041709.577070979 6076649.79199544
960 960000.0 6122807.474934238 6104998.305146169 6140616.644722307
970 970000.0 6183940.14633527 6166017.421581372 6201862.871089169
980 980000.0 6246166.447736304 6227786.429303507 6264546.466169101
990 990000.0 6309443.960637314 6290261.117921467 6328626.803353162


==> data/S20/mu04/UCRL3.csv <==
 idx mean b1 b3
0 0.0 -3.1 -4.015643188545473 -2.1843568114545264
10 10000.0 63399.212899998 61106.5339902215 65691.8918097745
20 20000.0 125797.69279998375 121298.35329944752 130297.03230051998
30 30000.0 190391.09119999877 183670.67656498565 197111.5058350119
40 40000.0 252909.57560003366 243895.41468256369 261923.73651750362
50 50000.0 313761.0815000775 302498.2236318463 325023.9393683087
60 60000.0 377147.0369001414 363612.33192317904 390681.74187710375
70 70000.0 440010.0643002054 424247.57779678603 455772.55080362473
80 80000.0 503401.9232002674 485343.4579789183 521460.3884216166
90 90000.0 567501.8616003235 547159.3581041424 587844.3650965046
100 100000.0 630347.9270002847 607803.4631681428 652892.3908324265
110 110000.0 694168.4879001556 669291.2494770176 719045.7263232936
120 120000.0 758707.7793000191 731519.958478328 785895.6001217103
130 130000.0 823769.6166998846 794322.5892677861 853216.6441319832
140 140000.0 887069.264099746 855487.9349298812 918650.5932696108
150 150000.0 950045.6949996048 916266.8769136369 983824.5130855727
160 160000.0 1013798.3308994635 977553.112769089 1050043.549029838
170 170000.0 1078015.1932993252 1039630.6765490816 1116399.710049569
180 180000.0 1140572.4681991788 1099921.6018792337 1181223.334519124
190 190000.0 1204979.9655990046 1162021.8259553793 1247938.10524263
200 200000.0 1268957.6304987967 1223799.3521085903 1314115.908889003
210 210000.0 1331870.8568985555 1284495.0397708707 1379246.6740262404
220 220000.0 1393971.762798298 1344450.3072254378 1443493.218371158
230 230000.0 1458103.8241980441 1406178.0962768688 1510029.5521192194
240 240000.0 1522220.6825977904 1468081.9583027158 1576359.406892865
250 250000.0 1585628.477997535 1529270.4194821706 1641986.5365128992
260 260000.0 1649825.4333972828 1591246.2489427414 1708404.6178518243
270 270000.0 1713387.285297037 1652688.6140840808 1774085.9565099934
280 280000.0 1776246.1301967835 1713264.4796166862 1839227.7807768807
290 290000.0 1839537.3970965305 1774460.5810425906 1904614.2131504705
300 300000.0 1901356.9384962707 1834072.121939406 1968641.7550531353
310 310000.0 1964120.5658960172 1894550.4090876856 2033690.7227043489
320 320000.0 2026740.2307957667 1954950.5952758065 2098529.8663157267
330 330000.0 2090515.730195515 2016418.9723697307 2164612.4880212997
340 340000.0 2154431.8220952684 2077976.5999170344 2230887.0442735027
350 350000.0 2218682.6854950413 2140076.25829553 2297289.1126945526
360 360000.0 2282718.604894869 2201914.7500500605 2363522.4597396776
370 370000.0 2346563.094294786 2263401.3518755557 2429724.8367140163
380 380000.0 2410798.6891948874 2325375.862348734 2496221.516041041
390 390000.0 2474377.8260951154 2386760.1494643535 2561995.5027258773
400 400000.0 2537390.7989954487 2447482.8075444517 2627298.790446446
410 410000.0 2600876.661395887 2508909.8769131843 2692843.4458785895
420 420000.0 2662611.315296413 2568597.959057896 2756624.67153493
430 430000.0 2725411.1156969587 2629171.2436423968 2821650.9877515207
440 440000.0 2788550.0065975077 2690044.4248291454 2887055.58836587
450 450000.0 2851225.991998062 2750553.861487397 2951898.122508727
460 460000.0 2915072.39639861 2812237.959658466 3017906.833138754
470 470000.0 2977188.054799167 2872212.6366246813 3082163.4729736526
480 480000.0 3039359.2941997186 2932222.4425171334 3146496.145882304
490 490000.0 3102463.2401002683 2993006.664217378 3211919.8159831585
500 500000.0 3166849.759500815 3055040.1041961685 3278659.4148054617
510 510000.0 3230297.880401366 3116268.1400527563 3344327.6207499756
520 520000.0 3294688.0223019146 3178323.6707739937 3411052.3738298356
530 530000.0 3358684.899702465 3239961.2231535907 3477408.5762513396
540 540000.0 3423938.847603001 3303074.330204181 3544803.3650018214
550 550000.0 3488479.5830035354 3365512.080591101 3611447.0854159696
560 560000.0 3552512.51340407 3427398.1379487123 3677626.8888594275
570 570000.0 3616342.954804616 3489086.3981661242 3743599.511443108
580 580000.0 3679314.716705161 3549907.256070029 3808722.1773402933
590 590000.0 3742577.32060571 3610892.9177516354 3874261.723459785
600 600000.0 3806100.569006257 3672127.6167446254 3940073.521267889
610 610000.0 3869274.6254068045 3733029.8794970266 4005519.3713165824
620 620000.0 3932267.402807361 3793860.612506847 4070674.193107875
630 630000.0 3996068.627207914 3855356.4375440576 4136780.81687177
640 640000.0 4059328.7821084685 3916267.275764081 4202390.288452856
650 650000.0 4122753.7110090177 3977357.4236637475 4268149.998354288
660 660000.0 4186188.9049095665 4038469.319939329 4333908.489879804
670 670000.0 4250267.030810115 4100279.1393457097 4400254.92227452
680 680000.0 4314403.412710661 4162172.6558351237 4466634.169586198
690 690000.0 4378043.19711122 4223590.396853474 4532495.997368966
700 700000.0 4441805.62101179 4285136.0016230075 4598475.240400572
710 710000.0 4504894.691912388 4346005.628461057 4663783.75536372
720 720000.0 4566980.846313002 4405854.001955575 4728107.690670428
730 730000.0 4629722.203213635 4466318.375236813 4793126.031190457
740 740000.0 4693170.955114292 4527479.351997499 4858862.558231085
750 750000.0 4757288.678515004 4589249.341780114 4925328.015249894
760 760000.0 4821701.792415775 4651324.891200766 4992078.693630785
770 770000.0 4885617.743816569 4712950.101871645 5058285.385761494
780 780000.0 4949711.883217394 4774701.585895052 5124722.1805397365
790 790000.0 5013939.521618261 4836538.208863978 5191340.834372544
800 800000.0 5078382.723519139 4898602.10218134 5258163.344856938
810 810000.0 5143307.341920042 4961324.866268794 5325289.817571291
820 820000.0 5207751.161821 5023592.099161718 5391910.2244802825
830 830000.0 5272160.447221978 5085814.968802955 5458505.925641
840 840000.0 5336000.571622963 5147452.5876098 5524548.555636127
850 850000.0 5400362.407023952 5209574.310232541 5591150.503815364
860 860000.0 5465568.557424925 5272500.783353149 5658636.331496702
870 870000.0 5530294.186825901 5335006.957833175 5725581.415818628
880 880000.0 5594952.345226879 5397475.810220799 5792428.880232959
890 890000.0 5659227.593127859 5459555.651035955 5858899.5352197625
900 900000.0 5724502.540028823 5522738.5754412785 5926266.504616367
910 910000.0 5789368.137929776 5585569.047208763 5993167.228650789
920 920000.0 5854299.173330742 5648384.184351406 6060214.162310078
930 930000.0 5918839.265731701 5710815.505082818 6126863.026380584
940 940000.0 5984399.341632667 5774128.448720257 6194670.234545077
950 950000.0 6048845.875033626 5836369.05327169 6261322.696795562
960 960000.0 6114371.297934565 5899707.4529034505 6329035.142965679
970 970000.0 6179022.651835525 5962193.323956508 6395851.979714543
980 980000.0 6244328.991236475 6025356.013957825 6463301.968515126
990 990000.0 6310013.85963743 6089006.755308488 6531020.9639663715


==> data/S20/mu04/upper_bound.csv <==
 idx upper_bound
0 0 0.0
1 10 182888.4651387533
2 20 298945.5858095352
3 40 472201.8473366383
4 80 730353.8605550132
5 160 1113779.9905681496
6 320 1681364.5771753637
7 640 2518886.865763045
8 1280 3751134.7786931065
9 2560 5559397.160230737
10 5120 8206708.041714001
11 10240 12074253.359836591
12 20480 17713839.849090394
13 40960 25923462.88340181
14 81920 37856074.9836205
15 163840 55176050.613282144
16 327680 80284139.70441744
17 655360 116640723.15136552
18 1310720 169230102.53803974


==> data/S20/mu05/KL-UCRL.csv <==
 idx mean b1 b3
0 0.0 -3.0 -3.9072574103144895 -2.0927425896855105
10 10000.0 106644.09969999976 104112.80306722567 109175.39633277385
20 20000.0 200410.36739999376 195340.70666159046 205480.02813839706
30 30000.0 292415.79349999176 285705.8755155916 299125.71148439194
40 40000.0 387664.4228000028 379835.81859510223 395493.02700490336
50 50000.0 475348.0933000209 467290.9394503805 483405.2471496613
60 60000.0 569910.6802000601 560454.9530009743 579366.407399146
70 70000.0 655652.8803001156 644480.4406117938 666825.3199884373
80 80000.0 744607.6240001676 733135.8153112318 756079.4326891034
90 90000.0 834796.6417002225 822083.1224374165 847510.1609630286
100 100000.0 917617.0526002857 904312.1612405488 930921.9439600226
110 110000.0 993693.6827003709 980128.650577333 1007258.7148234088
120 120000.0 1071844.9204004533 1057338.7112170795 1086351.129583827
130 130000.0 1157481.836500529 1141030.007127781 1173933.665873277
140 140000.0 1237943.4146006047 1220649.2576774354 1255237.571523774
150 150000.0 1322473.289500687 1302926.5318701186 1342020.0471312555
160 160000.0 1395356.8552007782 1375148.703461781 1415565.0069397755
170 170000.0 1479011.4393008614 1458379.3178766798 1499643.560725043
180 180000.0 1561013.9470009478 1539367.6135505086 1582660.280451387
190 190000.0 1644221.1015010306 1621603.31241198 1666838.8905900812
200 200000.0 1725464.6196011184 1701328.7827964984 1749600.4564057384
210 210000.0 1804167.102501208 1779060.625784201 1829273.5792182148
220 220000.0 1882096.8562013041 1856476.3020658994 1907717.4103367089
230 230000.0 1959759.2707014054 1932742.4644560337 1986776.076946777
240 240000.0 2033832.9620015088 2005720.0197619954 2061945.9042410222
250 250000.0 2100521.1445016265 2071886.2777445398 2129156.0112587134
260 260000.0 2169539.2558017466 2140290.138963107 2198788.372640386
270 270000.0 2243457.349901861 2213807.7081822623 2273106.99162146
280 280000.0 2322979.536001964 2290612.4178313045 2355346.6541726235
290 290000.0 2399929.3613020773 2365367.094475384 2434491.6281287707
300 300000.0 2472653.183402195 2436718.214984151 2508588.151820239
310 310000.0 2542791.3923023096 2506198.947784632 2579383.8368199873
320 320000.0 2617731.7484024274 2579691.3725370523 2655772.1242678026
330 330000.0 2690773.5909025483 2650548.507713907 2730998.6740911896
340 340000.0 2763436.751402668 2722196.847597455 2804676.6552078812
350 350000.0 2839019.225102788 2797314.302036623 2880724.1481689527
360 360000.0 2910173.0080029094 2867337.952920468 2953008.0630853507
370 370000.0 2981897.7769030007 2937310.8727871934 3026484.681018808
380 380000.0 3052553.6362029277 3006517.8529193467 3098589.4194865087
390 390000.0 3128537.0555025167 3080311.978656878 3176762.132348155
400 400000.0 3201296.8080017283 3151826.4756616023 3250767.140341854
410 410000.0 3271635.551300741 3221078.552779212 3322192.5498222695
420 420000.0 3343976.207399719 3291428.920663631 3396523.494135807
430 430000.0 3416757.9718986745 3362680.4636411904 3470835.4801561586
440 440000.0 3489096.8363976474 3432869.5621663714 3545324.1106289234
450 450000.0 3553422.9820965095 3497001.0115388823 3609844.952654137
460 460000.0 3622830.5061954046 3565138.0123300157 3680523.0000607935
470 470000.0 3690593.9806943415 3631845.4488021955 3749342.5125864875
480 480000.0 3762476.259993324 3702474.148220258 3822478.3717663903
490 490000.0 3836226.8980923053 3776103.7906639413 3896350.0055206693
500 500000.0 3912060.0177913033 3850654.6630624267 3973465.37252018
510 510000.0 3985735.5662902677 3923610.6468113256 4047860.48576921
520 520000.0 4049502.9227891485 3986987.817361557 4112018.02821674
530 530000.0 4115076.3572880356 4051995.7576051336 4178156.9569709376
540 540000.0 4188566.193387052 4125216.1644437513 4251916.222330353
550 550000.0 4257423.482686006 4193413.6570766685 4321433.308295345
560 560000.0 4325710.207584968 4260830.366434611 4390590.048735324
570 570000.0 4394593.721283914 4329399.430597959 4459788.011969868
580 580000.0 4463110.317782877 4396992.987829597 4529227.647736157
590 590000.0 4526521.872281832 4459255.466824838 4593788.277738825
600 600000.0 4596225.549980891 4527656.428691823 4664794.671269959
610 610000.0 4670373.641279946 4600539.239228907 4740208.043330985
620 620000.0 4744524.952178903 4672799.961646072 4816249.942711734
630 630000.0 4826065.477077879 4753193.182086575 4898937.772069183
640 640000.0 4903634.3463768475 4830840.881032839 4976427.8117208555
650 650000.0 4970925.882875765 4897730.229772549 5044121.53597898
660 660000.0 5042040.313374672 4967454.710726124 5116625.91602322
670 670000.0 5113050.853473566 5036020.88636219 5190080.820584941
680 680000.0 5179105.519172373 5100464.710190272 5257746.3281544745
690 690000.0 5250013.857671242 5167850.076502108 5332177.638840376
700 700000.0 5323075.507370183 5238435.033517758 5407715.981222608
710 710000.0 5391332.173869094 5305920.705283881 5476743.642454307
720 720000.0 5456628.029567953 5370205.5602921555 5543050.498843751
730 730000.0 5526100.365666769 5437673.932524152 5614526.798809387
740 740000.0 5594170.3209654745 5502801.288901267 5685539.353029682
750 750000.0 5662962.759464128 5569469.048944949 5756456.469983307
760 760000.0 5733880.81756274 5637620.739168128 5830140.895957353
770 770000.0 5806125.404061325 5708268.019771552 5903982.788351098
780 780000.0 5875018.014159766 5776550.982469321 5973485.045850211
790 790000.0 5943021.428658125 5842820.402741819 6043222.454574431
800 800000.0 6018930.322756516 5916133.545906701 6121727.0996063305
810 810000.0 6090740.207654854 5985366.843002544 6196113.572307165
820 820000.0 6151691.004953059 6045565.08687981 6257816.923026308
830 830000.0 6210846.090651203 6104079.2909755185 6317612.890326887
840 840000.0 6270721.67834932 6163490.785022263 6377952.571676376
850 850000.0 6332120.244447496 6224007.832825335 6440232.656069657
860 860000.0 6392325.404145739 6283226.460191082 6501424.348100396
870 870000.0 6454247.091844065 6344059.568307734 6564434.615380396
880 880000.0 6522630.015142525 6411819.019837334 6633441.010447715
890 890000.0 6589927.065640938 6478560.701591524 6701293.429690351
900 900000.0 6665028.077339389 6552343.894594564 6777712.260084215
910 910000.0 6735472.598637801 6621517.285048095 6849427.912227507
920 920000.0 6808025.275536175 6693988.836356314 6922061.714716036
930 930000.0 6880000.050434563 6765161.391952575 6994838.708916551
940 940000.0 6947605.572132864 6833492.7188634025 7061718.425402326
950 950000.0 7010204.155831141 6896906.240713945 7123502.070948338
960 960000.0 7071075.798329444 6958090.720863572 7184060.875795315
970 970000.0 7137003.722027894 7023334.734187117 7250672.709868671
980 980000.0 7209016.930926375 7094761.609963775 7323272.2518889755
990 990000.0 7278477.674624754 7164027.714675527 7392927.634573981


==> data/S20/mu05/PSRL.csv <==
 idx mean b1 b3
0 0.0 -3.7 -4.655854993978331 -2.7441450060216694
10 10000.0 51964.747299998664 51719.532242645546 52209.96235735178
20 20000.0 96875.26299997844 96582.5520110751 97167.97398888179
30 30000.0 142580.74069999077 142268.45031618225 142893.0310837993
40 40000.0 186252.56200000667 185918.4477659351 186586.67623407824
50 50000.0 228770.3389001238 228350.8178312838 229189.8599689638
60 60000.0 272914.98740026046 272468.39461935655 273361.5801811644
70 70000.0 317592.8147003968 317102.0630953186 318083.56630547496
80 80000.0 362020.92920052947 361519.23646321346 362522.6219378455
90 90000.0 407311.9449007349 406789.19676231843 407834.6930391513
100 100000.0 451114.64260097354 450546.30055339425 451682.98464855284
110 110000.0 495727.5287012181 495116.6240285071 496338.43337392906
120 120000.0 541734.5664014418 541078.8388909484 542390.2939119352
130 130000.0 588021.0701016686 587345.2272764297 588696.9129269075
140 140000.0 634769.6254018791 634064.4760428703 635474.7747608878
150 150000.0 679331.0175021165 678635.6187338587 680026.4162703743
160 160000.0 721972.5512023654 721248.7446797756 722696.3577249553
170 170000.0 767581.5309026135 766845.6313488978 768317.4304563293
180 180000.0 812132.9394028803 811365.5732266632 812900.3055790974
190 190000.0 855224.1167031669 854440.7328471955 856007.5005591383
200 200000.0 900850.8084034468 900053.2531644236 901648.36364247
210 210000.0 945923.6261037227 945066.0914137202 946781.1607937253
220 220000.0 991344.1110039933 990502.6462818217 992185.575726165
230 230000.0 1034974.4219042903 1034123.2994808235 1035825.5443277572
240 240000.0 1078933.6364045853 1078045.6344762533 1079821.6383329174
250 250000.0 1123399.413304889 1122479.1448760955 1124319.6817336828
260 260000.0 1166592.9258051615 1165665.4587102158 1167520.3929001072
270 270000.0 1210870.619105461 1209917.1687180158 1211824.0694929063
280 280000.0 1255342.3036057574 1254377.0167658061 1256307.5904457087
290 290000.0 1299122.7769060559 1298140.601867277 1300104.9519448348
300 300000.0 1343931.0482063445 1342951.2408875427 1344910.8555251462
310 310000.0 1386670.9723066497 1385633.3489715317 1387708.5956417676
320 320000.0 1432032.3720069209 1431026.0723800277 1433038.671633814
330 330000.0 1477112.988507199 1476083.1398744453 1478142.837139953
340 340000.0 1520047.4866060351 1519009.5659284885 1521085.4072835818
350 350000.0 1564434.3595044382 1563411.1107955438 1565457.6082133327
360 360000.0 1609639.7652027705 1608589.7985855388 1610689.7318200022
370 370000.0 1654872.9661011773 1653807.7972185183 1655938.1349838362
380 380000.0 1698998.024999607 1697942.4089680065 1700053.6410312073
390 390000.0 1743545.5298979802 1742432.9616720434 1744658.098123917
400 400000.0 1787826.2147963678 1786743.2793173334 1788909.1502754022
410 410000.0 1831939.12049473 1830831.4314039801 1833046.80958548
420 420000.0 1876510.2501931477 1875404.2415997272 1877616.2587865682
430 430000.0 1919943.6934915 1918824.4781163184 1921062.9088666819
440 440000.0 1963560.7531898564 1962418.6113730492 1964702.8950066636
450 450000.0 2006782.2492882325 2005642.744973687 2007921.753602778
460 460000.0 2050650.890186577 2049506.0038051354 2051795.7765680188
470 470000.0 2094694.105884918 2093554.687975212 2095833.523794624
480 480000.0 2137613.1051832526 2136468.8807049775 2138757.3296615276
490 490000.0 2182180.075681637 2180990.6274295785 2183369.5239336956
500 500000.0 2227217.9253801024 2226004.4307158026 2228431.420044402
510 510000.0 2270963.190678508 2269744.288083215 2272182.0932738013
520 520000.0 2314861.3279769043 2313639.110782843 2316083.5451709656
530 530000.0 2358753.8236752553 2357523.0711115315 2359984.576238979
540 540000.0 2403518.751373662 2402291.694658979 2404745.8080883455
550 550000.0 2447681.1454720297 2446455.506967041 2448906.783977018
560 560000.0 2493892.8751704497 2492595.5194093124 2495190.230931587
570 570000.0 2539375.110868857 2538050.0214535003 2540700.2002842133
580 580000.0 2582904.4713672455 2581562.803998852 2584246.138735639
590 590000.0 2627970.271865655 2626627.1764760856 2629313.367255225
600 600000.0 2671022.586364021 2669650.797291268 2672394.375436774
610 610000.0 2714595.870062408 2713224.776705133 2715966.9634196833
620 620000.0 2758327.818160806 2756935.1631514467 2759720.473170165
630 630000.0 2802547.6610592194 2801140.4120387053 2803954.9100797335
640 640000.0 2845085.503957535 2843688.95463434 2846482.0532807303
650 650000.0 2887688.51525584 2886218.001259349 2889159.0292523312
660 660000.0 2931067.8745541815 2929600.228559872 2932535.520548491
670 670000.0 2975713.884252199 2974260.739972014 2977167.028532384
680 680000.0 3019782.841949927 3018343.396426853 3021222.2874730015
690 690000.0 3063397.069647608 3061928.4406866888 3064865.698608527
700 700000.0 3108970.518945353 3107457.2669866197 3110483.7709040865
710 710000.0 3151997.5182430036 3150512.2859179163 3153482.750568091
720 720000.0 3194817.269940631 3193348.3099440653 3196286.2299371967
730 730000.0 3240205.799238341 3238696.3121955846 3241715.286281097
740 740000.0 3282961.3265359867 3281462.9168409132 3284459.7362310602
750 750000.0 3326556.5202337033 3325079.930844828 3328033.1096225786
760 760000.0 3371079.1647314196 3369581.167526049 3372577.16193679
770 770000.0 3415409.5540290885 3413889.187759847 3416929.92029833
780 780000.0 3458579.686526726 3457003.682807156 3460155.690246296
790 790000.0 3500363.956224375 3498809.7070180406 3501918.2054307093
800 800000.0 3546024.997522093 3544440.54926238 3547609.4457818056
810 810000.0 3590344.116419815 3588742.5824642973 3591945.6503753327
820 820000.0 3635268.8521175478 3633695.987282442 3636841.7169526536
830 830000.0 3679290.5546151605 3677674.4522035858 3680906.657026735
840 840000.0 3725049.6087129535 3723464.074305521 3726635.143120386
850 850000.0 3770426.724810682 3768822.5008568466 3772030.948764517
860 860000.0 3815461.1689083455 3813874.9045674806 3817047.4332492105
870 870000.0 3858856.5694060107 3857274.3724587695 3860438.766353252
880 880000.0 3901461.6911035962 3899880.510451089 3903042.8717561034
890 890000.0 3945552.528401264 3943935.06937944 3947169.987423088
900 900000.0 3990225.4800989707 3988610.5262630554 3991840.433934886
910 910000.0 4033000.8597965743 4031375.058325446 4034626.6612677025
920 920000.0 4077306.9738942846 4075742.008893382 4078871.9388951873
930 930000.0 4122464.0079920106 4120861.516766535 4124066.499217486
940 940000.0 4165695.0640896843 4164074.836957967 4167315.2912214017
950 950000.0 4212257.509787434 4210681.149592467 4213833.869982401
960 960000.0 4257338.181885159 4255705.7109237425 4258970.652846575
970 970000.0 4300305.341182804 4298628.526597353 4301982.155768255
980 980000.0 4345024.427280509 4343359.147565816 4346689.706995202
990 990000.0 4389063.8037782125 4387375.685697882 4390751.921858543


==> data/S20/mu05/UCRL-AC.csv <==
 idx mean b1 b3
0 0.0015161263667548823 0.6360757395428493 -2.2803384451775903 3.5524899242632886
399 843.3162466968361 1522.5327197060064 1430.414581537405 1614.650857874608
798 1909.2842599636472 2878.8359942792263 2728.1989186528976 3029.473069905555
1197 2945.034973725812 4036.7098423079174 3845.797359620454 4227.622324995381
1596 3965.7990967708306 4993.81679146911 4773.498336359688 5214.135246578532
1995 5001.7006926953045 6018.716848779131 5768.0723187639405 6269.361378794322
2394 6034.189482563707 6995.729204276147 6712.505577662278 7278.952830890017
2793 7063.206117995072 7948.3433341870395 7626.358108026818 8270.328560347261
3192 8089.565997903485 8808.102032555564 8481.506192900535 9134.697872210592
3591 9121.886710063418 9786.345222069345 9441.37311433979 10131.3173297989
3990 10158.621135952711 10641.390616340022 10273.618299578644 11009.162933101401
4389 11163.72474034374 10933.558942688585 10527.718452821813 11339.399432555358
4788 12174.180037667487 11160.552370183968 10741.410321568133 11579.694418799803
5187 13183.699194348095 11459.078557727196 11021.594155161456 11896.562960292937
5586 14192.468484688952 11685.546520504437 11233.720567949635 12137.372473059238
5985 15211.696868660983 11987.903456728154 11496.098474142229 12479.70843931408
6384 16220.536573782803 12292.173169979977 11785.703218474531 12798.643121485422
6783 17217.984314218567 12471.45381677149 11943.914265730578 12998.993367812403
7182 18225.37561474203 12634.091932598041 12082.1139963563 13186.069868839782
7581 19232.521548143282 12842.827857161881 12292.927421670567 13392.728292653195
7980 20246.933484179386 13197.244979882704 12627.847486537914 13766.642473227494
8379 21249.334226034098 13308.390498900302 12714.48376655532 13902.297231245284
8778 22254.78561950149 13407.116072347693 12797.733118815673 14016.499025879713
9177 23260.912542119375 13391.683452091465 12755.681785310066 14027.685118872865
9576 24263.20641501055 13665.936397265083 13020.490589879984 14311.382204650181
9975 25271.408798156644 13861.667787939385 13205.443229896908 14517.892345981862
10374 26279.20392208313 13913.99236129765 13233.021224353102 14594.9634982422
10773 27285.074892574543 13992.758482009438 13311.235674683816 14674.28128933506
11172 28277.00689521634 14080.655481046071 13365.403910040195 14795.907052051947
11571 29286.62009878472 14160.844701351742 13421.10551350985 14900.583889193633
11970 30293.685751049252 14168.349247744882 13402.967119366522 14933.731376123242
12369 31308.154364251102 14374.009948665882 13589.534218707242 15158.485678624522
12768 32302.465159570715 14487.824944317847 13687.388228731925 15288.261659903768
13167 33311.80804966893 14684.964666930731 13885.97204645504 15483.957287406423
13566 34310.50576108585 14698.819151209884 13896.74255126183 15500.895751157937
13965 35314.432451509754 14802.99844551769 13994.621101025296 15611.375790010083
14364 36318.13033064111 14993.175911784216 14177.838096216718 15808.513727351714
14763 37322.0064059001 15153.411326429812 14311.475248680916 15995.347404178709
15162 38328.26999055305 15237.793696125393 14381.816621957094 16093.770770293691
15561 39328.35578899574 15399.8885486707 14521.925319672191 16277.85177766921
15960 40341.418983499534 15518.557935143153 14611.003887326671 16426.111982959635
16359 41341.41318428211 15488.273063164252 14568.16555974462 16408.380566583885
16758 42344.20614725956 15459.490269323229 14563.164596418708 16355.81594222775
17157 43346.20960582184 15566.15393125623 14657.678180479332 16474.62968203313
17556 44346.894548746925 15573.128707308946 14647.009997236863 16499.24741738103
17955 45333.647002485486 15595.233236476472 14665.261465759126 16525.205007193817
18354 46329.82602240695 15558.082503058373 14625.736650746952 16490.428355369793
18753 47339.71909418502 15696.078889690101 14755.869674027841 16636.28810535236
19152 48337.29394037848 15670.682196819573 14725.82073847023 16615.543655168916
19551 49331.30845685833 15589.037716039054 14629.38369232215 16548.69173975596
19950 50326.590644128635 15604.908333778712 14650.782969238639 16559.033698318784
20349 51331.24488809887 15595.417651516376 14619.629807051571 16571.20549598118
20748 52342.75057757301 15570.218865894465 14575.458574810424 16564.97915697851
21147 53334.21372774647 15531.404166092332 14526.259031333435 16536.549300851228
21546 54327.14429063685 15455.780026961744 14456.986603635522 16454.573450287964
21945 55335.2384684264 15476.855849451653 14442.687768475638 16511.023930427666
22344 56337.23374775364 15595.233045545689 14550.61484642835 16639.851244663027
22743 57344.67507336524 15706.751602035381 14651.597305334395 16761.905898736368
23142 58339.21530251266 15733.870796030424 14679.964609740817 16787.77698232003
23541 59340.03317292984 15711.243591901371 14655.438615769883 16767.04856803286
23940 60335.203858675624 15645.714026039652 14578.066242830073 16713.361809249232
24339 61343.209873722015 15655.707899069266 14583.497724772618 16727.918073365912
24738 62342.202650745814 15607.750367922094 14514.201134261959 16701.29960158223
25137 63345.95483258523 15591.9205518931 14480.224509743506 16703.616594042694
25536 64338.22027182053 15631.729553583935 14502.050801369127 16761.408305798745
25935 65334.25915385934 15639.427207882101 14512.88181546892 16765.972600295285
26334 66342.0327659755 15704.148613602598 14563.119370800834 16845.177856404363
26733 67339.90422144662 15725.519366512573 14602.07162708649 16848.967105938656
27132 68349.35578885164 15757.308005165127 14618.973866474893 16895.64214385536
27531 69340.99058231316 15714.152479094837 14577.516853123218 16850.788105066455
27930 70333.2218654705 15657.841511241479 14511.763540384218 16803.91948209874
28329 71341.64613218613 15604.524969309654 14444.735882296354 16764.314056322954
28728 72335.50252969649 15665.84645193386 14485.074431644467 16846.618472223254
29127 73340.34377349028 15655.314468254372 14445.952664205677 16864.676272303066
29526 74340.37815536896 15634.597898578537 14411.413470780139 16857.782326376935
29925 75331.86371538046 15537.354881771194 14307.214152997782 16767.495610544607
30324 76345.55461159395 15542.498599371806 14293.999592545686 16790.997606197925
30723 77344.54812289077 15589.581272588446 14329.038659503101 16850.12388567379
31122 78341.39631637595 15545.813380286732 14268.427196872834 16823.199563700633
31521 79343.67005553194 15531.023971797273 14269.744488698376 16792.30345489617
31920 80346.66446303653 15627.511359045531 14372.34210583428 16882.680612256783
32319 81351.20242496674 15674.127412539789 14407.03119699148 16941.223628088097
32718 82346.35014871066 15626.062208547724 14368.758505294896 16883.365911800553
33117 83345.64261133451 15645.231491979477 14359.201757893275 16931.26122606568
33516 84341.37347091411 15629.988880202167 14365.470451797592 16894.507308606742
33915 85344.93258905964 15514.285165009382 14242.313113998187 16786.257216020575
34314 86348.81640046735 15548.486175567201 14282.355707414656 16814.616643719746
34713 87358.04280452622 15629.7081562996 14377.513495033876 16881.902817565326
35112 88354.00994448252 15664.847943244435 14408.400169156757 16921.295717332112
35511 89349.4475493993 15680.084516517301 14409.831186247038 16950.337846787563
35910 90350.09163046726 15843.856977597397 14558.829460849754 17128.88449434504
36309 91351.58477947112 15966.788711842531 14693.717301896213 17239.86012178885
36708 92346.91994265639 16017.547576929948 14754.577824147917 17280.51732971198
37107 93359.11597051505 15922.45970811181 14611.240267841267 17233.679148382354
37506 94357.04072668582 15933.26263571148 14617.28891848628 17249.23635293668
37905 95355.79583488069 15863.132783923555 14513.387807244784 17212.877760602325
38304 96345.4761421488 15837.336619848178 14469.625871022652 17205.047368673702
38703 97343.31512035306 15885.6807978231 14517.720188286115 17253.641407360086
39102 98340.21383524471 15941.51917994359 14568.946335868215 17314.092024018966
39501 99345.469929974 15942.567719335326 14557.820401957622 17327.31503671303
39900 100347.32138059945 16008.401590232665 14632.640670247207 17384.16251021812
40299 101352.26657436544 15959.726045428077 14566.707070312254 17352.745020543898
40698 102358.35942016817 16068.288742983354 14672.183139248245 17464.39434671846
41097 103348.53477914877 16025.241260862655 14608.78498442376 17441.69753730155
41496 104361.03170295019 16159.928548347603 14740.658328338583 17579.198768356626
41895 105356.60395522788 16071.72460608644 14673.14766750271 17470.301544670172
42294 106352.86997504931 15969.256149140816 14563.998257043748 17374.514041237882
42693 107356.8575908849 15986.491664807578 14595.289196928885 17377.69413268627
43092 108358.3205048539 16009.380884577024 14631.411704945478 17387.350064208567
43491 109359.62674862565 16054.756816428378 14652.987899962784 17456.525732893973
43890 110350.88294554953 16035.396756576352 14627.013277885038 17443.780235267666
44289 111347.77251555522 16052.4111303393 14643.065287118096 17461.756973560503
44688 112349.33688731575 16111.860230742855 14688.964655265014 17534.755806220695
45087 113347.06535364411 16131.024302841757 14700.008041656041 17562.040564027473
45486 114357.10899662966 16168.881573401248 14720.227930712701 17617.535216089796
45885 115367.1508433963 16227.494453928908 14739.881749037668 17715.10715882015
46284 116360.79658209614 16138.209941431982 14651.395766579695 17625.02411628427
46683 117360.95407624781 16130.223162518898 14652.277808410112 17608.168516627684
47082 118359.52890108229 16164.175225174413 14660.64235454693 17667.708095801896
47481 119358.46847246475 16185.789449842789 14678.867425269755 17692.711474415824
47880 120353.21871618624 16183.553351061337 14639.667715989493 17727.43898613318
48279 121359.50350417256 16040.809796008292 14466.155916432917 17615.46367558367
48678 122358.47612237674 16018.266847033456 14439.678201303352 17596.85549276356
49077 123355.3276900193 15954.728336710734 14356.135417829144 17553.321255592324
49476 124369.66337296607 16011.636832800483 14402.877176617016 17620.396488983948
49875 125364.75379285462 15907.50321989506 14304.210908787005 17510.795531003114
50274 126368.0010216752 15956.719739933978 14335.063416754392 17578.376063113566
50673 127355.86081766634 15937.86316811461 14319.297922273146 17556.428413956073
51072 128363.97252964726 16047.450354407427 14424.1913448147 17670.70936400015
51471 129366.50777528947 16110.052034741444 14488.039444341102 17732.064625141786
51870 130361.88071811854 16136.564169393801 14535.901902642814 17737.22643614479
52269 131369.95491954844 16163.758830377092 14565.287531738108 17762.230129016076
52668 132365.87651877888 16210.548245042179 14603.151373243862 17817.945116840496
53067 133372.3062040616 16189.069512588327 14566.641159286082 17811.49786589057
53466 134372.1543252739 16095.83539007368 14475.912855176914 17715.757924970447
53865 135372.68950612991 16222.977152506695 14629.925449919827 17816.028855093562
54264 136362.38273562992 16204.088633368441 14617.657362753103 17790.51990398378
54663 137364.70397220537 16087.392667529308 14494.610692158527 17680.17464290009
55062 138367.8463130391 16103.718438147427 14510.781719276727 17696.655157018125
55461 139355.7992363301 16132.895373952706 14543.210321509026 17722.580426396387
55860 140359.85540230677 16069.792767199544 14469.31541004249 17670.270124356597
56259 141358.99007770745 16078.178347988583 14467.985478704215 17688.37121727295
56658 142368.24899899773 16226.605161697851 14615.306840306306 17837.903483089394
57057 143365.6064155391 16304.267250106876 14676.698262403908 17931.836237809843
57456 144372.71496933457 16246.293408587098 14609.580897413556 17883.005919760642
57855 145379.98250249343 16292.090656695123 14636.150790346901 17948.030523043344
58254 146376.8368523001 16282.252596303366 14631.187801575012 17933.31739103172
58653 147369.97204458885 16287.087403723785 14600.554617679067 17973.620189768502
59052 148377.17664540457 16368.825242974312 14684.316763169547 18053.333722779076
59451 149387.96526233773 16396.1852349699 14699.276741333506 18093.093728606294
59850 150382.6347981512 16422.704191128072 14725.43019402183 18119.978188234316
60249 151379.69132744367 16444.085640349593 14742.20478334132 18145.966497357866
60648 152377.37322589938 16425.878834550796 14709.600558351049 18142.157110750544
61047 153381.40499131713 16403.974447443503 14677.647554206944 18130.30134068006
61446 154386.89398144226 16256.188641942403 14523.421994919354 17988.95528896545
61845 155392.35398075695 16281.245652442252 14528.207744526679 18034.283560357828
62244 156388.83518872721 16382.990636800278 14642.448828905706 18123.53244469485
62643 157388.34254738415 16384.64963177566 14641.839212237724 18127.460051313596
63042 158385.63465093472 16343.478886842053 14613.510975674912 18073.446798009194
63441 159378.49183227762 16417.652344586506 14668.555806457081 18166.74888271593
63840 160382.21138014624 16445.699491184005 14693.716980831055 18197.682001536956
64239 161382.72662062148 16389.851831715216 14633.859207017902 18145.84445641253
64638 162387.6151949367 16426.528807024355 14675.093506543042 18177.964107505668
65037 163384.0919208834 16548.11079752662 14783.836481857754 18312.385113195487
65436 164386.73164409262 16526.886446898643 14756.195047678926 18297.577846118358
65835 165381.56052065842 16532.306092879295 14762.984676291378 18301.62750946721
66234 166378.792915067 16405.431449944423 14613.031807983785 18197.83109190506
66633 167383.81135509865 16435.191054007373 14650.477808953558 18219.90429906119
67032 168381.71140513796 16393.936300265457 14621.729295264833 18166.14330526608
67431 169371.13853659722 16457.492793915357 14684.370310842633 18230.61527698808
67830 170376.97994557593 16392.156301658837 14601.518931663653 18182.79367165402
68229 171361.14950809267 16243.653841766762 14445.016489858775 18042.291193674748
68628 172368.0609217977 16232.898308285296 14431.04481137843 18034.75180519216
69027 173367.27131369198 16218.668127374252 14427.294929157018 18010.041325591486
69426 174375.32522128746 16217.000467361102 14425.80760900517 18008.19332571703
69825 175368.708523617 16303.363621803534 14521.502482575426 18085.22476103164
70224 176365.10472106337 16290.935945553072 14514.264772776996 18067.60711832915
70623 177366.42054324 16401.63418394671 14622.076117864308 18181.19225002911
71022 178364.67775359785 16413.103834581285 14591.007734065615 18235.199935096953
71421 179364.34229925598 16462.275997345114 14630.785494604888 18293.766500085338
71820 180357.03221911978 16442.144360010825 14590.855490994887 18293.433229026763
72219 181367.68402570294 16443.647586456274 14586.401916675632 18300.893256236915
72618 182377.97618759467 16523.105385254883 14661.504463562576 18384.70630694719
73017 183376.68459802365 16581.44565931518 14742.195938463505 18420.695380166857
73416 184378.37526209853 16660.518032479868 14806.92950968239 18514.106555277347
73815 185381.53247232502 16667.040417790424 14799.590813307052 18534.490022273796
74214 186375.2536145387 16638.986043664605 14779.407450397799 18498.56463693141
74613 187383.81127206972 16767.66602832735 14892.357471147205 18642.974585507494
75012 188393.20220865335 16867.564408530685 15011.348565856411 18723.780251204957
75411 189391.37814277748 16883.79934335355 15032.97421891143 18734.624467795667
75810 190392.17391052804 16774.382806707963 14932.842128626535 18615.92348478939
76209 191391.20135254788 16676.09912208468 14826.96651162619 18525.231732543172
76608 192377.2520537905 16539.971954637946 14697.501955294887 18382.441953981004
77007 193381.82657940852 16456.437097483697 14630.305672415954 18282.56852255144
77406 194378.3353510989 16359.985191235297 14546.234367524055 18173.73601494654
77805 195377.55035773726 16348.241106062704 14532.737419699766 18163.74479242564
78204 196386.64523403416 16455.254698532062 14659.314726337248 18251.194670726876
78603 197392.02532981374 16421.636794619342 14646.90842934449 18196.365159894194
79002 198389.31053867866 16413.293788902323 14647.231238512539 18179.356339292106
79401 199389.74605462642 16404.73159385894 14641.721498091048 18167.741689626833
79800 200389.9937444421 16399.226929397635 14637.480026841611 18160.97383195366
80199 201380.1222741329 16457.481343852894 14699.463065730484 18215.499621975305
80598 202382.28294211742 16382.087581702177 14613.040822203386 18151.13434120097
80997 203378.0278247923 16298.141691617673 14527.825878978634 18068.457504256712
81396 204382.88957006173 16318.394504792084 14535.656665091958 18101.132344492213
81795 205381.63085470686 16328.899463372009 14540.229092414653 18117.569834329362
82194 206377.3421566905 16401.198947409583 14606.245460204058 18196.152434615105
82593 207387.9772411244 16351.295945841215 14566.76132715693 18135.830564525502
82992 208389.30945077835 16380.255021340237 14603.861196410602 18156.648846269873
83391 209389.98459469053 16282.50034534654 14506.449686896898 18058.55100379618
83790 210379.64298911343 16314.043834655811 14536.039559127386 18092.048110184234
84189 211384.24753887788 16480.423618229594 14679.091835930429 18281.75540052876
84588 212384.29480626545 16586.609491278366 14786.216253054552 18387.00272950218
84987 213386.48948984218 16605.17382971973 14789.71984718658 18420.627812252882
85386 214384.8180699847 16651.073730341497 14848.003353125026 18454.144107557968
85785 215397.82844770513 16741.617606693282 14938.092175602986 18545.14303778358
86184 216384.46699355872 16721.743367351814 14909.402385765796 18534.08434893783
86583 217385.78683199655 16813.468027371942 14989.117046128229 18637.819008615657
86982 218379.73068841425 16729.039327733666 14906.861050419486 18551.217605047845
87381 219389.60741640482 16666.667303393882 14843.233765019268 18490.100841768497
87780 220394.55020080556 16649.375512868737 14817.835144495646 18480.915881241828
88179 221398.82788273811 16652.686014163646 14784.289510730709 18521.082517596584
88578 222400.64089906658 16793.421553717955 14913.890816003272 18672.95229143264
88977 223403.88100299131 16775.24419131818 14879.875022280603 18670.613360355754
89376 224400.85792666278 16729.82360682513 14846.696592330645 18612.95062131962
89775 225402.37579249573 16815.99987468737 14912.910523998693 18719.08922537605
90174 226398.74474097326 16891.590606463655 14966.811204390977 18816.37000853633
90573 227395.23988663167 16832.138442240357 14882.326483647887 18781.95040083283
90972 228397.38211754893 16853.419915386592 14916.322768648715 18790.51706212447
91371 229390.35970023283 16720.122530696593 14783.446814689734 18656.798246703453
91770 230388.6960857794 16746.75703966717 14775.138549038502 18718.375530295838
92169 231394.29859035512 16720.66654731128 14728.000628502117 18713.332466120442
92568 232393.48952422902 16752.621031381143 14724.847630033122 18780.394432729165
92967 233393.3481261597 16793.059738427997 14756.472604028535 18829.64687282746
93366 234399.49610776093 16764.92630594025 14729.090870984362 18800.761740896138
93765 235388.5710858823 16677.425886461522 14654.491790943835 18700.359981979207
94164 236391.3383393688 16667.072787995523 14649.23247411227 18684.913101878774
94563 237393.64653343527 16628.170475519728 14594.279682803803 18662.06126823565
94962 238387.20371247825 16654.098719037458 14603.217472556167 18704.97996551875
95361 239404.14527924065 16713.769028230643 14652.78827268774 18774.749783773546
95760 240406.32759741443 16702.50310275289 14654.081013102801 18750.925192402978
96159 241405.6278210894 16588.104387169227 14544.017655784082 18632.191118554372
96558 242409.03105106225 16564.573076499586 14524.35386879752 18604.792284201652
96957 243407.25093070345 16577.900422784543 14528.841210357583 18626.959635211504
97356 244399.71070053903 16551.992129271563 14492.416642033511 18611.567616509616
97755 245401.99159260181 16532.86982295504 14482.804778783608 18582.93486712647
98154 246396.22290043047 16566.203665200068 14522.542078699951 18609.865251700186
98553 247391.53678293937 16585.32495787082 14536.359210340777 18634.29070540086
98952 248389.4326972027 16519.9029906454 14478.397438458785 18561.408542832018
99351 249395.90365265735 16493.38991115958 14460.144206430043 18526.635615889114
99750 250398.5178663485 16451.83385019204 14416.399237582451 18487.26846280163
100149 251395.49368981255 16490.645432603094 14484.44309273084 18496.84777247535
100548 252387.50788117398 16460.15667719446 14463.074859884175 18457.238494504745
100947 253395.80220275288 16484.292685456403 14496.06942461585 18472.515946296957
101346 254401.58575400282 16497.349347312524 14492.619657705765 18502.079036919284
101745 255407.2355666765 16482.72554766334 14448.42329236388 18517.027802962803
102144 256399.49158339255 16489.930300399876 14446.697014474517 18533.163586325234
102543 257403.69809053626 16512.75361704651 14465.56669416043 18559.94053993259
102942 258407.146083025 16601.340575290997 14546.685184518652 18655.995966063343
103341 259410.2021046319 16657.679743245444 14598.40134253571 18716.958143955177
103740 260408.2780329543 16683.18637928471 14618.075011749963 18748.29774681946
104139 261409.47167811453 16718.308511437426 14641.106110471592 18795.51091240326
104538 262419.9794024153 16799.64774487402 14747.353482775594 18851.942006972444
104937 263412.1255868615 16715.432668608428 14658.59802904034 18772.267308176517
105336 264411.7851723279 16645.434019822937 14592.431369380052 18698.436670265823
105735 265403.49034688505 16665.447951768787 14612.148204556624 18718.74769898095
106134 266403.8231257815 16695.209394276455 14622.976668956406 18767.442119596504
106533 267394.7052305412 16684.62440006754 14613.596545254051 18755.652254881028
106932 268387.9018247484 16709.534471184994 14654.900005892721 18764.16893647727
107331 269389.67418835714 16621.53737600591 14558.792855683292 18684.281896328524
107730 270387.4417580962 16613.04934451576 14538.62773923287 18687.470949798648
108129 271387.96582203003 16604.517875781083 14525.281775506826 18683.75397605534
108528 272393.6962688371 16555.615811114567 14461.135500768887 18650.096121460247
108927 273391.13870205655 16624.136043068807 14520.333949440532 18727.938136697085
109326 274393.386827463 16551.528128312853 14442.557614949914 18660.498641675793
109725 275409.34476843255 16694.8318057693 14583.787271780715 18805.876339757884
110124 276405.81609428016 16651.34652515211 14522.653249524265 18780.039800779952
110523 277390.7911484138 16657.786592740144 14497.97103753818 18817.602147942107
110922 278393.1024683445 16566.871118460098 14405.498754646938 18728.243482273258
111321 279394.4173148535 16550.640535050912 14404.309019570466 18696.972050531356
111720 280399.6891008369 16592.31281084443 14443.359769468147 18741.265852220713
112119 281401.4201415111 16628.796886242308 14460.801978535008 18796.791793949607
112518 282398.6063105053 16628.72327066887 14454.261946750203 18803.18459458754
112917 283401.889601572 16591.472048819393 14396.784267319923 18786.159830318862
113316 284395.40580871963 16510.087126189497 14295.38717886138 18724.787073517615
113715 285397.8730960125 16461.26702909712 14238.271011629531 18684.263046564705
114114 286393.5636836488 16439.993627242267 14223.832533447367 18656.15472103717
114513 287398.7840425537 16400.771054128494 14171.686417041428 18629.855691215562
114912 288403.4337497494 16458.354369926623 14217.31369241171 18699.395047441536
115311 289405.3980305008 16426.513762181363 14184.427940290332 18668.599584072395
115710 290403.2392995709 16303.640638554432 14072.112135323883 18535.169141784983
116109 291404.16884038755 16337.800156976276 14130.745714326813 18544.85459962574
116508 292405.3859771363 16334.014835762324 14113.742485508456 18554.287186016194
116907 293399.37055420753 16414.585729141756 14187.998130670037 18641.173327613476
117306 294404.9809193262 16356.790288800274 14132.34899729506 18581.231580305488
117705 295403.3901659855 16402.55571131342 14181.34052092183 18623.77090170501
118104 296403.7539248852 16552.99416798092 14355.47947422705 18750.50886173479
118503 297399.7271220686 16531.87179112319 14353.17143529722 18710.572146949162
118902 298406.2332388051 16572.79018901214 14386.359700485416 18759.220677538862
119301 299402.04487253 16638.732024428977 14436.511557506952 18840.952491351003
119700 300396.389118477 16576.569397775504 14358.793382479096 18794.34541307191
120099 301396.7422665569 16582.68425546711 14362.205898758133 18803.162612176086
120498 302406.28914089256 16590.070724003494 14359.711312042038 18820.430135964947
120897 303400.64604066085 16574.316147945778 14323.605395597642 18825.026900293913
121296 304400.077948994 16579.6650419939 14332.928453125021 18826.401630862776
121695 305399.7742585804 16687.67469796271 14438.986939669594 18936.362456255825
122094 306400.4275913088 16588.69877386901 14337.152989956816 18840.244557781207
122493 307400.3024221352 16531.27154558159 14263.581500133867 18798.96159102931
122892 308408.52684373053 16597.30514828478 14319.167830197432 18875.44246637213
123291 309406.9050149336 16556.26696341051 14267.352301231385 18845.181625589637
123690 310396.88966968254 16438.26298420828 14139.088337698799 18737.43763071776
124089 311404.9110686804 16553.621875069057 14263.253480811021 18843.990269327092
124488 312391.94311927445 16520.214887380796 14228.416102385503 18812.013672376088
124887 313396.9304256352 16613.49333913887 14331.538918429174 18895.447759848565
125286 314405.20576985006 16696.6869712005 14432.046680058305 18961.327262342693
125685 315407.64434603404 16721.407266813272 14454.469594244893 18988.34493938165
126084 316398.6016512808 16808.68639617871 14550.699570860019 19066.6732214974
126483 317398.36837853875 16748.50790220799 14492.37463717545 19004.641167240534
126882 318398.956922208 16786.370240259323 14532.423253959132 19040.317226559513
127281 319395.1287808664 16812.537787369358 14546.685733129036 19078.38984160968
127680 320404.9882438911 16897.56909626637 14615.173028858457 19179.96516367428
128079 321412.8405842992 16901.725788265554 14611.547908219085 19191.90366831202
128478 322407.3649134681 16946.81317517664 14647.994782368554 19245.63156798473
128877 323409.2980607855 16987.15418842467 14654.679318850283 19319.629057999056
129276 324403.1655596281 16850.256228136084 14525.88791959558 19174.62453667659
129675 325404.65209342964 16728.19632093819 14407.517256918169 19048.875384958214
130074 326403.65615683486 16702.981987654137 14378.217394611158 19027.746580697116
130473 327400.63518465316 16595.78121406937 14258.636169786128 18932.926258352614
130872 328397.62173601735 16595.78065936571 14257.053047169084 18934.50827156234
131271 329400.6060032069 16613.515587497175 14278.26566870659 18948.76550628776
131670 330403.4347658834 16635.78596663971 14294.027809228102 18977.544124051314
132069 331403.00305454724 16552.23931305817 14197.642406552177 18906.83621956416
132468 332403.1959938759 16637.41176198091 14258.582693868106 19016.240830093717
132867 333401.5059077879 16585.54584237118 14196.413515856579 18974.678168885777
133266 334396.8966394605 16557.536648964102 14160.625945961001 18954.447351967203
133665 335406.591727395 16619.998554641836 14211.976867627181 19028.02024165649
134064 336398.6744296391 16566.52187468197 14152.99949424724 18980.0442551167
134463 337397.7960185643 16515.72148965233 14081.517918279678 18949.92506102498
134862 338404.2337579885 16538.952531379793 14081.373480162254 18996.53158259733
135261 339398.9334132051 16492.8110875568 14049.685801007898 18935.936374105706
135660 340398.59401459823 16439.282965704755 14010.425898124855 18868.140033284653
136059 341399.92820303456 16353.428103808223 13912.415564562603 18794.440643053844
136458 342390.9003019327 16313.721317087407 13870.300069603987 18757.14256457083
136857 343393.10566604236 16343.639197209428 13898.671668278883 18788.606726139973
137256 344401.2632661518 16458.84849444116 14007.917278299381 18909.77971058294
137655 345398.44211284054 16419.20317123352 13958.314791667071 18880.091550799967
138054 346400.1419785788 16460.623182687596 14005.507169712704 18915.73919566249
138453 347402.23993633594 16453.26889811917 13991.91600669803 18914.621789540313
138852 348401.7089252822 16451.695692468766 13990.624392122803 18912.76699281473
139251 349395.84936805256 16462.59337943075 13983.470663195243 18941.716095666256
139650 350382.97155481606 16465.25395498775 13970.70797014875 18959.799939826753
140049 351398.6518562465 16573.221675180645 14055.037643104715 19091.405707256574
140448 352402.0888595888 16605.82175424533 14096.897684832427 19114.745823658235
140847 353405.80891011114 16602.60534108196 14093.36118240286 19111.849499761058
141246 354406.48351878556 16705.382425764095 14182.17419724994 19228.59065427825
141645 355401.9326975873 16642.275776700844 14106.920808581845 19177.630744819846
142044 356397.2872803768 16620.588431583124 14071.99506516019 19169.18179800606
142443 357410.53831759986 16631.176593759425 14059.12956498208 19203.22362253677
142842 358400.2091297025 16653.850066960335 14068.7076312272 19238.99250269347
143241 359413.84103601496 16726.091431146608 14137.426994321715 19314.7558679715
143640 360402.55474373105 16772.048316839453 14198.655814226602 19345.440819452306
144039 361409.0270808508 16733.868946015627 14150.618101319436 19317.11979071182
144438 362402.20143810794 16716.308758102095 14139.32501017043 19293.29250603376
144837 363393.5286011825 16686.756173221547 14097.406242484394 19276.1061039587
145236 364398.5549523046 16656.655551132597 14037.936812358354 19275.37428990684
145635 365398.7543583366 16661.019963033064 14043.053636086344 19278.986289979784
146034 366406.4246503236 16562.457938269203 13942.270275756284 19182.64560078212
146433 367403.916534767 16612.50252405334 13981.025837120036 19243.979210986643
146832 368404.37383072847 16696.0395249883 14057.899751540182 19334.17929843642
147231 369408.96021106484 16692.23848753138 14037.549881834693 19346.927093228067
147630 370403.0236566202 16569.42627562677 13902.67470853687 19236.177842716672
148029 371404.2566606794 16593.26961131204 13930.764254867168 19255.77496775691
148428 372411.4098858745 16625.174722901942 13951.532804133623 19298.81664167026
148827 373415.9928100315 16753.390678478314 14083.297305859085 19423.48405109754
149226 374412.67559419386 16777.996937287717 14095.805953030154 19460.18792154528
149625 375414.15728148894 16815.485816121134 14124.019494190143 19506.952138052126
150024 376415.6916388539 16771.42155617331 14084.157925375315 19458.685186971306
150423 377414.03322511044 16635.23372417455 13911.214860325988 19359.252588023115
150822 378411.7192022359 16636.772315795326 13928.062128325302 19345.48250326535
151221 379415.42715427047 16616.940341501155 13906.044240232372 19327.836442769938
151620 380408.6995936833 16528.233900663992 13824.44324621167 19232.024555116317
152019 381400.72305595386 16491.886717170717 13772.652918454236 19211.1205158872
152418 382402.22937992413 16484.91428969267 13763.030848057238 19206.797731328104
152817 383408.75910628476 16594.45775101686 13874.731823553018 19314.183678480702
153216 384404.70820942626 16583.366256912028 13854.105439285395 19312.62707453866
153615 385400.01441415335 16570.3690214471 13845.874089491055 19294.863953403143
154014 386394.76972886006 16545.28729375042 13832.377551372403 19258.19703612844
154413 387404.41809547826 16494.101099130185 13785.126430386854 19203.075767873517
154812 388402.15671902854 16537.7072498602 13839.557837889133 19235.856661831265
155211 389410.77407650155 16528.6927072092 13819.89402486907 19237.49138954933
155610 390392.2415573262 16604.39812081278 13864.542011191226 19344.254230434337
156009 391406.3789810782 16672.777593681923 13918.746144245277 19426.80904311857
156408 392405.7772128723 16783.18178672598 14006.516242230973 19559.84733122099
156807 393412.2764947573 16854.984913519922 14073.94953309233 19636.020293947517
157206 394412.002768024 16888.01889226247 14096.455913167978 19679.58187135696
157605 395404.59891972947 16852.79194037964 14084.614459059663 19620.969421699618
158004 396409.5722230575 16933.876203045216 14172.465929697752 19695.28647639268
158403 397407.5638635988 17033.85126856709 14272.073175226597 19795.629361907584
158802 398413.10983536637 17022.990082133896 14243.284542627487 19802.695621640305
159201 399417.5393423322 17060.865843853568 14258.345934875679 19863.385752831455
159600 400413.7368368806 16883.0502845983 14077.244270634399 19688.8562985622
159999 401405.27014292096 16916.327440094523 14102.138855958849 19730.516024230197
160398 402414.4853004672 16916.02992307959 14097.946948207333 19734.112897951847
160797 403413.6563537351 16919.17763946914 14078.138735667746 19760.216543270537
161196 404406.4035981501 16824.55097428277 13986.659825145522 19662.44212342002
161595 405418.3109076443 16962.937454074854 14107.552793185278 19818.32211496443
161994 406410.64168690576 16960.23429387975 14102.862450432985 19817.60613732651
162393 407418.42136390106 17042.511922333702 14166.267582396371 19918.756262271036
162792 408412.4504912452 17047.58294732439 14157.89078903918 19937.275105609602
163191 409423.61881939135 17090.34871169653 14180.191756280312 20000.505667112746
163590 410413.57102298323 17148.99810820277 14213.752074445647 20084.24414195989
163989 411422.79105338996 17187.926827864725 14250.236840036907 20125.61681569254
164388 412418.07516068924 17148.82435782064 14209.4814528286 20088.167262812676
164787 413413.96174392087 17116.79611577233 14188.086370745656 20045.505860799003
165186 414423.135753913 17087.955684571265 14167.866000874648 20008.04536826788
165585 415414.0221861491 17197.278957086724 14283.979366278847 20110.5785478946
165984 416419.9376203769 17215.70483719809 14304.474181318255 20126.935493077923
166383 417423.62448545685 17218.806256648717 14285.982376446824 20151.63013685061
166782 418412.11210296163 17275.212947551234 14360.369712472673 20190.056182629796
167181 419411.7046618823 17225.859408359553 14313.280433536851 20138.438383182256
167580 420415.79123368254 17154.97358415385 14221.649909107537 20088.297259200164
167979 421423.03435092693 17215.600696141148 14297.552361348906 20133.64903093339
168378 422424.1050718883 17194.266494241892 14288.964832238991 20099.568156244793
168777 423418.4408211561 17156.82116331886 14230.376704965169 20083.265621672548
169176 424424.15975136333 17287.471320098404 14360.822580291351 20214.120059905457
169575 425427.7397142036 17279.80339411246 14345.350843639648 20214.25594458527
169974 426441.82407733105 17325.631278840723 14405.185665276727 20246.07689240472
170373 427431.82229155983 17306.76011414857 14396.761715550943 20216.758512746193
170772 428423.3231677829 17197.137095687915 14291.137782773367 20103.136408602462
171171 429415.76366415666 17211.151028470016 14298.817524937214 20123.484532002818
171570 430417.24992345565 17216.898553783238 14308.907082226247 20124.890025340228
171969 431417.55336629756 17171.622321679108 14261.41634247526 20081.828300882953
172368 432421.4800182466 17211.767765714467 14280.24086515176 20143.294666277172
172767 433417.2879226156 17195.734805752192 14284.611006433543 20106.85860507084
173166 434426.0776526446 17219.02837920759 14314.143902193457 20123.912856221723
173565 435425.9741402532 17217.15202185973 14283.253601901672 20151.050441817784
173964 436427.21297158086 17296.983453465626 14381.814009956473 20212.152896974778
174363 437423.634825534 17253.33631354202 14330.20530098773 20176.467326096306
174762 438422.104675285 17144.697861062832 14199.841293653939 20089.554428471725
175161 439425.98035720765 17069.69030461448 14099.127692107737 20040.252917121223
175560 440434.71583723533 17106.895293952195 14112.470939740393 20101.319648163997
175959 441424.88730289426 17234.542403314317 14260.249665243682 20208.835141384952
176358 442438.6286405113 17286.517188891725 14319.503045157337 20253.531332626113
176757 443441.79416687024 17370.570222810344 14390.75015236875 20350.390293251938
177156 444444.9773582275 17380.705459757548 14391.031561530832 20370.379357984264
177555 445444.08693132113 17370.73005619333 14396.336324646149 20345.12378774051
177954 446444.1938157429 17366.944310159815 14405.782442495838 20328.106177823793
178353 447443.57776317897 17362.830930787317 14403.04124930409 20322.620612270544
178752 448446.76325453364 17371.663141549605 14391.334820581473 20351.991462517737
179151 449444.91345438623 17329.77349767872 14358.232879415464 20301.31411594198
179550 450448.68782358395 17468.358051451647 14493.043774557096 20443.672328346198
179949 451449.40826920385 17483.18633186706 14503.821098986777 20462.55156474734
180348 452438.354828857 17374.20273013208 14397.009998208017 20351.395462056145
180747 453440.4358556184 17289.01586902095 14303.538415745035 20274.493322296865
181146 454432.59006352955 17219.423218106724 14224.96206059115 20213.8843756223
181545 455436.71510162234 17194.68011318762 14198.983949769083 20190.376276606155
181944 456438.347717562 17267.73099427123 14260.524658432616 20274.937330109846
182343 457431.61363855 17294.73793636797 14294.46222259437 20295.01365014157
182742 458426.07564150234 17232.0920267744 14234.120522757603 20230.063530791198
183141 459430.0507183204 17230.038550863563 14214.723214502392 20245.353887224734
183540 460427.1077969571 17221.91038978496 14203.434518825441 20240.38626074448
183939 461429.3157181519 17273.2665241847 14278.468969580546 20268.06407878885
184338 462425.6669784795 17226.77303248517 14238.442442582618 20215.10362238772
184737 463424.59527058364 17189.248160795105 14196.508763716221 20181.98755787399
185136 464419.5852115941 17227.56644033864 14196.63593130379 20258.49694937349
185535 465429.5852430063 17288.19001131368 14248.21427074324 20328.16575188412
185934 466418.6767606901 17273.159669415425 14230.462760812661 20315.85657801819
186333 467421.8706862609 17279.157936323354 14213.096815930014 20345.219056716694
186732 468418.9558128859 17155.295128092068 14082.878530626665 20227.71172555747
187131 469431.461671218 17181.37709889789 14093.683406981327 20269.070790814454
187530 470432.38706828625 17175.98069850018 14084.307850435684 20267.653546564678
187929 471432.5884860591 17116.349173615643 14024.176043907606 20208.52230332368
188328 472438.92750683724 17249.112469261447 14159.430282070789 20338.794656452104
188727 473434.7192029512 17277.77654311027 14177.45699806409 20378.096088156453
189126 474438.8780504464 17263.320759800117 14152.621070217698 20374.020449382537
189525 475438.72957091744 17394.629660819493 14284.781373813534 20504.477947825453
189924 476428.02537160297 17316.24145009287 14188.058577752805 20444.42432243294
190323 477440.2536179054 17433.350433766627 14301.079646715381 20565.621220817873
190722 478434.96261805337 17468.40573411106 14345.310560530788 20591.500907691334
191121 479447.3494431419 17546.63431446498 14427.37676639637 20665.89186253359
191520 480436.5448565347 17458.100247492584 14311.848399396611 20604.352095588558
191919 481434.08998738806 17492.662869894884 14341.087849195 20644.23789059477
192318 482437.05320336774 17452.39427259356 14302.48350582684 20602.30503936028
192717 483424.1249678646 17312.948900737578 14179.817143037124 20446.080658438033
193116 484431.55029430764 17368.317376085746 14203.103592252026 20533.53115991947
193515 485428.80119494867 17366.55960253654 14201.025259535509 20532.093945537574
193914 486421.20749525714 17365.876169608902 14213.41156385208 20518.340775365723
194313 487438.56887427846 17395.80858789685 14239.798057740567 20551.819118053132
194712 488435.2976795921 17478.58144349591 14325.324547305878 20631.838339685943
195111 489440.4992644459 17442.25195105358 14263.87639979291 20620.627502314244
195510 490427.32266786287 17238.331915984723 14068.515956351683 20408.147875617764
195909 491432.4070653653 17210.245886386278 14056.226831197195 20364.264941575362
196308 492430.42307962367 17127.018825369276 13971.52847094131 20282.50917979724
196707 493433.6864675814 17132.822621397765 13993.920405881965 20271.724836913563
197106 494424.8607827079 17047.227160861898 13918.184757307194 20176.2695644166
197505 495432.2277696973 17063.993620164692 13932.991876514834 20194.995363814553
197904 496422.05483307096 17031.08980662263 13872.91067086302 20189.268942382238
198303 497418.4308520417 17078.35630920227 13932.704674346169 20224.007944058372
198702 498424.1424340941 17146.691688610896 14001.608680377381 20291.77469684441
199101 499427.02203335334 17198.838868660754 14046.757699320577 20350.92003800093
199500 500429.71307391557 17181.403434474734 14040.45680152988 20322.35006741959
199899 501436.0760206979 17195.79899417231 14059.016995503302 20332.58099284132
200298 502425.615404307 17097.63469867046 13958.542785895243 20236.726611445676
200697 503430.7170959709 17211.880857293865 14074.394373975741 20349.36734061199
201096 504433.5725071685 17187.627848415566 14031.008509683583 20344.24718714755
201495 505433.9289900892 17217.40582490321 14061.024188553329 20373.78746125309
201894 506438.1576169028 17262.739165960418 14115.33967812338 20410.138653797458
202293 507431.8227540923 17256.742095901238 14104.169628490059 20409.314563312415
202692 508437.89772958594 17285.267917188296 14159.161006577167 20411.374827799424
203091 509430.04626476427 17206.141156948845 14090.645974032795 20321.636339864894
203490 510433.25935267133 17243.30448267236 14131.098077230736 20355.510888113982
203889 511441.6250231903 17307.959355779178 14200.88255897687 20415.036152581484
204288 512438.4036591937 17311.383030720743 14176.499076817827 20446.266984623657
204687 513434.7057429935 17252.23209720009 14100.044683956201 20404.419510443975
205086 514435.8946364736 17252.893001800116 14080.034506245158 20425.75149735507
205485 515436.4297110544 17210.241801661436 14040.830465761343 20379.65313756153
205884 516434.75511563127 17165.390436201018 14019.08454160302 20311.696330799015
206283 517435.86059748154 17127.105643979266 13975.498174870268 20278.713113088263
206682 518430.9577427095 17078.61515820619 13934.159719147654 20223.070597264727
207081 519436.84200353787 17174.649490018604 14019.670246483816 20329.628733553393
207480 520443.5934531538 17201.071209661564 14039.879601825469 20362.26281749766
207879 521443.15126830316 17237.929420291333 14050.126776506131 20425.732064076536
208278 522452.99165273685 17248.83073432438 14039.084255156653 20458.577213492106
208677 523438.25976562756 17321.839134066027 14111.947965541793 20531.730302590262
209076 524447.0346613124 17363.775958202084 14137.256937810602 20590.294978593567
209475 525444.7853308261 17434.807013035406 14203.23556008306 20666.378465987753
209874 526452.0779653732 17441.809274171115 14198.739041320692 20684.87950702154
210273 527439.8038794289 17476.194967576204 14230.298419185738 20722.09151596667
210672 528436.4382450181 17501.57346084749 14257.921403962704 20745.225517732273
211071 529432.8596647733 17476.566587313522 14239.18830616568 20713.944868461364
211470 530433.2341946603 17421.363078428913 14179.851447063062 20662.874709794763
211869 531431.1529649603 17407.62809720127 14171.896199276667 20643.35999512587
212268 532435.4879147572 17369.842333565222 14126.250209712287 20613.43445741816
212667 533430.9841595503 17311.58491496511 14080.778573147276 20542.391256782947
213066 534429.031905475 17327.37848360386 14087.781987869497 20566.974979338225
213465 535426.7304098966 17289.269523008297 14052.695437821014 20525.84360819558
213864 536430.6459174196 17227.1361541825 13980.717160833205 20473.55514753179
214263 537437.6050436007 17311.147482340064 14083.527323657705 20538.767641022423
214662 538437.6156100968 17299.49837355834 14093.421560070929 20505.575187045753
215061 539446.9562641167 17335.743143085212 14143.966281658079 20527.520004512346
215460 540447.2098208009 17330.57463419151 14118.85813586197 20542.29113252105
215859 541443.4211429755 17411.18237156849 14180.48102556733 20641.883717569654
216258 542443.6958864135 17372.750613406268 14156.586968892638 20588.9142579199
216657 543450.6122938624 17464.35160898148 14261.83042906534 20666.87278889762
217056 544446.6161704891 17476.581351198845 14268.430933796935 20684.731768600755
217455 545446.6774822376 17467.364722184844 14258.556752595214 20676.172691774475
217854 546439.782519528 17502.631510579715 14306.460584989436 20698.802436169994
218253 547449.0186590932 17494.269533935734 14296.448492328993 20692.090575542476
218652 548452.2248058119 17523.776177444277 14324.00631904614 20723.546035842413
219051 549452.1005023572 17520.518553637005 14342.531548613235 20698.505558660774
219450 550443.3613804474 17462.30128179018 14302.291319257802 20622.31124432256
219849 551458.3838085479 17491.568112899167 14328.708849759134 20654.427376039202
220248 552455.9702118578 17498.325599749835 14328.615409640382 20668.03578985929
220647 553454.2408832953 17448.315216446135 14271.978974136602 20624.651458755667
221046 554449.7122754846 17349.48541331205 14176.394540350866 20522.576286273234
221445 555447.2153203766 17356.698610082374 14182.6722790382 20530.72494112655
221844 556439.1549984474 17319.597624703823 14172.975781231267 20466.21946817638
222243 557447.6940351634 17221.624256810366 14074.873990551361 20368.37452306937
222642 558453.2799022422 17259.46965833407 14115.380598420252 20403.55871824789
223041 559455.5395725131 17308.651316512914 14163.733251316318 20453.56938170951
223440 560451.9395212653 17266.10541722407 14114.068762940635 20418.142071507504
223839 561442.8987502774 17257.582555597623 14101.211178038437 20413.95393315681
224238 562450.0507493784 17345.13401082099 14194.674978775312 20495.593042866672
224637 563455.5609584588 17355.226821823813 14187.66283389502 20522.79080975261
225036 564455.4320626607 17339.66331566821 14180.398764048514 20498.927867287908
225435 565451.3516979357 17313.693616904427 14146.444227331249 20480.943006477606
225834 566451.1194366559 17301.237109123438 14143.946428890173 20458.527789356704
226233 567441.0456241866 17219.734012899367 14059.64904669988 20379.818979098854
226632 568451.1161708517 17223.892572567835 14070.932767855329 20376.852377280342
227031 569442.4999824848 17205.651307910517 14043.629710697416 20367.672905123618
227430 570441.0047426914 17209.908957819236 14035.854859439838 20383.963056198634
227829 571446.1513725809 17264.325982126393 14098.517088448833 20430.134875803953
228228 572445.292825376 17332.511638329685 14175.61091793952 20489.41235871985
228627 573440.3389314702 17297.897115486314 14161.295493315976 20434.49873765665
229026 574443.5306021074 17357.50334297664 14212.54301479263 20502.46367116065
229425 575446.5344792855 17356.972510117925 14221.578398084832 20492.366622151018
229824 576437.8192993306 17361.487654060424 14209.6226657107 20513.352642410147
230223 577454.5878192601 17414.41255280154 14254.646973564191 20574.178132038887
230622 578452.7725209927 17490.099120389175 14316.114291341371 20664.08394943698
231021 579449.9432819363 17518.170636829385 14340.150267983343 20696.191005675428
231420 580447.2157168713 17546.801204266536 14362.03319824774 20731.56921028533
231819 581450.1278731227 17577.9086080202 14395.448321332595 20760.368894707804
232218 582437.8937797073 17506.685578644287 14313.759862495455 20699.611294793118
232617 583438.8547350948 17478.28782798758 14269.231635866781 20687.34402010838
233016 584440.2486142786 17465.984046267527 14249.278188032857 20682.6899045022
233415 585444.8142069568 17590.844861531852 14349.317044918593 20832.37267814511
233814 586450.2767070215 17604.037310047417 14342.05427735196 20866.020342742875
234213 587443.6298388513 17663.26528351282 14414.208762384449 20912.321804641193
234612 588444.2110774713 17699.102667677213 14444.76401599261 20953.441319361813
235011 589439.7654442689 17634.366500984663 14388.739853558178 20879.993148411148
235410 590449.814817066 17566.908944639064 14329.41178175383 20804.4061075243
235809 591454.4362830597 17537.56194539079 14301.200901672544 20773.922989109036
236208 592450.2816365246 17505.803684875682 14279.795974967605 20731.81139478376
236607 593447.6608613846 17478.99935690969 14236.266589843626 20721.73212397576
237006 594447.8983616891 17499.487416493503 14252.339522827415 20746.63531015959
237405 595443.4419414517 17364.43945056858 14108.299041935023 20620.57985920214
237804 596447.5348880772 17389.868016172222 14120.985448112091 20658.75058423235
238203 597450.7695267734 17343.40785990167 14080.72320047917 20606.092519324167
238602 598445.9078927389 17357.801158102102 14086.128260635769 20629.474055568437
239001 599444.4160843878 17401.44900184606 14124.943551225777 20677.954452466343
239400 600455.2689908709 17344.251771693547 14056.506031889743 20631.99751149735
239799 601449.6990151895 17301.47978590346 14013.86940792639 20589.09016388053
240198 602443.198361436 17245.938199793993 13974.720082221791 20517.156317366196
240597 603444.8854247332 17330.349899815534 14065.427683709746 20595.27211592132
240996 604442.695290183 17397.87112467021 14122.538370324068 20673.203879016357
241395 605447.2108770743 17341.510052261736 14064.617078488784 20618.403026034688
241794 606448.9528328753 17455.797382278528 14181.073546418575 20730.52121813848
242193 607449.7331426177 17409.177497186767 14148.338743041633 20670.0162513319
242592 608445.7693037246 17546.75246695645 14286.124637628262 20807.380296284635
242991 609445.3343933872 17465.817953733214 14195.640219888583 20735.995687577848
243390 610455.4715693091 17510.237006782918 14215.687787521158 20804.78622604468
243789 611443.4326254554 17559.51637200862 14273.419261148712 20845.613482868528
244188 612444.1404459021 17431.10516288511 14148.11129420754 20714.09903156268
244587 613439.612063262 17384.016437887665 14114.836969948734 20653.195905826597
244986 614444.2675485662 17437.837195329153 14167.807042723714 20707.867347934593
245385 615442.7647897416 17428.856206882047 14138.128816880699 20719.583596883393
245784 616452.7450492983 17459.956335705512 14178.844369695304 20741.06830171572
246183 617454.3796006485 17573.606223521867 14276.902466250596 20870.30998079314
246582 618467.9274109129 17773.7235572433 14440.07370226075 21107.373412225847
246981 619464.2787091611 17886.674689972202 14553.213124894786 21220.136255049616
247380 620466.8225360648 17871.219957757126 14542.966978835577 21199.472936678678
247779 621465.456599909 17930.831058150765 14615.519880851067 21246.142235450465
248178 622461.6400519563 17964.167488970095 14660.016867721371 21268.31811021882
248577 623465.0879657776 17984.813059451506 14683.806011385466 21285.820107517546
248976 624455.4416061023 17982.150772383524 14671.81257260001 21292.488972167037
249375 625450.0486272528 17935.60231286992 14628.25578739284 21242.948838346998
249774 626453.5533575128 17940.45388987785 14645.510675415273 21235.397104340424
250173 627459.5576332663 18001.98613937436 14712.982600172665 21290.989678576054
250572 628474.2069733759 18074.867875579326 14771.00155049823 21378.734200660423
250971 629470.106103124 18061.277005126736 14755.868797968531 21366.68521228494
251370 630464.6081430146 18027.583147658122 14725.784305707943 21329.3819896083
251769 631466.9943465887 18025.9038882274 14697.808462872492 21353.999313582306
252168 632458.428388211 18074.076955036275 14754.33870904486 21393.81520102769
252567 633466.9962342794 17967.162194618486 14625.322745533053 21309.00164370392
252966 634459.9712880586 17964.134659197352 14627.506773154826 21300.76254523988
253365 635456.4916635872 17986.756171274104 14640.524011193862 21332.988331354347
253764 636457.7063603214 17972.491982052805 14618.7108082065 21326.27315589911
254163 637468.8594184425 17961.37070992341 14602.9704661349 21319.77095371192
254562 638466.207335008 17937.52122254723 14559.575497358643 21315.46694773582
254961 639470.4876232981 17871.92089274906 14509.979201784605 21233.86258371352
255360 640465.2883358429 17849.85641801443 14462.305808425852 21237.40702760301
255759 641459.4279114752 17835.916211230775 14458.873635304955 21212.958787156596
256158 642459.1829483793 17906.243754100025 14533.714245974272 21278.77326222578
256557 643464.1604171565 17903.50699352792 14525.211944683222 21281.80204237262
256956 644468.2054866984 17870.54516650243 14478.629827368664 21262.460505636194
257355 645456.2366257374 17858.909714959722 14450.611976485443 21267.207453434003
257754 646454.7986131266 17747.46776996555 14332.819617176508 21162.115922754594
258153 647456.4497716256 17691.35363740724 14278.97035216459 21103.73692264989
258552 648454.1061256516 17761.872081212197 14350.45709615063 21173.287066273762
258951 649455.8544260524 17744.510611904865 14357.09508858927 21131.92613522046
259350 650454.5225599639 17769.548936032897 14388.789277981912 21150.308594083883
259749 651446.1161452672 17690.224610809666 14291.065892417542 21089.383329201788
260148 652453.2393301519 17764.510181957117 14377.884517320454 21151.13584659378
260547 653460.373518821 17841.03343872073 14442.61784128268 21239.44903615878
260946 654448.5810300433 17827.30670685753 14402.279118565464 21252.334295149594
261345 655442.2519127091 17899.629900313204 14456.78295296756 21342.476847658847
261744 656449.0481548471 17828.64981323246 14411.127649278404 21246.171977186517
262143 657461.9229272719 17880.161258629694 14486.5012755295 21273.82124172989
262542 658457.5347603535 17842.691729389455 14468.373755958695 21217.009702820214
262941 659461.7995651094 17941.669232131764 14561.1766487943 21322.16181546923
263340 660468.0869967276 17858.512008129484 14474.973195447272 21242.050820811695
263739 661458.0552518527 17979.364005777443 14585.788464848507 21372.93954670638
264138 662465.1789354417 18057.900693661722 14657.253422496738 21458.547964826706
264537 663463.6502003554 18075.885976792983 14659.645522880157 21492.126430705808
264936 664463.3816285314 18011.914068755174 14589.658212382445 21434.169925127902
265335 665460.0546738597 17995.380982944895 14561.371803455657 21429.39016243413
265734 666459.5244831091 18025.77173910921 14616.319595082172 21435.223883136245
266133 667463.6071080586 17943.417662251388 14523.611286758118 21363.224037744658
266532 668458.4254165773 17979.321606407477 14541.801736668504 21416.841476146452
266931 669456.4999591948 17905.378990292622 14446.391810600773 21364.36616998447
267330 670461.3449781706 17853.560343581412 14398.217095116759 21308.903592046066
267729 671454.1318841592 17858.727628711375 14404.96249794988 21312.49275947287
268128 672454.6079223101 17925.703050526197 14456.715507588162 21394.690593464235
268527 673454.6010282272 18012.54968478751 14547.626523741286 21477.472845833738
268926 674465.282117767 18136.098773740894 14653.282189163092 21618.915358318696
269325 675468.6781962055 18192.528748024703 14706.253094722095 21678.80440132731
269724 676469.483457096 18242.293492234807 14760.050858518669 21724.536125950945
270123 677470.0668092972 18249.63565922149 14763.473580811451 21735.797737631532
270522 678463.1028392193 18128.850534672896 14635.597552631169 21622.103516714622
270921 679468.0011699502 18123.354738195085 14638.12877606492 21608.58070032525
271320 680469.6699365551 18173.047813547764 14661.711846602127 21684.3837804934
271719 681457.0926657316 18143.311194435235 14614.127190402258 21672.495198468212
272118 682463.5435301625 18179.586546756338 14648.43631080387 21710.736782708806
272517 683461.2007571647 18125.988466514827 14611.594682226509 21640.382250803144
272916 684459.3498638569 18108.120187185297 14572.669209736978 21643.571164633617
273315 685457.8301516954 18106.903328401782 14571.176653881448 21642.630002922117
273714 686455.9152095624 17967.016301248826 14407.16294272416 21526.869659773492
274113 687455.8112956387 17894.976309801983 14323.530973876497 21466.42164572747
274512 688448.293721647 17861.83956929894 14281.444250495575 21442.234888102303
274911 689447.7761147757 17894.69358088564 14317.685584589712 21471.701577181568
275310 690453.6943384338 17933.48245338438 14348.162031731628 21518.802875037127
275709 691454.7875336473 17916.112639348717 14321.706372891946 21510.51890580549
276108 692462.0200697209 17898.193739271865 14295.751764650186 21500.635713893545
276507 693459.308878004 17898.54191297791 14295.122200322916 21501.961625632906
276906 694459.3237386132 17938.540918741404 14337.37300116527 21539.70883631754
277305 695459.7223353016 18026.078356014626 14440.222893312153 21611.9338187171
277704 696462.1671190625 17920.624890524738 14335.255432171085 21505.99434887839
278103 697460.7619776068 18003.578846008753 14433.82951664522 21573.328175372284
278502 698466.3971199831 17970.779129599367 14423.147498604922 21518.41076059381
278901 699467.7011200046 18030.36204353458 14472.17543971942 21588.54864734974
279300 700469.2633954269 17985.01227297012 14414.391173255393 21555.63337268485
279699 701478.885938686 17971.49488838386 14405.130788210949 21537.85898855677
280098 702478.7740129457 18015.423795640672 14452.332474477655 21578.51511680369
280497 703470.6532332114 18055.125030870546 14481.246132604494 21629.003929136597
280896 704476.1664101994 18127.28181549513 14531.441122808921 21723.122508181343
281295 705484.6348258875 18243.498403486024 14634.909751483901 21852.087055488148
281694 706479.5837352739 18220.362261123595 14620.700113809884 21820.024408437304
282093 707481.6898663816 18274.022863554044 14683.458216593448 21864.58751051464
282492 708485.6181673325 18118.700902348264 14528.842770357993 21708.559034338534
282891 709471.5856859711 17931.540583403126 14320.769893702736 21542.311273103518
283290 710469.7151397964 17976.95991342095 14360.098757136075 21593.821069705824
283689 711471.1962538731 17980.277661239877 14354.770910804735 21605.78441167502
284088 712466.5570934407 17930.40954494608 14293.351161378656 21567.467928513503
284487 713461.6617803776 17956.17096858282 14318.576739521548 21593.765197644094
284886 714478.8897279981 18066.83778057648 14407.002852008163 21726.672709144797
285285 715471.9655892296 18113.59863393227 14453.444615131399 21773.752652733143
285684 716475.0697832267 18163.103224712828 14501.472279721207 21824.73416970445
286083 717468.3727017189 18161.118832328935 14499.379294486585 21822.858370171285
286482 718477.1472786498 18133.851599252263 14488.596787424323 21779.106411080204
286881 719469.8753824888 18176.013676325587 14514.523298886832 21837.504053764344
287280 720471.1205018595 18218.03409743308 14546.452897341127 21889.61529752503
287679 721474.6114612328 18292.61061965371 14629.75121584323 21955.470023464193
288078 722455.9644611962 18290.15899605494 14609.355029369619 21970.962962740257
288477 723461.2379408136 18190.43622843797 14516.99759931743 21863.874857558512
288876 724463.5386951914 18132.922498443975 14445.053360367288 21820.791636520662
289275 725462.8595866553 18170.561585623953 14470.24236865847 21870.880802589436
289674 726461.3623868339 18228.50556512796 14519.178999528729 21937.832130727194
290073 727464.7860395869 18168.900660356194 14458.473697472507 21879.327623239882
290472 728461.5929995176 18086.333229415348 14384.454080877222 21788.212377953474
290871 729470.5378366741 18058.201911930053 14358.891758908909 21757.5120649512
291270 730462.3688838043 18116.8313335096 14445.52523813796 21788.137428881237
291669 731458.3286849399 18120.812563255186 14443.743324091061 21797.88180241931
292068 732459.2104881876 18202.918616487215 14514.929935956383 21890.90729701805
292467 733474.7255923176 18255.923169478727 14545.638628417215 21966.20771054024
292866 734462.9078189235 18253.787557166575 14531.448722725061 21976.12639160809
293265 735471.038557107 18268.715518849684 14538.204173439786 21999.22686425958
293664 736474.093167168 18266.705203829355 14531.628863359123 22001.78154429959
294063 737473.7712184482 18207.53028043275 14453.29997399019 21961.760586875313
294462 738480.492848785 18178.575841645583 14420.8153457237 21936.336337567463
294861 739478.1076604732 18216.00430272675 14468.523721154175 21963.484884299323
295260 740481.6655398138 18276.679944903404 14513.997541215002 22039.362348591807
295659 741478.7421848367 18249.523531035255 14480.642229440176 22018.404832630335
296058 742493.7568466688 18412.387014431657 14646.596972504462 22178.17705635885
296457 743485.5677099725 18436.891163941134 14685.033063230323 22188.749264651946
296856 744483.776126303 18383.783422187116 14633.860350753199 22133.706493621034
297255 745482.6760112427 18275.101817646744 14516.970402072684 22033.233233220803
297654 746486.0173989423 18155.309801352316 14419.251746644306 21891.367856060326
298053 747479.1739973152 18143.520281701327 14414.12056922608 21872.919994176573
298452 748475.6944403683 18077.204012274648 14347.167154966648 21807.24086958265
298851 749485.8579283272 18128.844385917495 14392.511278191538 21865.177493643452
299250 750475.7124359687 18133.36448431131 14397.303003845516 21869.425964777103
299649 751470.3520092985 18004.097747798252 14267.77825786316 21740.417237733345
300048 752479.7230840453 18014.639408118466 14280.658928011264 21748.61988822567
300447 753470.6347517351 18026.772300883033 14287.11332663439 21766.431275131676
300846 754461.5863510681 17984.10985437823 14233.226388611478 21734.99332014498
301245 755457.1469933493 17938.539931078678 14181.99260891564 21695.087253241716
301644 756464.2064331396 17878.351374308997 14125.473778802076 21631.22896981592
302043 757452.852772342 17796.713443808898 14053.431574080469 21539.995313537325
302442 758455.7192423628 17786.19929116124 14035.342263145507 21537.056319176972
302841 759462.8378450625 17729.214511255224 13973.596411582399 21484.83261092805
303240 760457.6853394157 17589.539304260546 13834.519289471427 21344.559319049666
303639 761448.7489032834 17526.755673414962 13763.875770842167 21289.63557598776
304038 762453.7424084814 17535.89682565437 13779.204115613153 21292.589535695588
304437 763443.4359048677 17490.594847908058 13744.739077071124 21236.45061874499
304836 764454.6379498504 17461.59775923217 13720.564463010187 21202.631055454152
305235 765449.6863590825 17462.560549402282 13717.68738573745 21207.433713067116
305634 766450.8708265997 17514.338479556638 13755.234518828449 21273.442440284827
306033 767451.4908643396 17557.59043029063 13793.198572107372 21321.98228847389
306432 768448.4783726952 17508.56730067922 13739.550947294074 21277.58365406437
306831 769455.4953056934 17532.469381579343 13768.16423818285 21296.774524975837
307230 770454.1500329365 17528.44841392475 13765.223130520422 21291.67369732908
307629 771454.8531388734 17587.512806595023 13810.447113152906 21364.57850003714
308028 772457.4306876262 17545.005476619557 13743.266879527255 21346.74407371186
308427 773456.3104775976 17456.067674802405 13665.639347524475 21246.496002080334
308826 774448.9674091018 17386.517659411114 13584.08919490586 21188.94612391637
309225 775443.0207300844 17293.680667574983 13477.296531054799 21110.064804095167
309624 776444.618018627 17311.7446555553 13483.88236375602 21139.60694735458
310023 777436.6759431413 17302.63327899381 13473.6603234783 21131.60623450932
310422 778428.0477940965 17192.720405110063 13351.057456258739 21034.383353961388
310821 779429.3593990298 17171.97924168059 13306.003436349225 21037.955047011954
311220 780442.4956813579 17240.22131700056 13371.998606210474 21108.444027790647
311619 781445.6570367665 17230.589624630637 13360.502781086245 21100.67646817503
312018 782449.1308808909 17229.841367762958 13370.864725089941 21088.818010435974
312417 783460.5966754347 17299.663288733835 13438.485714366101 21160.840863101566
312816 784451.1367263995 17200.528150220023 13346.26763091209 21054.788669527956
313215 785449.3317551671 17183.805493759588 13330.954457481876 21036.6565300373
313614 786449.9066460821 17168.09945919989 13310.825086680697 21025.37383171908
314013 787451.3082213791 17214.017024731533 13347.035821974394 21080.99822748867
314412 788459.1904361402 17280.501337554222 13423.29764522369 21137.705029884753
314811 789463.4315919263 17416.841244213647 13561.6100983567 21272.072390070593
315210 790453.3060255755 17387.1971881491 13520.374751912237 21254.019624385965
315609 791452.3944568437 17318.226178581925 13438.889096084362 21197.563261079486
316008 792455.9935350361 17343.41030910754 13450.800412541621 21236.02020567346
316407 793454.7052648517 17345.528969025825 13477.721159512994 21213.336778538654
316806 794450.9871225588 17345.47743495162 13473.245219333061 21217.709650570177
317205 795458.6054304158 17383.352801307 13510.36065698043 21256.34494563357
317604 796456.4938301845 17360.183147714102 13477.523482004572 21242.84281342363
318003 797450.5289664402 17361.450109062585 13511.361755926042 21211.53846219913
318402 798449.3487286823 17370.587259049807 13514.792316000618 21226.382202098997
318801 799445.9597266181 17305.78333517561 13463.901535571693 21147.665134779527
319200 800445.6762698314 17354.150271297436 13515.549569279134 21192.75097331574
319599 801443.4823126727 17370.68352355008 13509.382284725034 21231.984762375127
319998 802442.9337674965 17493.070548028532 13649.044622726551 21337.096473330515
320397 803448.2503227703 17478.125152802924 13644.522605612177 21311.72769999367
320796 804452.0945199218 17512.297987930164 13681.860268336388 21342.73570752394
321195 805453.6165742282 17498.955039051572 13672.315283434173 21325.59479466897
321594 806458.2563757077 17468.56751218429 13639.516077254979 21297.618947113602
321993 807457.2532639933 17518.45729406012 13695.149795002573 21341.76479311767
322392 808450.6189112242 17482.5756522318 13661.23742161276 21303.913882850844
322791 809444.6294278273 17430.10583700699 13614.35334507254 21245.858328941442
323190 810444.3942101317 17475.576141430036 13678.767408420947 21272.384874439125
323589 811448.1675161396 17431.149860802263 13649.094369336355 21213.20535226817
323988 812453.3987485948 17451.212877692175 13671.915389531467 21230.510365852882
324387 813450.9580043264 17571.971679131446 13793.087198805788 21350.856159457104
324786 814452.1142615825 17565.255243147545 13793.978115389888 21336.532370905203
325185 815449.0898891808 17588.36729300556 13811.64874123704 21365.085844774083
325584 816449.0313468018 17489.538224637512 13704.998551272978 21274.077898002044
325983 817453.7383681143 17503.22321303411 13709.031891979877 21297.414534088344
326382 818453.6262560524 17496.925090296674 13704.578262294897 21289.27191829845
326781 819452.5820427058 17423.610601164677 13630.508548151454 21216.7126541779
327180 820454.1708897417 17380.400688008827 13597.01110847267 21163.790267544984
327579 821456.3056637179 17333.602502062582 13555.426256786202 21111.77874733896
327978 822456.3325932283 17362.3188678689 13565.464241597627 21159.173494140174
328377 823455.4148612248 17361.007454532857 13568.626553470453 21153.388355595263
328776 824458.2378262626 17396.85022991528 13616.567222945574 21177.133236884983
329175 825461.8390844967 17439.8389515694 13658.60785269345 21221.07005044535
329574 826456.8384442484 17396.822693543454 13578.404117814342 21215.241269272567
329973 827454.5396763311 17377.71287077941 13554.11771274307 21201.308028815754
330372 828458.1922347277 17354.155562508022 13525.353511492895 21182.95761352315
330771 829459.5138047083 17473.30937879247 13622.375021872085 21324.243735712855
331170 830455.9000138086 17416.27458567841 13566.031277948483 21266.517893408334
331569 831460.3967410735 17346.588834254053 13504.301356773089 21188.876311735017
331968 832448.2326148303 17411.188960564356 13566.887288553116 21255.490632575595
332367 833451.2836579244 17320.96481592283 13458.078158935468 21183.85147291019
332766 834448.1421019088 17285.27453502259 13424.357727384177 21146.191342661
333165 835438.2435516033 17252.997932021146 13386.745229346296 21119.250634695996
333564 836431.5230922205 17211.148445502768 13365.215219284335 21057.0816717212
333963 837437.3212949749 17273.01399412633 13438.779316972239 21107.24867128042
334362 838438.646788785 17279.366084516852 13461.223925664204 21097.508243369502
334761 839442.1341119836 17298.990297128126 13483.011713518588 21114.968880737666
335160 840447.4800471338 17340.689034410614 13517.795716148783 21163.582352672445
335559 841435.8542753693 17326.363180189797 13495.784742133843 21156.94161824575
335958 842442.784835063 17343.532132923472 13508.78520749609 21178.279058350854
336357 843440.7277821864 17268.17941774402 13417.460731888252 21118.89810359979
336756 844447.7965599343 17207.50765996012 13345.54294314856 21069.47237677168
337155 845445.1181646207 17312.08496708267 13442.58712307615 21181.582811089185
337554 846444.3175390961 17321.018929543094 13458.46464846763 21183.573210618557
337953 847444.7268622158 17212.576153228627 13352.666498680166 21072.485807777088
338352 848444.3271896875 17183.140737029767 13310.852631051763 21055.428843007772
338751 849452.1985068783 17230.451924157776 13371.390161367526 21089.513686948027
339150 850445.1151977769 17173.24433203209 13303.92368023737 21042.564983826807
339549 851450.8155137616 17228.28036094476 13344.783584483017 21111.777137406498
339948 852450.7796912547 17267.248765810815 13378.422503783435 21156.075027838197
340347 853449.8484318769 17279.370979708914 13380.892293638397 21177.84966577943
340746 854450.5790777014 17380.99420921775 13479.08147723467 21282.906941200832
341145 855450.0573711083 17466.92317432163 13566.639234198057 21367.207114445202
341544 856451.1692776635 17490.29010371875 13571.274515923353 21409.30569151415
341943 857450.1652265629 17502.802537410185 13573.776643041625 21431.828431778744
342342 858446.4185892292 17469.32564018651 13538.186281897339 21400.464998475683
342741 859445.2226374876 17520.115285971857 13596.027763826603 21444.20280811711
343140 860453.6503082315 17541.07346079668 13643.410648091201 21438.73627350216
343539 861455.1147246 17606.837198709698 13716.020375164233 21497.654022255163
343938 862468.9456348005 17733.451292609316 13849.694126826551 21617.20845839208
344337 863471.3655136819 17688.49844286269 13808.90310406009 21568.093781665288
344736 864464.6515208733 17679.577010885216 13807.453350619033 21551.700671151397
345135 865468.3283438622 17632.9409324593 13736.556188189248 21529.32567672935
345534 866456.5297269982 17593.14358030736 13694.751517109797 21491.535643504918
345933 867456.5153664576 17482.53717933806 13584.92543902836 21380.148919647756
346332 868459.6342780639 17434.452712599996 13542.022515632007 21326.882909567983
346731 869456.945763673 17339.148770487933 13436.384872542454 21241.91266843341
347130 870447.2940646198 17299.55653527433 13387.572884074798 21211.54018647386
347529 871466.0261916211 17316.80879309218 13412.084363430145 21221.533222754213
347928 872475.5579213916 17340.171989778788 13430.33793092869 21250.006048628886
348327 873468.1438102431 17262.862115631215 13340.590202555602 21185.134028706827
348726 874454.877673539 17138.069061302267 13207.956994869262 21068.18112773527
349125 875456.2490935443 17135.859761063064 13186.217154603211 21085.502367522917
349524 876462.6781019315 17214.75324912418 13271.64715898849 21157.85933925987
349923 877459.6278088663 17164.554667478882 13221.366220583115 21107.74311437465
350322 878452.0892829068 17127.177353542906 13179.865180602754 21074.48952648306
350721 879460.5760991123 17204.720580835838 13243.842535808264 21165.59862586341
351120 880466.0008664948 17129.696760417963 13185.80021960091 21073.593301235014
351519 881465.494917334 17157.08228170049 13213.85456624272 21100.309997158256
351918 882456.0982360685 17162.696483799893 13209.98841909448 21115.404548505307
352317 883460.3040405742 17191.251565208757 13224.890630807433 21157.61249961008
352716 884446.5868702385 17162.088523039783 13197.609273306622 21126.567772772945
353115 885453.6130844221 17139.111307418334 13157.401006591788 21120.821608244878
353514 886457.1973855762 17197.811630737713 13221.504405150572 21174.118856324854
353913 887454.1317656838 17128.08399764458 13155.337392165187 21100.83060312397
354312 888441.4280797418 17101.7374459533 13138.848875042437 21064.62601686416
354711 889447.8995954894 17007.595089377963 13063.647009610686 20951.54316914524
355110 890432.125494593 17008.45914810472 13055.429117584625 20961.489178624815
355509 891438.3550284783 17030.715327376147 13073.657286570668 20987.773368181624
355908 892443.8639874572 17071.075507399342 13106.549673182992 21035.601341615693
356307 893442.0560570586 17039.273293269776 13067.536848511325 21011.009738028228
356706 894437.3399355605 17057.475052344274 13093.613603551152 21021.336501137397
357105 895442.6960464966 17076.155241543074 13103.623841353965 21048.686641732183
357504 896450.3321186095 17169.108839114768 13192.228308541104 21145.989369688432
357903 897458.7354807971 17124.467212023108 13162.072261239246 21086.86216280697
358302 898453.2374488682 17038.95169936915 13074.78196993961 21003.12142879869
358701 899447.186771641 17041.276103104352 13069.28575714306 21013.266449065646
359100 900456.7716806435 17114.732766026726 13149.722224084098 21079.74330796935
359499 901472.7459847453 17237.22338396525 13252.749709331643 21221.697058598857
359898 902487.6448416677 17282.01807178764 13294.251277577414 21269.784865997863
360297 903473.3858410314 17269.04191891347 13276.164038722565 21261.919799104373
360696 904488.2866925625 17334.18896264799 13326.598867378367 21341.779057917614
361095 905488.3139213847 17302.960746605433 13299.18105229603 21306.740440914837
361494 906477.3716421972 17301.205009254554 13306.898765890393 21295.511252618715
361893 907468.6618082786 17259.20072178874 13252.375070488812 21266.02637308867
362292 908465.0900687533 17250.963982443332 13244.983389232755 21256.94457565391
362691 909464.4866138799 17195.347914783066 13180.153281348235 21210.542548217898
363090 910461.3191327141 17191.91479873803 13168.930919983804 21214.898677492256
363489 911458.0926059365 17181.673223801354 13147.409316899995 21215.937130702714
363888 912457.4499290031 17280.898960322225 13258.012317951489 21303.785602692962
364287 913456.6201050385 17321.2527130464 13308.631634418303 21333.873791674498
364686 914457.6453689918 17286.918777376468 13271.461772973908 21302.37578177903
365085 915462.1851567727 17273.58632338557 13254.684086199208 21292.488560571936
365484 916451.3363465718 17205.527263955366 13192.862843065472 21218.19168484526
365883 917448.4621319042 17247.112317169736 13227.81722704423 21266.407407295243
366282 918447.8657064083 17215.97360254812 13195.191178071558 21236.756027024683
366681 919456.7302482242 17193.06016945896 13169.781394957945 21216.338943959974
367080 920453.807635683 17112.88052959268 13090.54279873112 21135.21826045424
367479 921463.4562799924 17139.294821132364 13102.929817536911 21175.659824727816
367878 922459.5497589635 17118.197306119197 13089.472977759267 21146.921634479124
368277 923460.5504119648 17185.006772774897 13149.608108266273 21220.40543728352
368676 924455.1450438221 17150.029899892965 13093.3771948897 21206.68260489623
369075 925462.7909068753 17091.714094835796 13037.648239555052 21145.77995011654
369474 926457.9364615813 17092.737809949747 13028.292316651272 21157.183303248225
369873 927466.7263748161 17161.42003391064 13098.590990958366 21224.24907686291
370272 928452.3616053715 17020.873999188185 12930.801092099558 21110.94690627681
370671 929455.0177231544 16996.29832449272 12896.05053102392 21096.54611796152
371070 930468.1194159628 17010.809792239772 12924.857892199925 21096.76169227962
371469 931470.1049634329 17011.47225161492 12933.838179540366 21089.106323689473
371868 932472.0587393981 17023.606099984812 12934.336024943752 21112.87617502587
372267 933466.7572215 16979.968472765748 12893.212592426762 21066.724353104735
372666 934470.5254905315 17005.993021856673 12923.008681216543 21088.977362496804
373065 935467.4815267064 16884.959836691804 12787.510111281448 20982.40956210216
373464 936475.8513355575 16993.99198292379 12877.123983448613 21110.85998239897
373863 937465.9163907046 17047.47008019702 12941.112842141509 21153.827318252534
374262 938470.2302041908 16875.429924383425 12772.909318404658 20977.95053036219
374661 939466.7224239064 16862.495718507158 12756.637853130422 20968.353583883894
375060 940471.137775218 16823.55182964803 12704.96016915567 20942.143490140388
375459 941472.4796408359 16742.50207191184 12617.706155075291 20867.29798874839
375858 942465.1530454807 16757.834292217474 12664.314459617155 20851.354124817793
376257 943461.031632786 16842.525151619266 12746.157468016907 20938.892835221624
376656 944468.3426777531 17047.168756986488 12957.36573191232 21136.971782060657
377055 945466.0714312007 17101.274694649066 13001.042608857948 21201.506780440184
377454 946465.5646436382 17167.447701443885 13076.680170217207 21258.215232670565
377853 947463.7822075961 17275.84768971492 13189.292576554533 21362.402802875305
378252 948462.0612460135 17325.57653525222 13230.060715539918 21421.092354964523
378651 949467.9662990826 17363.498088008088 13276.42846998802 21450.567706028156
379050 950477.3451125006 17452.853927971595 13367.026033786224 21538.681822156967
379449 951475.1711089172 17368.931329132793 13283.79906649289 21454.063591772694
379848 952473.5373972289 17339.158461971372 13274.1479165649 21404.169007377845
380247 953474.1347395129 17348.765671014058 13268.148450184606 21429.38289184351
380646 954473.1507959339 17375.45816295672 13300.384036197906 21450.53228971553
381045 955483.14750215 17408.59086090835 13335.511188196464 21481.670533620236
381444 956479.9151891252 17446.936610559787 13368.500284480422 21525.372936639153
381843 957474.764573211 17425.14266927367 13347.120071058582 21503.16526748876
382242 958471.0659356088 17500.219012869908 13424.857379125362 21575.580646614453
382641 959477.2561786807 17516.45138320836 13408.398939059109 21624.503827357614
383040 960493.3019886762 17650.059478140774 13543.066632656397 21757.052323625154
383439 961483.7978834178 17591.596752415226 13475.343765029054 21707.849739801397
383838 962483.0435836121 17491.311060820128 13370.83829733424 21611.783824306018
384237 963477.6355451492 17500.735057884758 13379.101801796012 21622.368313973504
384636 964478.7248374176 17521.17681253765 13382.668297269429 21659.685327805873
385035 965475.1118615661 17565.023005905365 13448.126459014846 21681.919552795884
385434 966475.3864844359 17529.738001727223 13402.009487654728 21657.466515799715
385833 967476.6387301335 17490.771335175657 13351.850980131963 21629.69169021935
386232 968479.6658766959 17435.314648789295 13284.585998489982 21586.04329908861
386631 969481.1117341961 17435.822672978324 13271.754931970656 21599.89041398599
387030 970483.4454973324 17457.427232469025 13290.771790811366 21624.082674126683
387429 971475.8914253482 17479.820519427147 13294.671932953774 21664.96910590052
387828 972479.8136299925 17421.2328520569 13239.091776905514 21603.373927208282
388227 973476.9022989036 17332.36461252282 13156.279109872346 21508.45011517329
388626 974473.0562615372 17287.71341413361 13106.796733202129 21468.63009506509
389025 975467.574667022 17291.369965125352 13124.612444120274 21458.12748613043
389424 976456.617833994 17272.931681905902 13098.40810625405 21447.455257557755
389823 977465.8175768419 17365.93904427103 13189.436114038928 21542.441974503126
390222 978464.7630074004 17388.57894596695 13198.097364930825 21579.060527003076
390621 979470.0939679077 17351.74199109035 13143.105089560759 21560.378892619945
391020 980475.3077205411 17453.87797083482 13247.584925319103 21660.171016350534
391419 981463.1544341525 17437.337761609324 13223.73473456544 21650.940788653206
391818 982478.2365191623 17464.425042378552 13238.45936473782 21690.390720019284
392217 983476.3130916479 17438.9339122064 13232.604900784443 21645.26292362836
392616 984480.481853522 17562.878839563542 13339.237351432374 21786.52032769471
393015 985483.8558303163 17666.702918877523 13436.830112522326 21896.57572523272
393414 986480.5858259621 17685.786657880548 13477.281994834615 21894.29132092648
393813 987475.8820160676 17782.334847706665 13553.524490632906 22011.145204780423
394212 988493.1326151948 17750.16400367842 13538.182341628979 21962.14566572786
394611 989489.9981054756 17745.529398618757 13530.085567305976 21960.973229931536
395010 990485.443210587 17752.755976707147 13538.16737263488 21967.344580779412
395409 991486.65384356 17810.337927388948 13581.328998018482 22039.346856759414
395808 992488.4468223291 17885.579997673594 13651.867577190402 22119.292418156787
396207 993475.208879024 17919.91728890399 13658.417003168433 22181.41757463955
396606 994479.9205497316 17925.156683501715 13657.556335325957 22192.757031677473
397005 995488.074490817 17883.37575583454 13611.878612265331 22154.872899403745
397404 996481.4897018301 18002.05070716896 13735.184765673293 22268.916648664628
397803 997487.1625020668 17949.853421488664 13689.910237565095 22209.796605412233
398202 998487.0929038599 17940.92591534811 13676.7996082304 22205.05222246582
398601 999496.1280985195 17963.989077755698 13709.192588450798 22218.785567060597


==> data/S20/mu05/UCRL2.csv <==
 idx mean b1 b3
0 0.0 -3.4 -4.337847668418624 -2.4621523315813763
10 10000.0 81047.9500999993 80758.18053671408 81337.71966328453
20 20000.0 157680.0021999918 157163.7340218587 158196.27037812493
30 30000.0 234522.96989999482 233923.7413364038 235122.19846358584
40 40000.0 310994.7576000067 309894.3737699291 312095.1414300843
50 50000.0 385624.149300029 384336.2213532152 386912.07724684273
60 60000.0 460328.5918000888 459067.7040352364 461589.47956494126
70 70000.0 538556.4519001395 536768.6839200059 540344.219880273
80 80000.0 618380.645200192 616118.2331869059 620643.0572134781
90 90000.0 695806.8829002492 693900.9689402566 697712.7968602418
100 100000.0 769852.6202003204 767927.8684111516 771777.3719894892
110 110000.0 845115.9487004023 842808.0490911884 847423.8483096162
120 120000.0 921179.6436004825 918281.6025441304 924077.6846568346
130 130000.0 999767.3373005493 996043.7420718634 1003490.9325292351
140 140000.0 1079423.981400615 1075392.8842281555 1083455.0785730747
150 150000.0 1159577.5235006956 1155679.678917429 1163475.3680839622
160 160000.0 1239394.9352007809 1235310.129458841 1243479.7409427208
170 170000.0 1316000.2585008633 1311307.6218846478 1320692.895117079
180 180000.0 1388150.9946009463 1383304.530991701 1392997.4582101917
190 190000.0 1459886.6235010251 1455011.5928451351 1464761.6541569151
200 200000.0 1535139.8284010985 1530197.17930776 1540082.477494437
210 210000.0 1610939.5709011757 1605623.0983692422 1616256.0434331093
220 220000.0 1687538.1222012576 1682123.3962296539 1692952.8481728614
230 230000.0 1766493.0079013372 1761308.8504626998 1771677.1653399747
240 240000.0 1846036.0048014172 1840676.3193350853 1851395.6902677491
250 250000.0 1924401.372101493 1918243.7893215043 1930558.9548814816
260 260000.0 2003254.6410015754 1996679.2285173119 2009830.053485839
270 270000.0 2078448.4239016687 2071810.7038290137 2085086.1439743238
280 280000.0 2155702.922801753 2148756.321730765 2162649.523872741
290 290000.0 2230504.789301843 2223147.8581549833 2237861.7204487026
300 300000.0 2305669.6094019343 2298135.106895024 2313204.1119088447
310 310000.0 2381275.5719020166 2373621.3269847543 2388929.816819279
320 320000.0 2455980.038802105 2448070.838972762 2463889.238631448
330 330000.0 2532282.1233021817 2524167.425010218 2540396.8215941456
340 340000.0 2610151.396602256 2601731.996680281 2618570.7965242313
350 350000.0 2686453.0467023333 2677403.5707283695 2695502.522676297
360 360000.0 2761135.8780024196 2752220.681722124 2770051.074282715
370 370000.0 2838827.4389025033 2830603.142154954 2847051.735650053
380 380000.0 2917912.158202561 2909605.474441684 2926218.8419634383
390 390000.0 2992769.8943019616 2983863.463970889 3001676.3246330344
400 400000.0 3069977.7268012953 3060037.1937781856 3079918.259824405
410 410000.0 3145295.0401006113 3134333.017090532 3156257.0631106906
420 420000.0 3218306.3945999187 3206834.933045645 3229777.8561541927
430 430000.0 3295168.938699269 3283504.5849525034 3306833.292446035
440 440000.0 3373116.279598605 3361451.8351543974 3384780.7240428124
450 450000.0 3448898.8232978825 3436999.084675656 3460798.5619201087
460 460000.0 3524433.86659714 3512164.3675149623 3536703.365679318
470 470000.0 3598213.1794964015 3586001.5805306453 3610424.7784621576
480 480000.0 3672807.2487956695 3660607.5607413147 3685006.9368500244
490 490000.0 3749339.5092949914 3736965.434277785 3761713.5843121978
500 500000.0 3826417.086594304 3813635.1317683146 3839199.0414202935
510 510000.0 3903643.0654936577 3890600.881327281 3916685.2496600347
520 520000.0 3982169.679593031 3968319.5337012857 3996019.825484776
530 530000.0 4060991.2136924188 4046671.5617206646 4075310.865664173
540 540000.0 4137508.0429917295 4123475.299923203 4151540.786060256
550 550000.0 4211063.089891049 4197309.832338484 4224816.347443614
560 560000.0 4287631.148790364 4274124.527385113 4301137.7701956155
570 570000.0 4363799.7532897005 4350505.577098125 4377093.929481276
580 580000.0 4437334.659389014 4423871.276050891 4450798.042727138
590 590000.0 4511201.082688338 4497217.075695709 4525185.089680967
600 600000.0 4584801.451187674 4570113.8046350805 4599489.097740267
610 610000.0 4659023.234086996 4643365.090431285 4674681.377742707
620 620000.0 4732031.456186291 4715643.060440402 4748419.85193218
630 630000.0 4806003.603485596 4789216.582981499 4822790.623989694
640 640000.0 4878543.495984885 4861668.07573845 4895418.91623132
650 650000.0 4953547.832084206 4936478.856490262 4970616.80767815
660 660000.0 5031640.517783558 5014607.93223232 5048673.103334796
670 670000.0 5108103.778282884 5091315.806974401 5124891.749591366
680 680000.0 5185161.445582233 5168835.441168011 5201487.449996456
690 690000.0 5262160.486081565 5246273.780665161 5278047.1914979685
700 700000.0 5337927.0173808895 5322376.011729898 5353478.023031881
710 710000.0 5413110.251880216 5397818.753262291 5428401.750498142
720 720000.0 5488618.9727795245 5473592.577365883 5503645.368193166
730 730000.0 5564754.378078827 5549790.8520499645 5579717.904107689
740 740000.0 5640725.785378147 5625712.103518811 5655739.467237483
750 750000.0 5718001.3270774735 5702579.865512419 5733422.7886425285
760 760000.0 5795641.464376732 5780046.63673599 5811236.292017474
770 770000.0 5871717.979675758 5855811.207494047 5887624.751857469
780 780000.0 5949522.834574759 5933252.550111003 5965793.119038515
790 790000.0 6026460.185873773 6009634.078238356 6043286.29350919
800 800000.0 6106364.207172837 6089001.92616111 6123726.488184564
810 810000.0 6186611.597271903 6168904.683423957 6204318.51111985
820 820000.0 6263700.38097092 6245509.438261963 6281891.323679877
830 830000.0 6339542.422269899 6320577.577449104 6358507.267090695
840 840000.0 6416764.2539689075 6397446.814956836 6436081.692980979
850 850000.0 6493705.671667933 6474042.921301109 6513368.422034758
860 860000.0 6570726.512966955 6550660.568318269 6590792.457615641
870 870000.0 6648472.204266004 6627870.363861247 6669074.044670762
880 880000.0 6727265.358765066 6706219.248358539 6748311.469171592
890 890000.0 6805065.425264133 6783416.425110779 6826714.4254174875
900 900000.0 6882272.499363132 6860251.417351042 6904293.581375222
910 910000.0 6957664.70146212 6935161.723039836 6980167.679884404
920 920000.0 7033405.545961093 7010323.590785665 7056487.501136521
930 930000.0 7109207.934860017 7085776.157452287 7132639.712267747
940 940000.0 7186569.18215896 7162525.6189353 7210612.74538262
950 950000.0 7265486.26505798 7240635.100570379 7290337.429545581
960 960000.0 7341587.583556993 7315843.589910055 7367331.577203931
970 970000.0 7417761.352456004 7390954.931502424 7444567.773409585
980 980000.0 7495237.69615506 7467786.111659076 7522689.280651044
990 990000.0 7572524.127454072 7544831.344180444 7600216.9107277


==> data/S20/mu05/UCRL3.csv <==
 idx mean b1 b3
0 0.0 -3.2 -4.123528542537114 -2.276471457462886
10 10000.0 71990.25129999947 69412.96536505273 74567.5372349462
20 20000.0 143298.74059998977 138186.1435259914 148411.33767398814
30 30000.0 216008.828699995 208386.29427533367 223631.36312465635
40 40000.0 287702.0228000075 277453.47896334244 297950.56663667253
50 50000.0 357479.66450004175 344670.40874706494 370288.92025301856
60 60000.0 428686.4102001087 413276.62636629917 444096.19403391826
70 70000.0 500975.11790017306 482990.2304041748 518960.0053961713
80 80000.0 573751.6880002362 553232.0920249735 594271.2839754989
90 90000.0 646131.2585003045 623068.2135438924 669194.3034567167
100 100000.0 717243.2002003929 691640.8091381338 742845.591262652
110 110000.0 789590.2007004853 761389.4623468551 817790.9390541154
120 120000.0 862982.1048005783 832210.455647613 893753.7539535436
130 130000.0 937503.889700663 904181.2619647759 970826.5174365502
140 140000.0 1009334.9866007515 973583.8108562117 1045086.1623452913
150 150000.0 1080946.4999008495 1042674.8167772825 1119218.1830244164
160 160000.0 1152867.2672009466 1111846.7905245249 1193887.7438773683
170 170000.0 1225075.0453010383 1181635.9476020376 1268514.143000039
180 180000.0 1295946.513801132 1249895.7159831605 1341997.3116191037
190 190000.0 1368178.3851012266 1319550.808755834 1416805.9614466194
200 200000.0 1441377.4820013202 1390178.5409492708 1492576.4230533696
210 210000.0 1513085.1861014173 1459372.4252194301 1566797.9469834045
220 220000.0 1584736.9686015197 1528528.2699815165 1640945.667221523
230 230000.0 1657401.0979016235 1598435.0493034015 1716367.1464998454
240 240000.0 1729864.4904017206 1668450.1039586898 1791278.8768447514
250 250000.0 1800650.4553018191 1736663.8155906342 1864637.095013004
260 260000.0 1872271.495401921 1805726.0460731804 1938816.9447306616
270 270000.0 1943938.5683020267 1874786.431795919 2013090.7048081344
280 280000.0 2015699.1792021291 1943951.956662085 2087446.4017421734
290 290000.0 2087022.961302236 2012860.1251775166 2161185.7974269553
300 300000.0 2157810.05340234 2081095.8771726012 2234524.2296320787
310 310000.0 2229229.9663024414 2149925.795437567 2308534.137167316
320 320000.0 2301602.213202542 2219775.0134823085 2383429.412922776
330 330000.0 2374305.0385026396 2289835.3310593213 2458774.745945958
340 340000.0 2446878.788202724 2359733.9489145274 2534023.6274909205
350 350000.0 2518975.6559027196 2429400.124344862 2608551.187460577
360 360000.0 2591259.238802603 2499051.131803216 2683467.34580199
370 370000.0 2663450.2737022764 2568598.8726712763 2758301.6747332765
380 380000.0 2736075.3170018224 2638701.826405736 2833448.8075979087
390 390000.0 2807427.61590123 2707490.0831672125 2907365.1486352473
400 400000.0 2878698.81680055 2776218.371296802 2981179.262304298
410 410000.0 2950172.2384997923 2845285.1846181937 3055059.292381391
420 420000.0 3020097.5569990063 2912775.612924717 3127419.5010732957
430 430000.0 3090529.199498207 2980528.8102022414 3200529.5887941723
440 440000.0 3161802.6703974134 3049175.3536088 3274429.9871860268
450 450000.0 3233238.506496614 3118100.571981215 3348376.441012013
460 460000.0 3304763.0793958055 3187088.302863764 3422437.855927847
470 470000.0 3374952.415894994 3254780.673822788 3495124.1579672
480 480000.0 3445954.8567941906 3323231.660399808 3568678.053188573
490 490000.0 3517168.007693399 3391772.6613714513 3642563.354015347
500 500000.0 3588769.718592618 3460796.2719258023 3716743.165259434
510 510000.0 3661130.9906918434 3530600.690950508 3791661.2904331787
520 520000.0 3733229.5871910704 3600028.7720746347 3866430.402307506
530 530000.0 3805715.8816902875 3669916.1096485523 3941515.6537320227
540 540000.0 3878290.86138952 3740066.82662976 4016514.89614928
550 550000.0 3949870.4226887487 3809180.534917908 4090560.3104595896
560 560000.0 4022656.639987986 3879418.971248014 4165894.3087279582
570 570000.0 4094138.9436872085 3948414.984435738 4239862.902938679
580 580000.0 4165185.4773864243 4016993.4975694446 4313377.457203404
590 590000.0 4236224.6090856325 4085428.1141605605 4387021.104010705
600 600000.0 4306999.000384845 4153590.5693530305 4460407.431416659
610 610000.0 4377657.360484056 4221742.536701756 4533572.184266357
620 620000.0 4449125.29378327 4290680.223611953 4607570.363954587
630 630000.0 4519922.4898824785 4358872.101296123 4680972.878468834
640 640000.0 4590918.483581693 4427235.833146814 4754601.134016572
650 650000.0 4661836.440880895 4495522.289203955 4828150.592557834
660 660000.0 4733870.882180102 4564971.424622433 4902770.339737771
670 670000.0 4805373.258679304 4633884.411179301 4976862.106179307
680 680000.0 4877089.453578499 4703051.2389197 5051127.668237299
690 690000.0 4948417.38327767 4771838.424114247 5124996.342441092
700 700000.0 5019323.948976807 4840235.226875115 5198412.671078499
710 710000.0 5089931.828275928 4908361.112115509 5271502.544436348
720 720000.0 5160744.4155750135 4976648.270074592 5344840.561075435
730 730000.0 5232093.965674063 5045421.697313038 5418766.234035089
740 740000.0 5302926.489373064 5113668.980548379 5492183.998197748
750 750000.0 5374098.795872054 5182223.371672751 5565974.220071357
760 760000.0 5446634.827571034 5252166.50964198 5641103.145500089
770 770000.0 5519248.618469997 5322112.579424419 5716384.657515575
780 780000.0 5591082.958168933 5391250.540007806 5790915.37633006
790 790000.0 5662704.860667852 5460256.795599382 5865152.925736321
800 800000.0 5735876.827966752 5530817.852191157 5940935.803742348
810 810000.0 5808250.808065639 5600716.382838396 6015785.233292881
820 820000.0 5880244.25056451 5670269.373677021 6090219.127451999
830 830000.0 5952162.686663357 5739703.988582906 6164621.384743807
840 840000.0 6024181.899562197 5809092.981737546 6239270.817386848
850 850000.0 6096170.717661048 5878430.602276338 6313910.833045758
860 860000.0 6168224.936559889 5947770.480667814 6388679.392451965
870 870000.0 6239868.137858739 6016794.423130388 6462941.85258709
880 880000.0 6312412.945557599 6086754.859144902 6538071.031970296
890 890000.0 6384284.375256468 6156123.438613701 6612445.311899235
900 900000.0 6456256.703755336 6225601.452549325 6686911.954961346
910 910000.0 6527026.985854181 6293822.531136867 6760231.440571496
920 920000.0 6598260.447553027 6362442.347579036 6834078.547527019
930 930000.0 6670200.593651877 6431723.701881378 6908677.485422376
940 940000.0 6742222.44895073 6501057.260711589 6983387.637189872
950 950000.0 6815183.88304959 6571356.5970225455 7059011.169076634
960 960000.0 6887856.123948455 6641473.812768206 7134238.435128704
970 970000.0 6959863.424847316 6710901.577210399 7208825.272484233
980 980000.0 7031878.104946169 6780398.704332773 7283357.5055595655
990 990000.0 7103647.750245014 6849706.967229278 7357588.533260751


==> data/S20/mu05/upper_bound.csv <==
 idx upper_bound
0 0 0.0
1 10 208044.30359668774
2 20 346851.01779811474
3 40 553985.4040032795
4 80 862913.022757058
5 160 1322356.4695903275
6 320 2003380.7350239293
7 640 3009562.338588924
8 1280 4491666.487141077
9 2560 6668843.511298188
10 5120 9859226.996543223
11 10240 14524074.46460272
12 20480 21331400.321958344
13 40960 31247647.213841937
14 81920 45669666.41803594
15 163840 66614618.22433168
16 327680 96993057.46704517
17 655360 141001436.2939394
18 1310720 204685964.4444975


==> data/S50/mu03/KL-UCRL.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 30902.19588333798 27641.06811350312 34163.32365317284
20 20000.0 88456.88176667779 81476.77515498776 95436.98837836782
30 30000.0 149606.4449833356 139669.74223105787 159543.1477356133
40 40000.0 211638.08753330167 199090.09089664317 224186.08416996017
50 50000.0 272007.4647499247 258621.00163520096 285393.92786464846
60 60000.0 328466.57463318517 313909.8384579127 343023.31080845767
70 70000.0 389451.74318308785 374882.5838103338 404020.9025558419
80 80000.0 446915.4577329939 430606.0974904162 463224.81797557155
90 90000.0 499882.1382828845 482264.5294646466 517499.7471011224
100 100000.0 553262.8868327682 533817.3432900374 572708.4303754991
110 110000.0 594382.4073827047 574030.3844452278 614734.4303201815
120 120000.0 641620.0705996285 619471.1034980727 663769.0377011843
130 130000.0 686132.2218166856 662823.2110271639 709441.2326062074
140 140000.0 732237.5610337566 708081.8387741095 756393.2832934037
150 150000.0 781296.8322508336 755290.821114999 807302.8433866682
160 160000.0 826373.9134679277 797900.170524187 854847.6564116684
170 170000.0 868480.7446850087 838742.9951758845 898218.4941941329
180 180000.0 910080.769235429 878820.4771231461 941341.061347712
190 190000.0 955210.3817858457 920858.9810404455 989561.782531246
200 200000.0 999486.1956695992 962584.7380135702 1036387.6533256283
210 210000.0 1050306.0822199853 1010496.2839630009 1090115.8804769698
220 220000.0 1090050.82943697 1049440.1251771462 1130661.5336967937
230 230000.0 1129279.5766538605 1088686.2942288464 1169872.8590788746
240 240000.0 1169586.1818707262 1128899.3527995662 1210273.010941886
250 250000.0 1202984.2324209074 1162363.28618205 1243605.1786597648
260 260000.0 1242167.1756377707 1200122.0040191747 1284212.3472563666
270 270000.0 1280615.4435212933 1238340.8017260637 1322890.085316523
280 280000.0 1321850.8960714566 1279826.5649139478 1363875.2272289654
290 290000.0 1360969.2519549532 1318273.4333360675 1403665.070573839
300 300000.0 1402593.4278384668 1359273.0407312133 1445913.8149457204
310 310000.0 1442368.858388655 1399355.382161104 1485382.334616206
320 320000.0 1483252.7649388423 1439644.057024087 1526861.4728535975
330 330000.0 1522998.6848224017 1477697.0596408085 1568300.310003995
340 340000.0 1566244.8507059454 1518007.1577422419 1614482.543669649
350 350000.0 1609888.4392561377 1561377.350768942 1658399.5277433335
360 360000.0 1647990.8458063244 1598919.7266133444 1697061.9649993044
370 370000.0 1685504.6363565142 1635667.5984555618 1735341.6742574666
380 380000.0 1725257.416906684 1675569.4350266175 1774945.3987867504
390 390000.0 1763346.6054568784 1712322.8187249952 1814370.3921887616
400 400000.0 1808963.33667371 1755825.3339710257 1862101.3393763944
410 410000.0 1849618.3632238114 1794790.96858483 1904445.7578627928
420 420000.0 1887498.5804405008 1830792.8999737331 1944204.2609072684
430 430000.0 1919762.6889901878 1860920.304387412 1978605.0735929636
440 440000.0 1956459.1642062801 1897541.1626376966 2015377.1657748637
450 450000.0 1995026.566755575 1934337.1594748273 2055715.9740363224
460 460000.0 2036034.5573048294 1973089.1264755402 2098979.9881341187
470 470000.0 2072817.2758541298 2007736.4313234254 2137898.1203848342
480 480000.0 2114787.642403452 2047087.5481295735 2182487.736677331
490 490000.0 2155167.235619359 2086035.92109042 2224298.5501482985
500 500000.0 2201671.2321686684 2132164.32474567 2271178.139591667
510 510000.0 2244175.5640512747 2173659.5388431535 2314691.589259396
520 520000.0 2286885.8499337914 2215218.315883987 2358553.3839835958
530 530000.0 2331557.9311496005 2258566.6570404503 2404549.205258751
540 540000.0 2368160.717032082 2293061.138508816 2443260.295555348
550 550000.0 2405301.821581302 2329848.554430235 2480755.0887323692
560 560000.0 2436906.4714638293 2361544.3530041785 2512268.58992348
570 570000.0 2471406.580013023 2395268.4997632266 2547544.66026282
580 580000.0 2505761.718562229 2429465.9010016895 2582057.5361227687
590 590000.0 2539571.361111399 2463257.013312961 2615885.7089098366
600 600000.0 2571506.022993905 2495169.2537380992 2647842.7922497108
610 610000.0 2606240.8688765047 2528980.457714639 2683501.2800383703
620 620000.0 2644012.4727591337 2564962.140651721 2723062.8048665463
630 630000.0 2676705.02664174 2597148.7566901343 2756261.2965933457
640 640000.0 2710651.5851909793 2630325.0360108493 2790978.1343711093
650 650000.0 2742176.215073503 2661190.652557964 2823161.777589042
660 660000.0 2780083.9322893773 2698627.7420874853 2861540.1224912694
670 670000.0 2817369.9068385456 2734685.8343180763 2900053.979359015
680 680000.0 2851288.994054364 2767487.761280691 2935090.2268280373
690 690000.0 2881023.775270171 2796806.7599788 2965240.790561542
700 700000.0 2910388.2431527055 2826129.860355522 2994646.625949889
710 710000.0 2946376.5377019555 2862108.9375277697 3030644.1378761414
720 720000.0 2982309.638917848 2898434.668821074 3066184.609014622
730 730000.0 3017824.1054670634 2932876.6840738785 3102771.5268602483
740 740000.0 3052076.237349632 2966701.022728366 3137451.4519708985
750 750000.0 3085820.253232237 3000371.562117139 3171268.944347335
760 760000.0 3125328.4844482634 3039167.51593458 3211489.452961947
770 770000.0 3163533.2669976167 3076193.524980505 3250873.0090147285
780 780000.0 3203438.238213591 3115292.215821291 3291584.260605891
790 790000.0 3237366.270096198 3148672.5023020618 3326060.0378903346
800 800000.0 3275772.737978847 3187141.469421116 3364404.0065365783
810 810000.0 3321793.6118613724 3234929.097023495 3408658.1266992497
820 820000.0 3363142.301076786 3276810.597954763 3449474.004198809
830 830000.0 3398620.424291441 3311023.085557023 3486217.7630258594
840 840000.0 3428547.136839005 3340512.6392659997 3516581.6344120107
850 850000.0 3461608.423386234 3374195.321963229 3549021.5248092385
860 860000.0 3489094.7012661733 3401500.625869805 3576688.7766625416
870 870000.0 3525598.8418127038 3438680.4273353997 3612517.256290008
880 880000.0 3561669.895025872 3475184.7243003454 3648155.065751399
890 890000.0 3597550.204905805 3511291.0546225253 3683809.355189085
900 900000.0 3631508.2147857137 3545388.3374889987 3717628.0920824287
910 910000.0 3665500.239332191 3579342.3487282204 3751658.129936162
920 920000.0 3706306.3312122733 3620051.5476944163 3792561.1147301304
930 930000.0 3746821.9384257663 3661027.8053639913 3832616.0714875413
940 940000.0 3785513.908305833 3699708.112554348 3871319.704057318
950 950000.0 3823781.890852556 3738127.7011785596 3909436.0805265526
960 960000.0 3862288.4780658754 3775081.2804132663 3949495.6757184844
970 970000.0 3897916.7259457065 3808697.9063353515 3987135.5455560614
980 980000.0 3931017.5964921443 3838979.2119907727 4023055.980993516
990 990000.0 3959152.007038523 3865378.4784067078 4052925.535670338


==> data/S50/mu03/PSRL.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 24793.225883341493 24503.279433721553 25083.172332961432
20 20000.0 33284.78976669485 32963.46784787863 33606.11168551107
30 30000.0 40483.91898333544 40128.852924491766 40838.98504217911
40 40000.0 47186.84953329113 46812.98613181322 47560.71293476905
50 50000.0 51999.923416487014 51587.37810403488 52412.46872893915
60 60000.0 57414.7912995884 56971.40215114442 57858.180448032384
70 70000.0 64147.05118269999 63694.75213660329 64599.350228796684
80 80000.0 69694.91239913083 69228.03851539746 70161.7862828642
90 90000.0 75187.37628225524 74713.40407234036 75661.34849217012
100 100000.0 81583.76016608573 81075.3607409218 82092.15959124967
110 110000.0 87175.65004991804 86670.30377123416 87680.99632860192
120 120000.0 92791.50260042251 92286.64586543993 93296.35933540508
130 130000.0 98610.30248425693 98085.04728067122 99135.55768784264
140 140000.0 106175.8283680961 105654.29141502 106697.36532117221
150 150000.0 111950.72891859339 111413.09205106032 112488.36578612647
160 160000.0 117485.65013575606 116923.05095952257 118048.24931198955
170 170000.0 122403.18535292646 121846.22955912308 122960.14114672985
180 180000.0 129601.33990340069 129025.48033964168 130177.19946715969
190 190000.0 134583.45778698608 134023.057938067 135143.85763590515
200 200000.0 140026.32500390185 139467.45783665092 140585.19217115277
210 210000.0 146431.50288747696 145867.0562295815 146995.94954537242
220 220000.0 152950.99210439238 152388.91592730794 153513.06828147682
230 230000.0 158389.7446546467 157834.878878403 158944.6104308904
240 240000.0 162636.64720490322 162067.91867021186 163205.37573959457
250 250000.0 167544.0050884945 166976.93161364822 168111.0785633408
260 260000.0 174616.5723054122 174045.56189183466 175187.58271898975
270 270000.0 179744.01418900027 179145.52372008556 180342.50465791498
280 280000.0 185180.05207257997 184587.06529097067 185773.03885418928
290 290000.0 191703.3799561564 191080.0190479573 192326.7408643555
300 300000.0 197044.03783974051 196401.58743616444 197686.4882433166
310 310000.0 202146.67438999115 201486.7832784725 202806.56550150982
320 320000.0 206941.46760690928 206249.30882820615 207633.6263856124
330 330000.0 211239.2654904957 210539.2855081502 211939.24547284117
340 340000.0 216133.49270741298 215411.59209120157 216855.3933236244
350 350000.0 220736.6645909955 220014.72614188984 221458.60304010115
360 360000.0 226393.1218075151 225643.1029967811 227143.1406182491
370 370000.0 231651.4750234909 230894.33862376492 232408.61142321688
380 380000.0 238462.965572799 237689.0760347846 239236.8551108134
390 390000.0 244478.24412208534 243687.18425544718 245269.3039887235
400 400000.0 249913.0946713729 249102.8220683903 250723.36727435552
410 410000.0 255072.85322069845 254248.53286540695 255897.17357598996
420 420000.0 261144.93443667574 260313.90051383182 261975.96835951967
430 430000.0 265991.87965266156 265141.59190929006 266842.16739603307
440 440000.0 271653.88153530116 270817.5572043754 272490.2058662269
450 450000.0 276111.32941796264 275277.08089050656 276945.5779454187
460 460000.0 281491.6499672906 280647.3069775546 282335.9929570266
470 470000.0 285580.3191832758 284736.5990655204 286424.0393010312
480 480000.0 290810.45506591734 289966.3540684778 291654.55606335687
490 490000.0 295665.30894857424 294797.4550381463 296533.1628590022
500 500000.0 300379.7648312433 299499.02381969866 301260.50584278797
510 510000.0 304871.2647138834 303979.8293633052 305762.7000644616
520 520000.0 310495.4505965289 309617.70229692996 311373.1988961278
530 530000.0 314020.9551458574 313102.8105380021 314939.0997537127
540 540000.0 318612.3436951602 317716.390783861 319508.29660645936
550 550000.0 324559.3115777927 323634.149845395 325484.47331019037
560 560000.0 329253.8481271248 328336.9513215439 330170.74493270565
570 570000.0 334335.4700097649 333403.12995181675 335267.810067713
580 580000.0 339959.94455909496 339031.85937449057 340888.02974369936
590 590000.0 346260.9144417287 345339.85214446916 347181.9767389882
600 600000.0 353028.35432435875 352100.6105875072 353956.0980612103
610 610000.0 357189.46754032833 356250.0036206156 358128.9314600411
620 620000.0 363901.4707562871 362958.95003389695 364843.99147867726
630 630000.0 368253.2373055926 367331.02237990755 369175.4522312776
640 640000.0 373355.04585490836 372415.11946198036 374294.97224783635
650 650000.0 377381.69440424413 376427.9929290022 378335.39587948605
660 660000.0 382665.205620199 381683.6796918707 383646.73154852726
670 670000.0 387708.02283614344 386711.1867062614 388704.85896602547
680 680000.0 392351.22405213804 391338.01170975366 393364.43639452243
690 690000.0 396145.021268117 395131.0206369133 397159.0218993207
700 700000.0 401247.7678174254 400222.90758895525 402272.6280458956
710 710000.0 406278.06970005186 405269.31110067345 407286.82829943026
720 720000.0 411394.9162464422 410375.5507586612 412414.2817342232
730 730000.0 416312.5201261374 415292.28214110236 417332.7581111725
740 740000.0 420933.44200578355 419875.6707263631 421991.213285204
750 750000.0 425469.6752187938 424390.7421384692 426548.6082991184
760 760000.0 430971.09976514784 429893.0593382398 432049.1401920559
770 770000.0 435621.0869781711 434516.2898418824 436725.88411445974
780 780000.0 439695.77819124045 438581.7971073141 440809.7592751668
790 790000.0 444524.92540437134 443391.1443812979 445658.70642744476
800 800000.0 449050.5459506998 447883.09325183264 450217.9986495669
810 810000.0 453545.83849710494 452379.50367687055 454712.17331733933
820 820000.0 458304.9310434662 457145.90911314136 459463.95297379105
830 830000.0 462278.564923154 461120.14497021696 463436.98487609107
840 840000.0 467997.7841361359 466837.8051649103 469157.76310736145
850 850000.0 473820.09134915395 472686.9341151344 474953.2485831735
860 860000.0 479426.94656216324 478295.8097679724 480558.0833563541
870 870000.0 485157.8317751975 484041.0055873811 486274.657963014
880 880000.0 490235.5836549254 489122.47405590833 491348.6932539425
890 890000.0 495788.638201244 494676.523618352 496900.752784136
900 900000.0 502786.6260809986 501678.4668950835 503894.78526691376
910 910000.0 507810.94329403574 506682.08612438454 508939.80046368693
920 920000.0 511933.1898404187 510793.27092037554 513073.10876046185
930 930000.0 517539.552386726 516380.64416454046 518698.4606089116
940 940000.0 522958.1249332389 521812.4290896086 524103.8207768692
950 950000.0 527843.7434795115 526678.2412895119 529009.245669511
960 960000.0 532098.4666924956 530912.8690648685 533284.0643201227
970 970000.0 538285.2425721671 537125.0796807421 539445.405463592
980 980000.0 544203.233118498 543017.8533016989 545388.6129352971
990 990000.0 549192.0076649389 548025.6150869054 550358.4002429724


==> data/S50/mu03/UCRL-AC.csv <==
 idx mean b1 b3
0 0.0015161263667548823 2.149140835253698 -0.6732656292423336 4.971547299749729
345 978.3428206177836 3555.70877121284 3461.5976341929695 3649.8199082327105
690 1973.575144696158 6498.175866304075 6356.080107777202 6640.271624830947
1035 3191.233939341688 9983.187512068078 9812.086118832975 10154.288905303181
1380 4201.039423766583 12959.884391132964 12771.087676870065 13148.681105395863
1725 5405.108512719953 16271.703121348932 16063.327224881838 16480.079017816028
2070 6381.083558233025 18253.43369065417 18023.763491603473 18483.103889704864
2415 7546.300298994893 20593.11284881513 20337.597649201984 20848.628048428276
2760 8532.681798165268 22566.384559507227 22271.28567865892 22861.483440355536
3105 9667.479203411325 24911.8908920403 24577.71756649359 25246.064217587013
3450 10664.586125732973 26473.331999770486 26104.758520512492 26841.90547902848
3795 11668.970383247175 27475.143938118836 27084.14061982174 27866.14725641593
4140 12761.022962124209 28624.278256178506 28221.893767944006 29026.662744413006
4485 13745.364130146145 29567.334376103194 29146.75383419521 29987.914918011178
4830 14828.588948501327 30706.447135692277 30271.459364307007 31141.434907077546
5175 15840.37026755497 31818.83351469592 31366.015501518097 32271.651527873746
5520 16901.798572388627 32918.3045982776 32436.5191867043 33400.0900098509
5865 17913.55045690877 33960.21355703538 33459.87176101614 34460.55535305462
6210 18971.075733931542 34979.27891766579 34468.048040312955 35490.509795018625
6555 19990.70118426097 36115.6740427387 35589.1538887157 36642.194196761695
6900 21014.04728651614 36858.800210447625 36319.31242235367 37398.28799854158
7245 22040.178031578685 37329.66546951576 36797.31787491373 37862.0130641178
7590 23029.365640607943 37687.29558968761 37159.69577276892 38214.895406606294
7935 24076.72122408061 38256.55516133031 37745.659602371896 38767.450720288725
8280 25065.516403985417 38767.37848962505 38271.53311924724 39263.223860002865
8625 26123.479090724286 39229.849640906 38734.693342426835 39725.00593938517
8970 27097.77568491936 39648.963774054784 39162.45076871138 40135.47677939819
9315 28149.26203302307 40175.56780430438 39674.10558890392 40677.03001970484
9660 29133.738820498533 40588.63352602462 40064.40076671564 41112.8662853336
10005 30163.871072711325 41020.17997001467 40481.45817502567 41558.90176500368
10350 31181.57125090574 41553.7341239405 41013.276380293544 42094.191867587455
10695 32191.867169759982 41951.67392036828 41422.80052531091 42480.547315425654
11040 33222.40691056219 42501.34701545948 41955.984822562525 43046.70920835644
11385 34224.737091953895 42935.22031398171 42369.41233492421 43501.028293039206
11730 35254.361325363716 43359.71749106918 42789.70553904337 43929.729443095
12075 36255.14469187554 43880.71769740788 43286.7252130885 44474.71018172726
12420 37279.51679659123 44401.36221598487 43798.240115487475 45004.48431648226
12765 38289.27698428965 44846.03776091875 44218.3612177207 45473.714304116795
13110 39312.140109820226 45299.03913357974 44665.01867585994 45933.05959129954
13455 40324.90384044293 45740.79191238791 45082.52355964275 46399.06026513307
13800 41327.658025288736 46026.59057737302 45361.93681984661 46691.24433489943
14145 42346.86521063094 46126.057805913995 45455.62285941072 46796.49275241727
14490 43325.02927250793 46278.25950536083 45603.16897757256 46953.3500331491
14835 44358.907988250045 46413.35223935481 45730.14361295752 47096.5608657521
15180 45334.8071792643 46537.053295322 45839.2747523161 47234.831838327904
15525 46352.110421794096 46619.226956939936 45920.69753684943 47317.75637703044
15870 47350.25609071411 46787.68539446839 46071.20074603598 47504.1700429008
16215 48361.54626283633 46907.7084583082 46182.03369169768 47633.383224918725
16560 49366.22318795347 46998.0731268772 46277.9343798597 47718.2118738947
16905 50358.40621904212 47112.40569468855 46386.04397541231 47838.767413964786
17250 51377.96349628649 47188.99861030528 46458.26739371413 47919.72982689643
17595 52347.93476404372 47238.68265824287 46497.180096659606 47980.18521982613
17940 53375.37879999695 47276.72536623292 46534.550439363054 48018.90029310278
18285 54348.893562672165 47365.533404652255 46606.404857418886 48124.661951885624
18630 55367.74698759109 47479.253906301856 46706.77590098977 48251.73191161394
18975 56373.0603734915 47598.48951091179 46815.12269893717 48381.856322886415
19320 57370.390227212294 47703.560567483306 46919.563738236866 48487.557396729746
19665 58382.14322946349 47790.39282471766 47004.142422026714 48576.643227408604
20010 59367.108233884064 47932.917981653314 47133.937311167436 48731.89865213919
20355 60383.4358373636 47993.08124350694 47186.07555341316 48800.086933600716
20700 61371.92218843898 48096.83932725981 47285.81176039781 48907.86689412181
21045 62386.07014110841 48200.914899589116 47373.43878713956 49028.39101203867
21390 63378.67976225847 48329.10207260978 47509.54506653289 49148.659078686665
21735 64404.69155648954 48479.7849304522 47650.54291478831 49309.02694611609
22080 65384.04300409313 48619.79698130352 47807.29297933515 49432.300983271896
22425 66401.20427271076 48736.40333388223 47914.11944879057 49558.687218973886
22770 67404.91636426063 48871.639464299136 48049.19030241007 49694.088626188204
23115 68384.9327571452 49020.53994993627 48195.65494625969 49845.42495361285
23460 69414.79666000984 49084.54687189353 48288.3459909056 49880.74775288146
23805 70382.90584467263 49205.79021618219 48403.26302053664 50008.317411827746
24150 71425.68376791503 49368.28196922514 48564.950560038575 50171.61337841171
24495 72402.61770932321 49544.937808652285 48727.1550454342 50362.72057187037
24840 73426.2883080652 49698.271186349244 48861.35074602903 50535.19162666946
25185 74409.77706320937 49786.50458410422 48938.58551635088 50634.42365185756
25530 75423.94811811099 49826.395730858894 48969.738017114076 50683.05344460371
25875 76421.5676646744 49906.8108744024 49036.03249176467 50777.58925704013
26220 77434.11209280256 50028.0087023682 49155.6429576027 50900.3744471337
26565 78429.13133200379 50094.07621234862 49220.91918321362 50967.23324148362
26910 79430.88439910374 50210.97986350654 49340.959731821815 51080.99999519126
27255 80435.39648403322 50417.19005225334 49544.917415433156 51289.46268907352
27600 81432.71351925592 50523.14240955976 49667.488144092444 51378.79667502708
27945 82434.10591561339 50568.643837179945 49711.81737697244 51425.47029738745
28290 83428.24033448465 50674.21767322355 49804.00414090245 51544.43120554466
28635 84438.8459958876 50850.635368416406 49991.394098786455 51709.87663804636
28980 85450.27459298108 50918.88151665809 50050.50548053494 51787.25755278124
29325 86457.36566971721 51082.17220027609 50197.83236481862 51966.512035733555
29670 87453.03590329489 51231.011428929654 50339.257495502374 52122.765362356935
30015 88451.54619542921 51404.302124940514 50500.5708134958 52308.03343638523
30360 89457.8645149503 51533.2478013397 50629.463153381825 52437.03244929757
30705 90448.25938488303 51632.823052672706 50724.348705126795 52541.29740021862
31050 91462.9126470031 51835.70542245265 50930.89402971946 52740.516815185845
31395 92461.00779012345 51982.508660413754 51071.756334100464 52893.260986727044
31740 93475.82238613024 52010.44290237318 51079.34557666495 52941.54022808141
32085 94460.57656084636 52106.258576620676 51176.50096207438 53036.01619116697
32430 95466.83559562397 52107.68214722938 51163.40606519186 53051.9582292669
32775 96476.76886021283 52173.85168868636 51227.84587680655 53119.85750056617
33120 97479.30353053166 52297.76511232925 51353.63165987241 53241.8985647861
33465 98483.88172311515 52431.68424657629 51485.727423351214 53377.641069801364
33810 99480.27037738358 52604.831400629606 51649.736352442356 53559.926448816856
34155 100479.94902529157 52730.02479267221 51790.022360695024 53670.02722464939
34500 101478.10383105378 52826.59181554202 51883.038145900646 53770.1454851834
34845 102494.6345533022 52972.714435815134 52033.88100284703 53911.54786878324
35190 103485.93222244007 53046.67820099495 52098.47906009724 53994.877341892665
35535 104493.22547963346 53174.593961059814 52213.72985737198 54135.45806474765
35880 105503.63825466069 53205.734573261616 52237.24947754772 54174.219668975515
36225 106495.36235424812 53274.570795221574 52308.4607913823 54240.68079906085
36570 107499.93457115714 53456.20471845367 52489.1589515227 54423.25048538464
36915 108506.29283822174 53522.56743461669 52565.11005020957 54480.02481902381
37260 109494.34442145284 53664.778153828534 52691.55621153986 54638.00009611721
37605 110502.21928970098 53792.85294605824 52824.585725931895 54761.12016618459
37950 111494.98320938823 53906.641877118134 52935.1301355201 54878.15361871617
38295 112516.44899702109 54050.64378554667 53071.841207521975 55029.44636357137
38640 113509.4411289785 54223.8876895057 53239.50901438676 55208.26636462464
38985 114515.65694480826 54301.52572511254 53298.67990771739 55304.37154250768
39330 115522.0870977513 54382.771765773075 53365.28275589464 55400.26077565151
39675 116522.97958773172 54510.74066957448 53485.6904097708 55535.790929378156
40020 117511.59690525381 54603.66332473723 53590.30679805346 55617.019851421
40365 118510.75363736202 54780.737939553896 53767.43450789957 55794.04137120822
40710 119517.87827791578 54888.604525574185 53877.32014729724 55899.888903851126
41055 120521.76805263782 55008.19930774396 53984.37021196651 56032.02840352141
41400 121530.4922970518 55068.19938349411 54039.149001092585 56097.249765895634
41745 122525.61657206308 55150.79298306131 54101.40447316143 56200.18149296119
42090 123528.14670128135 55279.29302432893 54210.10168756951 56348.48436108835
42435 124530.06735406858 55353.094360558905 54260.85978840138 56445.32893271643
42780 125537.89064565957 55409.01284988487 54318.4816169571 56499.544082812645
43125 126529.35673255833 55498.280255740145 54400.47037576952 56596.09013571077
43470 127558.80775292718 55613.779516685565 54517.76450633105 56709.79452704008
43815 128533.27163531873 55739.15726760099 54642.63963353794 56835.67490166404
44160 129546.06615673685 55896.637819597294 54800.946222546176 56992.32941664841
44505 130547.64854861212 56014.68003925434 54929.666555288975 57099.6935232197
44850 131550.80424760786 56128.34810642403 55033.56994458335 57223.126268264714
45195 132549.95637592772 56213.167591250414 55120.44527451824 57305.889907982586
45540 133547.82466550698 56295.13418038948 55192.56413629443 57397.704224484536
45885 134560.06297409066 56399.22251975021 55298.52836213863 57499.91667736179
46230 135562.71999388296 56539.37417851062 55424.586350529185 57654.16200649205
46575 136566.8641260117 56673.2858804029 55559.637203619604 57786.9345571862
46920 137562.53543375077 56700.003303960955 55600.31029301481 57799.6963149071
47265 138572.78943528412 56841.94614301385 55724.10869569449 57959.7835903332
47610 139554.56078405274 56977.32019452345 55863.42107665131 58091.21931239558
47955 140559.877428292 57021.58726746349 55910.14675919723 58133.027775729744
48300 141551.2236978763 57106.47730544905 55993.00436800868 58219.95024288942
48645 142580.02783908942 57324.554730613156 56215.67109900638 58433.43836221993
48990 143577.28869698953 57477.02906035934 56373.71990584349 58580.338214875184
49335 144580.35162208142 57575.63340484307 56464.2167357195 58687.050073966646
49680 145587.72397482579 57751.121119047944 56633.99963983778 58868.24259825811
50025 146577.3156752248 57833.313923099704 56723.10665458276 58943.521191616645
50370 147585.87600167826 57926.311790849184 56822.300010221275 59030.32357147709
50715 148579.4979375289 58115.60633530214 57010.31232231993 59220.90034828435
51060 149602.85968363867 58288.387970180695 57166.35085925384 59410.42508110755
51405 150581.0686588003 58405.97485461569 57282.68788646245 59529.26182276893
51750 151604.750968779 58458.51928957968 57318.58149318511 59598.457085974245
52095 152600.28001603432 58544.43539656117 57394.4450773027 59694.42571581965
52440 153608.43948253855 58635.79776041403 57478.56717102681 59793.02834980126
52785 154604.53711806898 58693.52234761533 57530.31604697649 59856.728648254175
53130 155611.83275096753 58837.92606177691 57668.321744003595 60007.530379550226
53475 156600.012934255 58961.386305381864 57790.53605896586 60132.23655179787
53820 157608.79984961628 59067.38300015228 57873.796356559455 60260.969643745106
54165 158610.90795864686 59130.044729819456 57936.44239827797 60323.64706136094
54510 159617.52261426058 59319.083863205 58112.3230590575 60525.8446673525
54855 160622.98376204018 59464.205321702284 58234.901707525525 60693.50893587904
55200 161620.26840406068 59519.02098068892 58282.40637548356 60755.63558589428
55545 162620.81608703345 59622.27659350591 58386.96687453652 60857.586312475294
55890 163634.91362153133 59766.475858309204 58527.17405444315 61005.77766217526
56235 164624.6757462771 59746.085163262265 58507.34006039026 60984.83026613427
56580 165624.93865921834 59755.69001445293 58508.829433025785 61002.55059588007
56925 166609.28103017708 59732.02221930087 58467.661582371766 60996.38285622997
57270 167615.1391045348 59717.056232879695 58435.29933227143 60998.81313348796
57615 168607.19399110184 59750.93839703987 58476.467031586806 61025.409762492935
57960 169617.9040349509 59816.994272321004 58529.74581074011 61104.2427339019
58305 170605.52753302548 59779.80425654801 58484.94380272513 61074.66471037088
58650 171610.5007519721 59735.84256623193 58434.94637811307 61036.73875435079
58995 172597.50496058422 59753.5800838373 58453.47367859408 61053.68648908053
59340 173602.00192175875 59704.5882556951 58414.772617554336 60994.40389383586
59685 174593.81644019362 59746.2583813452 58450.29512801975 61042.22163467065
60030 175595.51674429775 59815.24986228245 58526.75547449334 61103.74425007156
60375 176597.74651982306 59888.18554099502 58599.392017028746 61176.9790649613
60720 177572.3999458516 60009.17689820596 58705.65907970564 61312.694716706275
61065 178593.9849995111 59973.41809572487 58665.44814474378 61281.38804670596
61410 179576.94726922753 59962.768164926514 58636.8163819339 61288.719947919126
61755 180602.8412340042 59978.55499990917 58651.558829882895 61305.55116993544
62100 181572.35665293448 60014.733970820496 58691.90410374669 61337.563837894304
62445 182598.5284082859 60053.51414028298 58740.233344363005 61366.79493620296
62790 183579.0336155311 60086.850905399966 58781.567155156874 61392.13465564306
63135 184559.22453135418 60138.90416319916 58821.790617148705 61456.01770924961
63480 185584.81741710036 60239.57823728228 58911.05038012193 61568.10609444263
63825 186562.31755408598 60288.806882729354 58967.07064623772 61610.54311922099
64170 187597.6738570343 60331.43639813703 58996.71368417863 61666.15911209544
64515 188560.22773859327 60370.95903477865 59029.89037411788 61712.02769543942
64860 189586.32462503354 60382.83849113306 59039.67105180187 61726.00593046424
65205 190564.6491342476 60372.945786853896 59039.58737358732 61706.304200120474
65550 191577.8601178791 60355.08190157565 59013.97997283811 61696.18383031319
65895 192548.17439120452 60358.97800719213 59022.08519646817 61695.87081791608
66240 193567.76157155287 60385.06158809611 59037.0569537336 61733.06622245863
66585 194552.61682593805 60362.705247887076 59022.31827147486 61703.09222429929
66930 195553.86139123913 60369.49984704092 59018.41280655491 61720.58688752693
67275 196561.76319166683 60516.57736897178 59168.15564793449 61864.99909000908
67620 197545.84454089793 60571.59316579891 59229.137243127254 61914.04908847057
67965 198543.4915298055 60661.96306004748 59326.68728519389 61997.238834901065
68310 199542.2933104732 60642.617822266315 59316.200874894 61969.03476963863
68655 200552.13019604335 60707.50221500304 59377.54066642093 62037.463763585154
69000 201548.57210301052 60781.22795021115 59456.46399699919 62105.991903423106
69345 202534.2368350569 60752.25339411236 59429.64143698665 62074.86535123808
69690 203549.39342840505 60698.86493911851 59369.69247214798 62028.03740608904
70035 204547.7850104321 60768.213248846245 59426.480778788944 62109.945718903546
70380 205542.61271208094 60787.47217919914 59445.7074360058 62129.236922392476
70725 206537.9168851254 60834.96416444328 59489.674008045666 62180.25432084089
71070 207523.47522097582 60848.64888606649 59499.052278929186 62198.245493203794
71415 208526.83137624463 60844.97053258083 59502.89704077642 62187.04402438524
71760 209513.7668726443 60876.414652065796 59532.05068535243 62220.778618779164
72105 210535.88321713894 60978.95067048023 59630.665836838205 62327.23550412226
72450 211521.23001790268 61090.438223000194 59745.13409069982 62435.742355300565
72795 212543.76560502456 61095.63911660554 59754.42160776895 62436.85662544213
73140 213518.4607220506 61118.560987656434 59772.32920825929 62464.79276705358
73485 214535.4117688565 61174.82265854953 59837.186224177945 62512.45909292111
73830 215522.4355815414 61187.5613700046 59840.27668634323 62534.84605366597
74175 216516.21900687594 61289.03916111481 59928.4232205336 62649.655101696015
74520 217538.5501922218 61340.06822703869 59966.295930980086 62713.84052309729
74865 218505.32634883723 61333.75695847227 59960.871235438164 62706.64268150638
75210 219536.90643120444 61350.93327833676 59982.29546707708 62719.57108959644
75555 220504.99913918768 61411.455800304786 60042.414220070736 62780.497380538836
75900 221518.39774918172 61413.31905846009 60026.40541455206 62800.23270236812
76245 222511.8327541801 61531.66745505718 60134.10886015437 62929.22604995999
76590 223508.11135282114 61562.447060005936 60172.439112934895 62952.45500707698
76935 224513.9140210173 61530.26135745228 60138.65313210147 62921.86958280308
77280 225507.76725200037 61565.20936501584 60174.01566612791 62956.403063903774
77625 226510.54583128687 61601.821096871085 60205.41324217359 62998.22895156858
77970 227513.52683483734 61630.403944822116 60242.46151839533 63018.3463712489
78315 228509.25664124062 61641.00303722675 60262.30807637127 63019.69799808223
78660 229500.17371022448 61572.50616006996 60210.24350849921 62934.768811640715
79005 230507.68249154653 61638.47053836483 60279.52502845742 62997.416048272244
79350 231480.62355047904 61676.172475236 60314.314268991606 63038.0306814804
79695 232503.69893122106 61830.02011605585 60443.98274072426 63216.05749138744
80040 233482.82724533536 61889.35876591917 60503.84927724303 63274.868254595305
80385 234518.14813825442 61921.05798432032 60532.860013213816 63309.25595542683
80730 235490.8595677689 61888.84751707907 60521.06243102209 63256.63260313605
81075 236491.39098979835 61933.299471272476 60576.16104242581 63290.43790011914
81420 237501.54506358173 61944.92852646619 60591.69779357842 63298.15925935395
81765 238482.50316726413 61939.60087596409 60566.74712730294 63312.45462462524
82110 239498.2311780391 62017.72799146349 60651.91375259709 63383.5422303299
82455 240461.8370674456 62014.67436805915 60643.13035670602 63386.21837941229
82800 241498.43807337712 62031.45910664848 60668.05580416472 63394.86240913224
83145 242460.88739803783 62085.49294251748 60729.598056972085 63441.38782806287
83490 243481.02333988412 62125.317398092804 60755.46910880362 63495.16568738199
83835 244469.53727637784 62128.0214488978 60761.41138440867 63494.631513386936
84180 245473.17780027832 62114.79479868108 60755.803963775186 63473.78563358698
84525 246466.08145065836 62152.20290472609 60813.79038375369 63490.61542569849
84870 247463.02321181257 62212.71810434098 60870.40080517018 63555.03540351178
85215 248469.62820404448 62232.178890002855 60894.02525556892 63570.33252443679
85560 249453.61011402143 62288.6213356377 60945.643682424445 63631.59898885095
85905 250462.9586900479 62312.813248968116 60974.22303256813 63651.4034653681
86250 251448.516726001 62281.74057081534 60936.37798308178 63627.103158548896
86595 252453.3217848416 62276.89021564721 60918.18636315631 63635.59406813811
86940 253438.48291029636 62346.417317836684 60982.81149204083 63710.023143632534
87285 254459.4169183861 62380.31432837215 61008.40291366558 63752.22574307872
87630 255446.2098896143 62398.286739244504 61004.893878672716 63791.67959981629
87975 256460.0796011152 62432.07329725829 61036.55924269633 63827.58735182026
88320 257456.9435492793 62492.99565859638 61097.154035360705 63888.83728183206
88665 258441.87013360646 62559.48186796074 61162.53257948916 63956.43115643232
89010 259457.46126074647 62628.73335780177 61233.20078194315 64024.26593366039
89355 260434.4229858137 62641.8998774387 61237.729501411406 64046.070253465994
89700 261457.50421073328 62734.01001391806 61317.51619339074 64150.50383444538
90045 262442.54941831843 62814.66004755949 61417.23564197621 64212.08445314277
90390 263451.07443812175 62846.840717853745 61453.09513880875 64240.58629689874
90735 264448.4208183381 62870.445107875035 61472.92132387006 64267.96889188001
91080 265441.14016058424 62949.98713797258 61559.96069466586 64340.0135812793
91425 266441.3146961334 63029.5686501424 61628.547274284756 64430.59002600004
91770 267428.7229566781 63052.86655162075 61654.48949894652 64451.24360429498
92115 268433.71050713846 63067.425497094344 61676.641903421274 64458.209090767414
92460 269414.17649165896 63041.454457440785 61636.64087453618 64446.26804034539
92805 270433.1520997403 63036.16866205193 61637.95883839563 64434.378485708236
93150 271415.8620538142 63027.717019602795 61626.56987255833 64428.86416664726
93495 272421.4784255894 63022.12567455138 61618.59243047117 64425.65891863159
93840 273420.70402403694 63026.670196533116 61620.246081604826 64433.094311461406
94185 274417.91168476787 62977.87190587407 61562.83437428247 64392.90943746566
94530 275416.0729485706 63043.65310893904 61619.609858588345 64467.69635928974
94875 276406.50813706557 63094.785554074384 61656.29686872733 64533.27423942144
95220 277405.2073623286 63154.66217296887 61683.03085553738 64626.29349040036
95565 278409.0541910285 63218.07002164737 61739.95091785386 64696.189125440884
95910 279394.754120474 63178.62988255369 61710.40629115883 64646.85347394854
96255 280419.83873258694 63250.58705123594 61799.00183170483 64702.17227076705
96600 281390.429486246 63339.0725184047 61882.430544040064 64795.71449276933
96945 282414.76887392823 63371.30988078008 61914.889867580445 64827.72989397971
97290 283382.2773523404 63449.81159524329 61987.96475739849 64911.658433088094
97635 284393.7764389628 63399.32949749651 61937.78499041141 64860.87400458161
97980 285386.10069771775 63386.66641172629 61932.2525238617 64841.08029959088
98325 286379.5292092804 63296.32303309215 61850.32231807083 64742.32374811347
98670 287390.80268649216 63394.155553820136 61938.31008288048 64850.00102475979
99015 288381.4132316812 63436.316310165756 61971.90505791528 64900.72756241623
99360 289388.06250645977 63437.53147122346 61960.75817952826 64914.30476291866
99705 290374.74546445627 63433.31972151097 61964.42459432552 64902.214848696414
100050 291378.49615199433 63452.50294688447 61995.88388332239 64909.122010446554
100395 292370.19777681684 63488.73559945154 62020.46430936145 64957.006889541626
100740 293381.66294144985 63564.31656773768 62105.41790077167 65023.2152347037
101085 294366.7108257607 63514.93347964283 62068.1791527145 64961.68780657116
101430 295365.6050578252 63516.856386965694 62078.48826268845 64955.22451124294
101775 296366.09194940847 63603.85864760222 62160.249424567715 65047.46787063672
102120 297364.68221616274 63675.452360007985 62231.116955830104 65119.787764185865
102465 298369.6832095426 63720.01881507433 62277.491454769384 65162.54617537927
102810 299366.7554268928 63770.7577133952 62332.13038740188 65209.38503938852
103155 300366.66095536307 63808.159748760154 62370.92410800695 65245.39538951336
103500 301352.524439801 63843.431457511935 62399.49430449302 65287.36861053085
103845 302364.350275321 63856.874740874606 62400.1567789274 65313.592702821814
104190 303346.18964212097 63908.27733908357 62439.86080445191 65376.69387371523
104535 304355.66307017393 63948.720549927064 62473.6200569111 65423.821042943026
104880 305343.31055113615 64065.291315992356 62595.4709977909 65535.11163419381
105225 306362.3788048573 64029.110257920904 62561.422742380935 65496.79777346087
105570 307351.6947365682 64018.81333686793 62556.63366286137 65480.99301087448
105915 308354.75274670945 64133.99952731886 62648.764051657534 65619.23500298019
106260 309347.4728825027 64124.769887558155 62621.901986938385 65627.63778817792
106605 310331.15346404846 64097.68492469694 62595.96179291083 65599.40805648307
106950 311345.61484597425 64135.97273155869 62643.99370993426 65627.95175318314
107295 312331.0797498699 64184.05144537198 62694.03183144838 65674.07105929559
107640 313340.46198860585 64293.53025189022 62805.701356861944 65781.35914691849
107985 314335.3495239806 64304.95770191309 62823.68460807221 65786.23079575397
108330 315325.1740554408 64302.146487242906 62821.884069554384 65782.40890493142
108675 316334.4006849389 64358.43256516286 62864.495649354736 65852.36948097099
109020 317330.6491954699 64332.77684833197 62834.154477601776 65831.39921906216
109365 318331.0828608786 64405.63449265552 62916.3098332066 65894.95915210443
109710 319327.5591973337 64467.84978932065 62972.17983879239 65963.51973984891
110055 320325.9742480524 64559.80744439064 63059.12019166398 66060.4946971173
110400 321327.7263558758 64568.58488669336 63054.812154846506 66082.3576185402
110745 322311.00947146746 64640.72676629031 63120.843832554994 66160.60970002563
111090 323317.779905412 64707.63176865646 63188.32184593638 66226.94169137653
111435 324315.98844947154 64672.38870362349 63166.40552777334 66178.37187947363
111780 325305.4238218953 64671.30465976163 63158.63038681231 66183.97893271095
112125 326312.47416126786 64727.61267089733 63225.95898267238 66229.26635912228
112470 327308.96933066857 64704.78291108898 63182.10209231817 66227.4637298598
112815 328304.5222415194 64697.06748941634 63169.86166715483 66224.27331167785
113160 329311.96084527584 64742.84839136043 63218.863715874904 66266.83306684595
113505 330277.8435745493 64792.29010108243 63256.38891482849 66328.19128733636
113850 331306.86288942106 64750.53362567619 63209.21133284548 66291.8559185069
114195 332281.29252543737 64829.34413204987 63287.13408864989 66371.55417544984
114540 333302.3821147231 64871.76820298714 63321.24134376243 66422.29506221185
114885 334294.3193608627 64879.54319631547 63320.72121736498 66438.36517526595
115230 335302.6518389085 64962.43030819673 63399.70707070205 66525.15354569141
115575 336292.4752386004 65001.61291130294 63426.24373542981 66576.98208717607
115920 337281.40700950625 65018.91544277141 63447.07697797024 66590.75390757258
116265 338295.5468499129 65147.75313877141 63575.09643843095 66720.40983911188
116610 339283.8506495881 65161.92647179679 63591.76933836052 66732.08360523306
116955 340294.2889532201 65168.05525034065 63592.73242260954 66743.37807807176
117300 341279.68526230933 65163.137194280884 63584.272837008146 66742.00155155362
117645 342276.178865592 65179.84960199859 63588.01822586948 66771.6809781277
117990 343265.6121217913 65242.15518136185 63645.44354775733 66838.86681496637
118335 344275.50245048216 65319.02019318425 63713.45829648999 66924.58208987852
118680 345271.3762396492 65282.39236019749 63665.57051440072 66899.21420599426
119025 346266.43904665165 65371.99711657595 63758.83116498616 66985.16306816574
119370 347259.73345368385 65350.167511074964 63735.474566914454 66964.86045523548
119715 348263.7752725788 65394.07612358332 63777.61868666907 67010.53356049757
120060 349265.65360761795 65427.76874682646 63795.065304383 67060.47218926993
120405 350266.200394125 65526.06705622498 63878.821947721524 67173.31216472843
120750 351264.6496410811 65560.6794910544 63903.2284381877 67218.13054392108
121095 352249.61400177225 65572.68464722115 63909.23915505329 67236.130139389
121440 353252.34102374705 65586.65206334203 63936.30061467037 67237.00351201369
121785 354239.16084910656 65641.95178336235 63986.44798255796 67297.45558416675
122130 355268.4485962707 65677.63651597146 64026.60240584321 67328.67062609972
122475 356234.20763285714 65701.04250700773 64043.966070784925 67358.11894323054
122820 357260.4544876249 65759.56651144328 64099.19349886245 67419.93952402411
123165 358243.3880710333 65762.17792133633 64085.18208158338 67439.17376108929
123510 359245.0697546713 65852.16510395567 64160.24471924174 67544.08548866962
123855 360247.81858956045 65939.35190360043 64251.907075303556 67626.7967318973
124200 361241.6788953615 66022.18405874108 64331.91484451633 67712.45327296584
124545 362246.2649517462 66080.78009988871 64388.171116348705 67773.38908342872
124890 363235.70823226025 66045.8127207342 64359.36773090877 67732.25771055964
125235 364243.70931056974 66112.2895961623 64422.04212489385 67802.53706743075
125580 365237.0728126593 66155.90458170883 64443.60688857864 67868.20227483903
125925 366236.790952625 66146.26851690511 64444.512242287004 67848.02479152322
126270 367241.3990359307 66198.49964566797 64496.03122972172 67900.96806161421
126615 368254.3477682247 66298.50193677098 64606.454004804786 67990.54986873717
126960 369232.0941522561 66398.43568067453 64707.667700862905 68089.20366048616
127305 370246.1677843837 66314.18324569182 64622.46977132956 68005.89672005408
127650 371232.03803264693 66333.51404454942 64647.853981132444 68019.17410796639
127995 372232.93191002886 66342.42825920327 64651.11742245944 68033.7390959471
128340 373247.22541667416 66403.81892365494 64725.49999825175 68082.13784905813
128685 374233.52477915725 66474.41891326511 64777.446837280906 68171.39098924931
129030 375232.7327201881 66561.49964400478 64850.01425000382 68272.98503800575
129375 376218.8803633842 66606.8955376822 64894.531176983444 68319.25989838094
129720 377233.81738635985 66568.68466897281 64844.42859195464 68292.94074599099
130065 378214.9237693014 66593.64480240339 64877.47279633029 68309.81680847649
130410 379239.06585885107 66596.63924929778 64876.97556014817 68316.30293844738
130755 380194.9190949204 66599.50087038538 64885.185518393046 68313.81622237772
131100 381216.8514866292 66562.40964303853 64833.33505979446 68291.4842262826
131445 382203.8282825758 66551.09776748967 64805.68547378244 68296.5100611969
131790 383222.9823504053 66645.21251247496 64893.58507885263 68396.83994609729
132135 384209.90880800795 66652.19681796031 64895.99504106733 68408.3985948533
132480 385212.7391167991 66725.88601829573 64967.62964775752 68484.14238883393
132825 386218.9708240948 66772.53772780164 65028.239420476435 68516.83603512685
133170 387193.1161909466 66767.68683753177 65026.86442936021 68508.50924570333
133515 388204.9905782597 66828.57309453237 65081.54289394784 68575.60329511692
133860 389178.2298778526 66904.74595063212 65159.95729251227 68649.53460875197
134205 390207.1999908332 66940.40235433773 65193.56781497804 68687.23689369741
134550 391189.2235645052 67036.84853388988 65288.9997256735 68784.69734210624
134895 392199.4509067546 67082.42382735424 65338.82751847803 68826.02013623045
135240 393194.97808794404 67127.11577654225 65390.37813516742 68863.85341791708
135585 394192.9967062739 67183.52213946194 65446.53602973678 68920.5082491871
135930 395191.3532021128 67214.13325841613 65473.969628241495 68954.29688859076
136275 396167.29843136057 67246.923871286 65516.60715314258 68977.2405894294
136620 397197.55922920903 67338.57356246517 65606.47962246985 69070.66750246049
136965 398172.5737991044 67296.43645438028 65567.88437459951 69024.98853416105
137310 399184.59767826623 67335.1164176365 65600.66236671881 69069.57046855419
137655 400171.59765561606 67250.29454869764 65521.89907128683 68978.69002610844
138000 401178.0497264294 67265.08867440799 65532.63710051413 68997.54024830184
138345 402170.39111621695 67398.90915675442 65691.64842145596 69106.16989205289
138690 403184.76854430704 67469.14270995284 65750.393060751 69187.89235915468
139035 404168.60132627987 67470.8341519456 65750.74458665961 69190.92371723159
139380 405182.8927708709 67544.68037064963 65829.71217562424 69259.64856567502
139725 406159.40851121495 67586.76360064324 65855.80102700039 69317.7261742861
140070 407165.6221499146 67612.48853422707 65868.51504502501 69356.46202342914
140415 408163.5574785757 67676.5637590826 65927.21963372715 69425.90788443804
140760 409169.15764984256 67720.4355245554 65970.17777733308 69470.69327177772
141105 410168.1863317559 67761.5162438091 66006.10917641259 69516.92331120562
141450 411165.63703996176 67868.48258432884 66114.718552928 69622.24661572969
141795 412165.3022543159 67863.57325021568 66105.01569818426 69622.13080224709
142140 413165.34817277547 67854.61113777383 66110.84973322698 69598.37254232068
142485 414144.8504507266 67867.94922476074 66122.2775086544 69613.62094086708
142830 415152.8970446183 67884.59953193854 66148.04270282856 69621.15636104852
143175 416152.4814452817 67933.37101088949 66204.72474795891 69662.01727382006
143520 417147.71499440266 67987.19784437829 66245.02876536468 69729.36692339189
143865 418153.28429617954 68079.83089854923 66333.20844612792 69826.45335097055
144210 419146.01163262915 68076.87561280001 66319.71650742594 69834.03471817408
144555 420142.37695671234 68064.68935692751 66304.37048541631 69825.00822843872
144900 421151.12393721216 68061.16255022056 66319.43372385914 69802.89137658197
145245 422141.3997118453 68069.809196642 66338.07004460244 69801.54834868156
145590 423139.3164105506 68183.32695112094 66436.05592535768 69930.5979768842
145935 424138.8916603346 68239.83323902103 66482.1827860546 69997.48369198745
146280 425135.5451943323 68231.4793666783 66463.29785985344 69999.66087350315
146625 426132.27617616125 68222.91824825814 66463.69067181223 69982.14582470404
146970 427130.6107174217 68291.60810765141 66525.84222816717 70057.37398713565
147315 428124.6806273762 68193.78786242279 66422.38143338417 69965.1942914614
147660 429120.33179837227 68220.08476508889 66439.27765100381 70000.89187917397
148005 430126.5051847849 68189.9309296006 66412.44270056697 69967.41915863422
148350 431134.4945903254 68212.8720979241 66435.12530124144 69990.61889460677
148695 432118.8595968053 68296.14329004023 66509.2927598685 70082.99382021195
149040 433131.1889393579 68393.38851467033 66611.13796350396 70175.63906583669
149385 434118.5983510726 68420.28196009457 66632.87604422485 70207.68787596429
149730 435120.2835460412 68406.28163518102 66619.26703890151 70193.29623146052
150075 436121.43295530195 68481.74554471947 66694.93203643122 70268.55905300772
150420 437122.2647715011 68495.2875401506 66699.79897158888 70290.77610871232
150765 438114.83363352704 68457.47162537553 66663.09370628142 70251.84954446965
151110 439095.4486636571 68466.59941643936 66673.58236165691 70259.61647122182
151455 440105.40916124213 68504.60844208625 66678.39484338617 70330.82204078633
151800 441107.0312554296 68572.26523369236 66750.18484402196 70394.34562336277
152145 442094.9808892772 68658.40299389906 66825.46724324196 70491.33874455615
152490 443112.73991462117 68748.00206361018 66909.06636759601 70586.93775962436
152835 444094.3644343134 68825.64823639122 66974.19326943213 70677.10320335031
153180 445111.4944828173 68866.22421781729 67022.40684889465 70710.04158673993
153525 446094.8822022701 68879.5692748158 67038.68859948483 70720.44995014678
153870 447103.5970450802 68888.80542326714 67041.392120881 70736.21872565328
154215 448091.4667198266 68923.55686994028 67047.22822665294 70799.88551322762
154560 449097.01072970557 68909.97825788484 67031.20481789092 70788.75169787876
154905 450098.0801878889 69026.87927381137 67150.65869451626 70903.09985310648
155250 451083.6651485971 69075.98171789048 67192.13699644747 70959.82643933348
155595 452075.9740007989 69031.2694450405 67138.55910274094 70923.97978734005
155940 453077.72459239716 68965.7442844112 67063.15584915318 70868.33271966921
156285 454077.49833651376 68968.77619233287 67054.715764886 70882.83661977973
156630 455078.78049613687 68976.47213109447 67064.9589916682 70887.98527052074
156975 456084.1221318152 69025.89300239603 67110.33243306946 70941.4535717226
157320 457075.39461615105 69106.61903882265 67200.14747405612 71013.09060358918
157665 458091.4374827553 69121.26441415426 67229.54258910872 71012.98623919979
158010 459066.1909059148 69124.25912975619 67237.91624809903 71010.60201141334
158355 460069.5418773972 69096.07731375274 67198.86181331027 70993.29281419521
158700 461055.5368035524 69181.99382285717 67279.8901380493 71084.09750766504
159045 462063.98718353186 69253.18291964874 67350.1910571497 71156.17478214778
159390 463066.2173261321 69282.28294613177 67377.56454349482 71187.00134876872
159735 464061.01802498807 69271.31999122836 67357.61840785066 71185.02157460606
160080 465062.6915108003 69364.28850705152 67456.75514312176 71271.82187098128
160425 466046.31971507915 69389.54166109896 67483.32378369215 71295.75953850578
160770 467064.8587469323 69395.83862363835 67485.20322529784 71306.47402197887
161115 468033.991048131 69373.92153133049 67451.31826614658 71296.5247965144
161460 469052.2252539223 69393.37482814108 67459.14223377545 71327.60742250671
161805 470029.48357767484 69364.01404044902 67425.09957306607 71302.92850783198
162150 471054.91016454966 69405.06724095413 67461.49850401422 71348.63597789404
162495 472023.5058434954 69486.25269133656 67528.9533247735 71443.55205789962
162840 473046.2417611228 69540.92372055951 67576.50665141494 71505.34078970409
163185 474030.71759122296 69656.98751900587 67675.25286906969 71638.72216894204
163530 475053.2089901459 69721.1573461229 67725.3328291464 71716.9818630994
163875 476034.22183844337 69770.75016076647 67756.88888363978 71784.61143789317
164220 477034.5131032938 69827.11557105723 67807.67533780434 71846.55580431013
164565 478030.5581566482 69934.80671420254 67925.88127861769 71943.73214978739
164910 479036.7640106411 69994.7549160003 67991.21461491837 71998.29521708222
165255 480016.38218507724 69970.61308452158 67978.49350106923 71962.73266797393
165600 481035.95930347784 69985.65664207953 68000.70459251993 71970.60869163912
165945 482020.7202993051 70008.90078541196 68022.67457830791 71995.126992516
166290 483028.9648337973 69940.5130442257 67947.78291791232 71933.24317053909
166635 484026.836418413 69979.47099774744 67969.41060477837 71989.53139071651
166980 485011.684723091 69984.85384263177 67970.660762664 71999.04692259953
167325 486006.3950958086 70032.32232034288 68031.67433621107 72032.97030447469
167670 487009.11527871893 70050.17868410499 68043.80321874352 72056.55414946646
168015 488014.5307876874 70105.52794776318 68103.00419328011 72108.05170224626
168360 489008.9385812989 70133.1333983405 68133.38824732354 72132.87854935747
168705 490013.04156988015 70104.72835011123 68114.47971846652 72094.97698175593
169050 491000.38727141486 70064.63941579447 68079.04690976975 72050.2319218192
169395 492004.6727297524 70090.99042655772 68099.54041042605 72082.44044268939
169740 492998.73479710956 70115.90697225947 68133.25459732028 72098.55934719866
170085 494013.1817315596 70179.16370171052 68203.71510927763 72154.61229414342
170430 494992.61289229104 70234.2984007331 68277.69346383255 72190.90333763364
170775 496000.071265626 70280.20171924116 68315.75280638091 72244.6506321014
171120 496988.0329266206 70276.41977545722 68306.90778714689 72245.93176376756
171465 498001.5753377378 70344.4740133689 68378.21682482072 72310.7312019171
171810 498986.8996438764 70405.87417118467 68448.24202074455 72363.50632162478
172155 499983.77239013475 70456.12596258507 68490.12581657305 72422.12610859708
172500 500987.1794696598 70422.32289550066 68449.55133384831 72395.09445715301
172845 501972.483686836 70481.44267632495 68518.89152428985 72443.99382836005
173190 502985.1995041736 70491.68829541869 68525.4762814853 72457.90030935207
173535 503975.8592727557 70602.53696421576 68635.02661994255 72570.04730848897
173880 504985.73833104735 70635.45796113505 68665.30864809964 72605.60727417046
174225 505984.5786860593 70712.61368283026 68736.60676808833 72688.62059757218
174570 506979.3234307593 70709.48239698575 68732.17351852154 72686.79127544997
174915 507980.60388294695 70824.21386341128 68857.24506210246 72791.1826647201
175260 508986.1722500314 70924.52755799769 68966.60449193175 72882.45062406363
175605 509979.6715140137 70923.3976870892 68967.51973525019 72879.2756389282
175950 510986.2047454946 70998.80222760838 69057.44197309943 72940.16248211733
176295 511987.7792968312 71030.34476013765 69099.69566578844 72960.99385448686
176640 512953.89651367476 70978.14652751308 69039.9691598525 72916.32389517366
176985 513976.7639052455 71080.87558266381 69141.3740308818 73020.37713444582
177330 514957.7057224492 71108.02562906283 69169.63509260461 73046.41616552105
177675 515956.30863342754 71206.92795103297 69287.82070044833 73126.0352016176
178020 516967.01232432545 71182.44071695712 69268.83887552054 73096.0425583937
178365 517953.20079372515 71250.35481596421 69332.27505817563 73168.43457375279
178710 518970.00905597134 71256.46390419788 69321.42757745017 73191.50023094559
179055 519954.9716949016 71299.40279964931 69349.7779725067 73249.02762679193
179400 520964.83356267214 71366.94597440217 69406.35909704925 73327.5328517551
179745 521951.85634684464 71467.26896437629 69499.35607019592 73435.18185855665
180090 522965.5208586385 71547.58450607509 69563.14649801052 73532.02251413965
180435 523954.2435263538 71562.74754368905 69577.0796673858 73548.4154199923
180780 524963.2041307336 71718.00985579412 69720.51731141955 73715.5024001687
181125 525952.941438263 71726.82106475518 69729.74491070406 73723.89721880629
181470 526953.5771159729 71745.83020144464 69734.23047729133 73757.42992559794
181815 527955.8099293254 71858.41053021734 69840.02411904761 73876.79694138707
182160 528942.785830787 71849.66678730548 69841.02061840643 73858.31295620454
182505 529943.7150920724 71839.4222949241 69818.0913699974 73860.75321985078
182850 530941.6852846936 71784.02871117418 69756.74347579284 73811.31394655551
183195 531938.259739148 71793.91933546735 69776.04941756792 73811.78925336678
183540 532933.0775387096 71794.53450175855 69770.55892341334 73818.51008010376
183885 533944.8228269909 71870.03793046184 69850.53432620992 73889.54153471376
184230 534925.708414066 71875.1666071169 69846.62167015915 73903.71154407466
184575 535949.0065667812 71850.4945901287 69821.0863243577 73879.9028558997
184920 536920.6661675422 71863.08467932313 69849.4345362368 73876.73482240946
185265 537937.0071847192 71942.9645778703 69919.21844421263 73966.71071152797
185610 538926.1659313041 71980.09662433043 69941.06517739054 74019.12807127032
185955 539926.105979414 72012.84074603287 69966.78762110029 74058.89387096546
186300 540928.0433861242 72040.43139710004 69982.07806743798 74098.7847267621
186645 541916.1513601765 72071.29264734712 70003.03505324821 74139.55024144602
186990 542937.3688682943 72183.07434110573 70111.92344256696 74254.22523964451
187335 543913.0653417872 72239.82561914957 70171.07272615806 74308.57851214109
187680 544939.2671602416 72274.62802056703 70212.16851607779 74337.08752505628
188025 545906.788920828 72348.16432614796 70277.35394086118 74418.97471143474
188370 546929.7558020952 72461.71747073 70390.36554332625 74533.06939813375
188715 547911.4925621776 72489.97971048948 70416.68584676605 74563.27357421292
189060 548901.2265107628 72512.12686110877 70450.36996011935 74573.8837620982
189405 549918.3784976592 72552.95618347057 70508.89165493206 74597.02071200908
189750 550894.6577553432 72571.68718707893 70530.70644437365 74612.66792978422
190095 551922.3010083118 72638.02810142215 70592.5060050391 74683.5501978052
190440 552894.357590616 72656.32011175383 70600.21450511598 74712.42571839168
190785 553918.0837355807 72661.5875111905 70601.82168304104 74721.35333933997
191130 554890.9068676926 72638.18065003418 70577.89265037321 74698.46864969515
191475 555907.8815296172 72670.45819927148 70612.70708322922 74728.20931531374
191820 556903.1366196912 72735.53874144256 70673.27267194852 74797.8048109366
192165 557909.7212756126 72764.5880617447 70699.58488883963 74829.59123464976
192510 558910.3930331891 72774.18485729289 70701.82245057252 74846.54726401325
192855 559894.2630660804 72841.39634418269 70767.50624109729 74915.2864472681
193200 560889.7174954277 72865.2495262175 70781.36372917762 74949.13532325739
193545 561884.789105773 72946.9521163677 70854.3881397655 75039.51609296989
193890 562893.5662664681 72957.02477641488 70854.16161704191 75059.88793578785
194235 563887.4344453829 72957.41168932572 70859.20430224994 75055.61907640149
194580 564882.3320306387 72932.97414778321 70829.52515483662 75036.4231407298
194925 565879.1435502993 72982.19545680912 70879.44341256564 75084.9475010526
195270 566872.5989915149 72959.61556326579 70848.5026157559 75070.72851077568
195615 567882.0283172383 72927.22681177563 70824.4442673538 75030.00935619746
195960 568867.0365596721 72906.93643869391 70794.83050242798 75019.04237495984
196305 569884.0294455244 72982.9527540538 70864.09071078092 75101.81479732668
196650 570876.0536813267 73108.14212130214 70987.28218246628 75229.002060138
196995 571856.7638273701 73148.93882660613 71027.57393470495 75270.3037185073
197340 572867.0764360644 73185.8564805809 71057.94334620911 75313.76961495269
197685 573853.0583708815 73307.77430034043 71178.03033729744 75437.51826338342
198030 574874.774953042 73392.70823004982 71269.30306158254 75516.11339851709
198375 575855.2636317736 73415.2399626626 71298.33579437062 75532.14413095458
198720 576857.1289816274 73456.5747413385 71339.30764046841 75573.84184220858
199065 577861.7869946754 73487.99775533004 71376.87348194797 75599.12202871211
199410 578849.5645265759 73475.49761008033 71364.11952974391 75586.87569041675
199755 579856.2758527581 73569.28071661656 71455.3941204043 75683.16731282882
200100 580853.3046617022 73641.05892692384 71521.71593168635 75760.40192216133
200445 581861.6431227876 73701.868185471 71588.14335018705 75815.59302075495
200790 582851.5917207717 73703.99140595141 71578.30270010848 75829.68011179434
201135 583859.5820328356 73720.81111042213 71587.96990973788 75853.65231110639
201480 584846.8036408293 73812.85854704723 71678.2398071925 75947.47728690197
201825 585842.8106596438 73940.89806935679 71800.22384998482 76081.57228872876
202170 586846.4386215862 73971.43960760829 71831.92832919944 76110.95088601715
202515 587832.3480886328 73987.56504538708 71855.17730561618 76119.95278515798
202860 588848.7102501135 73998.05411375947 71849.32505878876 76146.78316873018
203205 589835.9946145334 74028.68302353978 71881.67409135662 76175.69195572294
203550 590828.6997579742 73985.29813067912 71832.68714226686 76137.90911909138
203895 591827.804732091 74054.56875456894 71893.75447616588 76215.38303297201
204240 592826.6101682355 74009.98263205547 71842.47967303713 76177.48559107381
204585 593821.7910036112 74005.73454339542 71833.72178645444 76177.7473003364
204930 594824.5414486019 74006.7342309927 71829.25617240215 76184.21228958326
205275 595821.0495323789 73986.19381256214 71799.1915119648 76173.19611315947
205620 596808.7768464391 74049.75282160893 71853.10510713197 76246.40053608589
205965 597825.7667867221 74040.06592635732 71840.81785544615 76239.31399726849
206310 598805.2595343357 74109.21092402766 71899.07223283233 76319.349615223
206655 599820.3461569212 74188.28922493159 71976.57039488111 76400.00805498207
207000 600797.7727527744 74235.88381546424 72021.09983136885 76450.66779955964
207345 601808.3881099008 74267.40346654621 72056.69156065212 76478.1153724403
207690 602803.1839939768 74333.35638854305 72111.19002040497 76555.52275668112
208035 603798.1040568524 74349.36878545793 72128.4829600993 76570.25461081657
208380 604806.2816164319 74396.40072383947 72159.3247444002 76633.47670327873
208725 605792.7987919922 74423.21160715788 72191.99489050572 76654.42832381003
209070 606805.4773203664 74491.96484954898 72271.74799404344 76712.18170505452
209415 607784.4375868199 74515.56830045005 72299.79269409424 76731.34390680585
209760 608812.5929944651 74587.1386235067 72362.57616537565 76811.70108163776
210105 609793.3079141049 74628.66022641391 72397.97658208113 76859.34387074668
210450 610806.9003365563 74668.99192505912 72442.10228008087 76895.88157003737
210795 611793.3057619458 74729.61804496657 72500.94077791489 76958.29531201825
211140 612781.373552627 74677.16894079227 72448.63914410853 76905.698737476
211485 613790.6385781124 74834.03914767127 72617.86954800968 77050.20874733286
211830 614786.0279124163 74809.96620422021 72587.54049438552 77032.3919140549
212175 615787.4992803293 74839.7020931461 72611.09230543273 77068.31188085947
212520 616789.4505910436 74979.00301104941 72747.03725309159 77210.96876900723
212865 617780.1521660037 75100.67315909962 72855.18795395816 77346.15836424108
213210 618797.6279338617 75202.81751767744 72945.93516256158 77459.6998727933
213555 619783.1852161471 75307.75249011617 73057.52068893207 77557.98429130026
213900 620800.3398256347 75330.35461369151 73087.78603830759 77572.92318907543
214245 621795.3867318425 75385.98228825467 73149.85352752314 77622.1110489862
214590 622790.9622493265 75446.68335794135 73214.43130352403 77678.93541235867
214935 623788.062424904 75501.88224143822 73265.52384254459 77738.24064033185
215280 624785.3317717303 75530.5297292083 73297.24618844812 77763.81326996848
215625 625779.5178610703 75573.30668689714 73337.04343819435 77809.56993559992
215970 626783.026654852 75593.54207932646 73356.22370934565 77830.86044930728
216315 627782.7575115007 75634.66108361795 73405.81619445152 77863.50597278438
216660 628762.6316469325 75666.67712746764 73431.4024746672 77901.9517802681
217005 629768.4179154073 75642.21772224767 73408.78869399159 77875.64675050376
217350 630758.2998908258 75641.35980383884 73400.56637960931 77882.15322806838
217695 631769.6550062217 75685.06806988899 73445.23915012456 77924.89698965343
218040 632766.0789777818 75660.4162935834 73417.4747721681 77903.3578149987
218385 633754.3183284537 75654.30693822645 73404.69249583814 77903.92138061476
218730 634737.9502801703 75679.21543899766 73441.1834795561 77917.24739843923
219075 635745.722560417 75773.49128516311 73531.91264428574 78015.06992604048
219420 636757.6460446186 75826.3345042504 73592.2402509323 78060.42875756849
219765 637751.2982154466 75816.67251457274 73561.47667878805 78071.86835035743
220110 638747.9633439764 75806.26882149806 73557.2534988938 78055.28414410232
220455 639751.4514245917 75855.28414293999 73607.91140031288 78102.65688556709
220800 640754.1370961588 75914.05571333488 73665.65681162741 78162.45461504234
221145 641732.8333799408 75930.42523698458 73662.14989412914 78198.70057984002
221490 642757.8147362283 76019.6069420322 73742.12948009314 78297.08440397127
221835 643726.5603454582 76009.5783079402 73730.26191418011 78288.8947017003
222180 644749.0474783434 76019.40700227646 73732.93732778227 78305.87667677065
222525 645727.8397849994 76092.49814245752 73799.03642273268 78385.95986218237
222870 646731.0717028149 76126.08367301931 73825.96748318948 78426.19986284914
223215 647726.9288928151 76231.91390955872 73939.57718041283 78524.2506387046
223560 648722.248618297 76247.5551508199 73963.8813601647 78531.2289414751
223905 649730.8130897555 76265.08328071723 73992.43507708769 78537.73148434676
224250 650724.2223524956 76344.70739369476 74064.55502624472 78624.85976114479
224595 651732.448702825 76312.58515222873 74036.58809014095 78588.5822143165
224940 652732.6369076014 76397.10354056512 74132.18300973231 78662.02407139793
225285 653719.8055679934 76444.25744675487 74160.9559538396 78727.55893967014
225630 654724.5176327795 76461.77499514773 74172.28060618574 78751.26938410972
225975 655712.2086188578 76449.46250882545 74153.65306667903 78745.27195097187
226320 656715.4831096826 76410.67380896403 74119.4016643914 78701.94595353666
226665 657714.3642273047 76498.55477643487 74224.03698751518 78773.07256535457
227010 658690.7568548309 76515.24149470286 74252.20018719602 78778.2828022097
227355 659700.3345598475 76591.5582519855 74321.84508042329 78861.2714235477
227700 660698.7352333 76583.26513202088 74301.75050356679 78864.77976047498
228045 661710.7371045422 76708.03453321056 74430.73132231116 78985.33774410997
228390 662693.3266615425 76748.41905548234 74460.75266638969 79036.085444575
228735 663687.7934866975 76775.0318663037 74471.29163589283 79078.77209671457
229080 664683.4756357544 76700.193033829 74402.45830006272 78997.92776759528
229425 665660.1294106942 76725.26014417714 74432.3089113047 79018.21137704958
229770 666680.49445846 76700.89972516074 74414.72479177495 78987.07465854652
230115 667640.0581082028 76710.2017907139 74406.54242748833 79013.86115393946
230460 668669.5267650005 76697.901289629 74375.81096449758 79019.99161476041
230805 669634.1056910765 76616.69479659943 74304.4054137274 78928.98417947146
231150 670652.1819419627 76576.91940888442 74278.00998121186 78875.82883655699
231495 671628.1883618959 76660.73227974388 74376.62740485133 78944.83715463644
231840 672649.4737754795 76692.0270355491 74415.17874530418 78968.87532579401
232185 673620.8562005924 76661.91495075428 74390.44816948404 78933.38173202451
232530 674636.701709434 76710.73666465098 74426.26414619751 78995.20918310444
232875 675634.9714695273 76701.36846781331 74404.03601111472 78998.70092451191
233220 676618.417207853 76672.408490131 74370.93731006305 78973.87967019895
233565 677614.5861524974 76567.97245032125 74256.29915362454 78879.64574701796
233910 678613.9644986783 76561.61881141986 74256.15584305546 78867.08177978426
234255 679609.2749356547 76507.95540514363 74208.49572914645 78807.4150811408
234600 680588.7962172515 76520.55753721179 74224.85589949328 78816.2591749303
234945 681593.760772857 76510.18081587557 74204.46174049813 78815.89989125302
235290 682579.1018186209 76512.04907002528 74207.45648409653 78816.64165595404
235635 683576.6583452496 76434.922355638 74139.83919550905 78730.00551576696
235980 684561.2032854338 76363.7708992105 74060.30736891688 78667.23442950413
236325 685566.8609104994 76360.92163841595 74061.9256672895 78659.9176095424
236670 686552.9350737242 76260.98321894302 73962.95001886699 78559.01641901904
237015 687550.7821050708 76202.77389811267 73899.81526425404 78505.73253197131
237360 688546.0189176232 76138.55656234892 73829.73549255879 78447.37763213906
237705 689545.7940400862 76240.06280212532 73938.40734809829 78541.71825615235
238050 690531.3090468239 76222.21784969221 73919.00227958518 78525.43341979924
238395 691531.9497326211 76261.3996963396 73968.70675329113 78554.09263938808
238740 692529.8260343096 76268.33435208634 73970.92045907392 78565.74824509876
239085 693510.8536551223 76241.59036778155 73947.98140670649 78535.19932885662
239430 694518.1390013174 76295.71953148946 74011.75875280985 78579.68031016907
239775 695509.1367853727 76340.91660975231 74064.56062070864 78617.27259879599
240120 696510.9804197266 76347.47924142818 74064.55243296118 78630.40604989519
240465 697501.3416253604 76418.24855505957 74143.93264693118 78692.56446318797
240810 698500.2498522421 76461.97517087757 74197.2124301937 78726.73791156145
241155 699489.314873023 76467.98520234898 74197.3779177521 78738.59248694585
241500 700492.4316320482 76437.49476746323 74152.2724762643 78722.71705866215
241845 701471.6032574289 76375.86228078678 74076.71795090746 78675.0066106661
242190 702473.2118093503 76398.92530089151 74113.32374173614 78684.52686004688
242535 703464.1467030821 76519.19294459549 74226.70651795628 78811.6793712347
242880 704470.4434036473 76591.79600581803 74284.88980960581 78898.70220203025
243225 705468.2466242671 76682.62285516648 74363.8387864143 79001.40692391866
243570 706470.8661270586 76658.79359144326 74317.20941210467 79000.37777078185
243915 707458.55482481 76724.25425232216 74378.21431513813 79070.2941895062
244260 708454.5976193241 76653.7685245265 74298.49259019131 79009.0444588617
244605 709440.3524062713 76538.11862458399 74174.35177752178 78901.88547164621
244950 710440.9278932544 76582.31349117341 74225.27946899169 78939.34751335513
245295 711434.0190195276 76617.75920549098 74257.6837707189 78977.83464026306
245640 712424.5873785979 76611.10775908933 74245.11537043989 78977.10014773876
245985 713431.6876714347 76615.54837036271 74253.29724901094 78977.79949171448
246330 714412.2374654023 76656.28324885585 74278.17826269333 79034.38823501837
246675 715423.5077267023 76726.72975860916 74353.06897680013 79100.39054041819
247020 716422.3361067453 76759.41008185055 74382.5093577598 79136.3108059413
247365 717403.1027146727 76843.22106631375 74465.54403976187 79220.89809286564
247710 718412.4301839323 76833.16048220577 74453.82396235345 79212.4970020581
248055 719387.5118912678 76800.04566967112 74420.90926656139 79179.18207278085
248400 720402.4285782035 76843.47868092982 74456.77291515205 79230.1844467076
248745 721381.4475687536 76873.48194945964 74489.36153438527 79257.60236453402
249090 722390.5838459571 76953.4102015892 74545.11287245965 79361.70753071875
249435 723378.5343692108 76973.00837212452 74571.21620403996 79374.80054020908
249780 724365.7824680512 77008.2181342775 74606.13828477456 79410.29798378045
250125 725371.2689112301 76970.63510910902 74560.17988269338 79381.09033552466
250470 726356.7013915856 77035.50890374211 74619.71010001535 79451.30770746888
250815 727363.4720052638 77005.9047724768 74584.0140412658 79427.79550368781
251160 728351.9592244392 76967.16862158845 74537.68607120108 79396.65117197583
251505 729340.1715277612 76930.68155667999 74502.31925750301 79359.04385585697
251850 730349.0921396097 76979.39755833511 74564.76490188962 79394.0302147806
252195 731333.864924893 76961.43698045412 74550.26244816581 79372.61151274243
252540 732334.4841047234 77032.72097026455 74630.56642276543 79434.87551776366
252885 733330.0666800038 76981.90758215795 74562.91743987537 79400.89772444053
253230 734321.8639906147 77002.20938400824 74578.9468293482 79425.47193866827
253575 735319.4190971535 77017.05414125498 74591.71525081775 79442.3930316922
253920 736309.1054405681 76990.77476880264 74573.43715187508 79408.1123857302
254265 737302.3857517883 76892.05345099907 74481.64108539166 79302.46581660648
254610 738296.4465330779 76762.01877292544 74358.25827792301 79165.77926792786
254955 739291.8194694796 76708.3926386989 74305.56245734659 79111.22282005122
255300 740296.8378453 76783.29626527947 74373.89150989708 79192.70102066186
255645 741271.8975238985 76749.5125522091 74337.3827500607 79161.6423543575
255990 742286.8727868597 76813.23630962885 74387.6933338291 79238.7792854286
256335 743265.172032936 76822.1554400067 74408.71587479324 79235.59500522015
256680 744276.20685015 76826.24149679112 74412.7602260395 79239.72276754273
257025 745252.2766888674 76771.5876719753 74351.90200059568 79191.27334335491
257370 746266.3154222221 76671.6698319191 74250.07599123678 79093.26367260143
257715 747253.0017692853 76661.09106851637 74232.28478817304 79089.8973488597
258060 748244.8112679082 76674.58383521084 74238.08445492673 79111.08321549495
258405 749245.8944500023 76689.38053416109 74263.53765848241 79115.22340983976
258750 750224.6774700804 76715.72527441327 74288.9698777137 79142.48067111285
259095 751235.4815492021 76672.69424292602 74243.41655316895 79101.9719326831
259440 752219.0242432578 76674.66597087307 74243.39480983827 79105.93713190788
259785 753231.4775255007 76662.77621757536 74241.42400886038 79084.12842629034
260130 754209.1650210739 76647.45808268101 74224.37926398737 79070.53690137465
260475 755223.3148801203 76643.46671180954 74235.2610638213 79051.67235979778
260820 756192.6442771537 76574.8955114319 74168.93852587655 78980.85249698724
261165 757178.7698753579 76557.9366756139 74152.90890235371 78962.9644488741
261510 758202.1302646867 76479.85560885236 74069.92730662519 78889.78391107953
261855 759178.4490142959 76491.93345804648 74078.69685088335 78905.1700652096
262200 760184.441367525 76507.20358966036 74081.9212764253 78932.48590289542
262545 761146.6054895002 76495.9125534218 74075.21190481783 78916.61320202578
262890 762176.3676833569 76487.90458296439 74068.49954921381 78907.30961671496
263235 763147.7351043171 76492.25874695992 74075.97452232991 78908.54297158994
263580 764163.4737999358 76432.88652149307 74018.87910053933 78846.89394244681
263925 765136.4560747176 76423.97669171022 74002.04582073128 78845.90756268917
264270 766160.2499480555 76431.79916478819 74008.29811162577 78855.3002179506
264615 767126.9540721105 76494.78341085995 74072.43305519842 78917.13376652148
264960 768129.0160857767 76463.32471795805 74028.77937113144 78897.87006478466
265305 769127.8252432884 76518.49777972298 74089.15990511766 78947.8356543283
265650 770116.3259345874 76564.72780888068 74129.33924651725 79000.1163712441
265995 771122.0856972059 76517.87188834319 74071.56134371903 78964.18243296734
266340 772097.8056909203 76481.14039727609 74035.30376902512 78926.97702552706
266685 773110.6810671047 76475.74277922626 74022.74535058971 78928.74020786281
267030 774094.6334357797 76467.01559126357 74023.31290732679 78910.71827520034
267375 775094.4591541466 76419.31394419835 73967.36557552895 78871.26231286775
267720 776095.405873631 76459.70746675959 73995.34497364305 78924.06995987613
268065 777074.8923726387 76454.30863200632 73994.92130545968 78913.69595855295
268410 778087.8457721827 76431.70706322521 73966.24497597334 78897.16915047709
268755 779063.1313969294 76417.53142682146 73945.19282915286 78889.87002449005
269100 780068.5737760531 76388.92282997123 73901.41200089376 78876.4336590487
269445 781064.7714818389 76456.5010781929 73957.0691968272 78955.9329595586
269790 782056.7133327916 76375.14471475415 73869.3587156128 78880.93071389549
270135 783049.5495947043 76395.60468926275 73894.73800563434 78896.47137289116
270480 784045.0742103374 76276.01761648916 73764.91263880927 78787.12259416905
270825 785031.1948999141 76215.37952080306 73706.64116100491 78724.11788060122
271170 786022.850412716 76144.828927301 73632.89338883334 78656.76446576866
271515 787020.9713843921 76185.44532292288 73665.62974265174 78705.26090319402
271860 788005.4580682354 76229.73041552526 73713.88967745674 78745.57115359379
272205 789035.7626233646 76302.68879853394 73788.25001457173 78817.12758249615
272550 790003.8118327869 76317.17432338746 73806.89128876854 78827.45735800637
272895 791023.6519507619 76282.55715106388 73764.21079765323 78800.90350447454
273240 791983.1064981003 76237.23434004607 73732.05891241755 78742.40976767459
273585 792993.7424014868 76256.37535144886 73757.06798699441 78755.68271590331
273930 793986.4402359452 76294.69407600438 73794.99476081811 78794.39339119065
274275 794976.6937978355 76326.2235919756 73828.22566255803 78824.22152139318
274620 795987.8137380885 76304.32891045784 73812.9559036036 78795.7019173121
274965 796971.6821400964 76347.88885696231 73859.34584860601 78836.4318653186
275310 797978.4382025067 76297.17903931056 73791.11097131281 78803.24710730831
275655 798947.8185407451 76258.09546403345 73726.35322826107 78789.83769980584
276000 799965.4043996359 76288.3959191755 73757.14853613942 78819.64330221158
276345 800943.6057551703 76304.33041740935 73767.92319356411 78840.73764125459
276690 801946.4483929585 76356.30814368064 73823.5347680147 78889.08151934658
277035 802944.8906757644 76459.25338932814 73919.57016959405 78998.93660906222
277380 803938.3543652626 76519.9733150947 73976.38882981494 79063.55780037446
277725 804936.0118897717 76514.2810808661 73973.11653297202 79055.44562876018
278070 805919.6863868908 76512.42672768341 73977.55850765132 79047.2949477155
278415 806936.4869073984 76556.15707946761 74037.61827510632 79074.6958838289
278760 807920.632675322 76515.453278008 73994.96162709226 79035.94492892375
279105 808910.4789025685 76494.75373029878 73975.82452999786 79013.6829305997
279450 809915.9126156911 76596.62523579106 74076.74740885339 79116.50306272872
279795 810897.4584568513 76585.26647487763 74059.98835341397 79110.5445963413
280140 811906.1067137748 76569.5732695075 74047.11511483576 79092.03142417924
280485 812892.9946228197 76600.94638758339 74088.5005481386 79113.39222702818
280830 813899.6660207551 76628.07900361446 74131.03687799216 79125.12112923677
281175 814898.7134819424 76609.94188706452 74100.73677846456 79119.14699566447
281520 815891.6383720336 76653.05266607275 74143.16214355594 79162.94318858956
281865 816865.597126081 76675.99549590623 74173.7217781488 79178.26921366366
282210 817873.0570568095 76600.17395488215 74093.566486847 79106.7814229173
282555 818855.2628333474 76642.71917128826 74134.68801896766 79150.75032360887
282900 819870.8987355881 76609.2281287768 74093.83794458208 79124.61831297152
283245 820852.7497113161 76626.9003120722 74117.30301145915 79136.49761268526
283590 821865.7639251048 76636.65514811063 74125.45005388658 79147.86024233467
283935 822845.1462105103 76605.80240755502 74094.09646780741 79117.50834730263
284280 823840.7119264591 76596.69082634439 74076.84704243517 79116.53461025361
284625 824832.7427485865 76619.96931917075 74102.56781861835 79137.37081972315
284970 825820.147789165 76678.91133692754 74152.08161598898 79205.74105786611
285315 826824.800768687 76717.31585435275 74186.38290652398 79248.24880218152
285660 827819.7931984607 76700.54085991015 74164.35662112842 79236.72509869188
286005 828818.2217864254 76739.94899243896 74205.63158479807 79274.26640007985
286350 829803.0015708843 76720.35900227178 74178.222328427 79262.49567611657
286695 830814.0358905037 76615.89956760714 74070.75659668853 79161.04253852574
287040 831794.0073045968 76572.87502211811 74023.36438706226 79122.38565717396
287385 832792.6624359635 76626.49070454409 74072.92595373275 79180.05545535544
287730 833784.755692091 76617.43708316445 74065.47449584017 79169.39967048872
288075 834777.6771274525 76630.01071761655 74067.37660496 79192.6448302731
288420 835768.8481661677 76553.63989687854 73993.43631494885 79113.84347880822
288765 836780.0963639716 76504.05291353069 73950.7146425139 79057.39118454746
289110 837752.2321965043 76540.54814354517 73987.7240472892 79093.37223980113
289455 838766.8996086178 76513.06269395127 73947.22532108573 79078.90006681682
289800 839744.2655452832 76496.8855741548 73925.24516304329 79068.52598526631
290145 840752.1769999926 76573.61209395752 74014.09939298598 79133.12479492906
290490 841730.4351926761 76569.066312832 74004.50515130704 79133.62747435697
290835 842746.8574143968 76536.17282634538 73967.19066086644 79105.15499182433
291180 843732.3643086109 76529.65694992621 73953.60676279225 79105.70713706018
291525 844728.7282952827 76543.55149285813 73967.34858680442 79119.75439891183
291870 845727.3207174799 76603.00457929478 74031.42018489575 79174.58897369381
292215 846707.8718636709 76631.0362949179 74066.47733555567 79195.59525428012
292560 847717.1596967574 76637.10216613236 74060.40107469283 79213.8032575719
292905 848701.508771239 76698.43863180438 74117.69114784308 79279.18611576568
293250 849705.1416280846 76640.77792268607 74056.32819207634 79225.2276532958
293595 850686.2674794929 76594.62368331222 74001.9846398359 79187.26272678855
293940 851692.1174143399 76678.9225816222 74089.19854666939 79268.64661657502
294285 852684.0470927294 76678.9339978429 74092.50323273854 79265.36476294727
294630 853688.9502906558 76699.49113385854 74107.8082922995 79291.17397541758
294975 854676.5164678071 76789.14487382393 74191.3560538416 79386.93369380625
295320 855687.1439299597 76832.43864562134 74215.70013045176 79449.17716079092
295665 856671.2637964779 76768.8863931052 74146.89985414741 79390.872932063
296010 857667.2407003862 76734.77690056061 74122.38240491397 79347.17139620725
296355 858660.1073194604 76662.89280887973 74045.63351227836 79280.15210548109
296700 859644.0426536845 76752.21101098837 74125.98535109624 79378.43667088049
297045 860660.121800523 76774.33899691992 74163.83510123528 79384.84289260456
297390 861652.0759772864 76880.41424467004 74280.08951111736 79480.73897822273
297735 862658.2409098982 76874.34532253991 74272.1148112831 79476.57583379673
298080 863638.5275106822 76859.03947756559 74269.47605936977 79448.6028957614
298425 864647.0122090443 76828.73705107933 74237.28024288964 79420.19385926901
298770 865627.6829391208 76866.52323924197 74253.12549306011 79479.92098542383
299115 866645.9245654171 76900.84477249929 74279.80347403364 79521.88607096493
299460 867611.697829018 76797.21844925643 74187.75217571523 79406.68472279762
299805 868626.3360650002 76822.61173782306 74229.61183762763 79415.61163801848
300150 869602.2707263277 76820.13194340811 74223.81564073273 79416.44824608348
300495 870604.107207361 76774.49762125548 74162.49274094091 79386.50250157004
300840 871600.5292821593 76754.44344238535 74137.4871348043 79371.39974996641
301185 872585.9087818606 76690.64199644269 74073.05306304745 79308.23092983793
301530 873603.2289343332 76716.93235433723 74090.2531213973 79343.61158727716
301875 874569.2889789711 76709.29342530879 74073.68151125399 79344.90533936358
302220 875594.0295561035 76705.74862086255 74066.42876158301 79345.06848014209
302565 876565.4980426776 76666.3619261409 74030.39089316977 79302.33295911204
302910 877574.2404659253 76614.68795928881 73988.48224481038 79240.89367376725
303255 878561.072145008 76583.37153479349 73956.14932111492 79210.59374847206
303600 879551.8519798507 76622.25456532402 73998.24249854426 79246.26663210378
303945 880552.6208164402 76577.13621347066 73967.84318550663 79186.42924143469
304290 881533.8893839107 76521.69460396665 73908.74702996161 79134.64217797169
304635 882532.0317934714 76531.71818209764 73926.57777811249 79136.85858608279
304980 883518.5824758967 76566.37026775321 73957.17051118403 79175.5700243224
305325 884525.233128377 76592.93049824628 73974.954594101 79210.90640239156
305670 885507.1388294747 76571.70635898794 73944.19659669313 79199.21612128275
306015 886516.4086318209 76659.56955994204 74021.91416105708 79297.224958827
306360 887503.1832546273 76668.73703550592 74041.57931867416 79295.89475233768
306705 888516.8715639627 76635.2734748522 74019.20727223242 79251.33967747199
307050 889493.4099237846 76623.11846036841 74006.22210683205 79240.01481390477
307395 890485.7089705409 76606.14828850454 73982.04532964142 79230.25124736766
307740 891493.6232425 76658.15508021704 74042.62972128848 79273.6804391456
308085 892480.5699667621 76668.27634693222 74054.00914280776 79282.54355105669
308430 893486.4320746817 76636.96574670133 74030.9758764228 79242.95561697986
308775 894477.1084049173 76642.17664633156 74036.8202520994 79247.53304056372
309120 895480.1037119655 76636.96773306408 74024.49952295728 79249.43594317089
309465 896469.7150132402 76675.26202048997 74067.05666537615 79283.4673756038
309810 897459.6086813776 76643.49293922003 74030.43899719318 79256.54688124688
310155 898459.3340250865 76583.48930470062 73964.4852852781 79202.49332412313
310500 899445.4223355963 76531.2559164247 73904.8461617866 79157.66567106282
310845 900445.95444513 76593.99963748557 73954.99738086962 79233.00189410152
311190 901445.4364057055 76564.771915695 73918.94461938979 79210.59921200022
311535 902444.53248679 76565.94983512395 73909.66881098157 79222.23085926632
311880 903428.1223523321 76494.71228837523 73837.87168681539 79151.55288993508
312225 904427.6638666975 76515.22874616846 73864.7687930847 79165.68869925222
312570 905417.4443401742 76513.97324836522 73858.52549721548 79169.42099951496
312915 906409.0607835014 76477.54821590798 73813.44074896917 79141.6556828468
313260 907408.9607444361 76447.06918715267 73774.64994853853 79119.4884257668
313605 908405.9309754831 76437.9381115636 73761.35626831088 79114.51995481634
313950 909398.1529584989 76368.84236047152 73686.18781801465 79051.4969029284
314295 910390.8844065143 76315.09659222468 73614.46090095493 79015.73228349444
314640 911384.5352329339 76269.43286604018 73558.98537337403 78979.88035870633
314985 912382.3677583337 76353.31814385393 73618.6627320858 79087.97355562207
315330 913372.0398319615 76367.51481361086 73637.73405831773 79097.295568904
315675 914384.3986914239 76294.77862221164 73562.24519182638 79027.3120525969
316020 915344.2247463851 76266.05375339255 73534.6748678033 78997.4326389818
316365 916354.2756026874 76203.95350717408 73461.0285281088 78946.87848623937
316710 917347.0260756006 76265.75659097247 73517.5412330771 79013.97194886782
317055 918341.2931001317 76302.49004950904 73566.15378745759 79038.8263115605
317400 919350.0839163734 76283.84806997176 73547.40546756439 79020.29067237914
317745 920326.4583328052 76221.95284502092 73483.3362434653 78960.56944657654
318090 921348.8804951725 76251.93971773797 73498.4918936301 79005.38754184585
318435 922320.7916395167 76246.86823039404 73496.70355459295 78997.03290619513
318780 923341.4807028193 76259.0362976897 73517.42546034158 79000.64713503783
319125 924306.8737938377 76168.4503959036 73433.3865837127 78903.5142080945
319470 925312.6997579627 76166.4179407113 73426.9731199654 78905.86276145719
319815 926300.5846410076 76189.4528703563 73448.5531845935 78930.35255611909
320160 927292.6107285365 76176.71970441549 73439.6212125074 78913.81819632358
320505 928292.5790430094 76143.06427623566 73396.35604035883 78889.77251211248
320850 929277.9003216011 76060.25939136399 73306.30234914283 78814.21643358514
321195 930288.5148251082 76095.48463922985 73331.149961646 78859.8193168137
321540 931260.5365289006 76096.4024393836 73337.49331722247 78855.31156154473
321885 932282.684203643 76072.21905650459 73320.81868079695 78823.61943221223
322230 933255.5493308922 76040.02539426537 73285.60516361518 78794.44562491555
322575 934283.6727372421 76074.42249133911 73324.15978580632 78824.6851968719
322920 935248.8613960253 76055.24613892571 73291.26655117335 78819.22572667807
323265 936256.2810596303 76115.55128279384 73336.4984970733 78894.60406851437
323610 937247.1797891125 76129.86341166066 73342.67568558203 78917.05113773928
323955 938245.663396686 76113.56932074105 73325.32658546556 78901.81205601654
324300 939242.4992452273 76143.71883326168 73358.49651101473 78928.94115550863
324645 940223.6588877309 76102.35562315624 73300.71072146636 78904.00052484612
324990 941231.8780200738 76026.3135486019 73233.63519828072 78818.99189892308
325335 942212.9335339281 76034.37555937578 73243.15837481887 78825.59274393269
325680 943223.8416160375 76053.86174231519 73267.54671221696 78840.17677241341
326025 944215.8175348729 76083.12791656422 73293.18541850462 78873.07041462381
326370 945213.0110408743 76089.69804182644 73300.82103865549 78878.5750449974
326715 946216.7979233752 76132.37389377037 73340.25719589576 78924.490591645
327060 947203.6910557424 76122.6186306545 73337.78326928674 78907.45399202226
327405 948210.7649538057 76103.90906922711 73321.29754109711 78886.52059735711
327750 949180.1126989006 76087.64026819907 73302.47625074393 78872.80428565422
328095 950209.5620556675 76104.81880218095 73317.03120324304 78892.60640111886
328440 951180.657198555 76115.35208660632 73331.99679869768 78898.70737451495
328785 952181.1868724265 76083.37998988676 73304.05991155135 78862.70006822217
329130 953170.2452160504 76098.3049410027 73331.28932381308 78865.32055819232
329475 954179.9768652512 76170.18624039544 73412.45369132023 78927.91878947066
329820 955173.5812805711 76212.09695756504 73456.78169722018 78967.41221790989
330165 956158.121647091 76296.34606249949 73540.60766659088 79052.0844584081
330510 957161.732622577 76301.27723799236 73524.71952527214 79077.83495071257
330855 958140.6361734469 76325.4016814116 73544.38959450253 79106.41376832068
331200 959146.8865869212 76347.6859662396 73564.92278191753 79130.44915056168
331545 960150.0758848087 76448.83780077337 73670.54774811445 79227.12785343229
331890 961136.598782894 76386.35687926791 73597.69150636207 79175.02225217376
332235 962148.1097036006 76386.24226457223 73589.67666077845 79182.807868366
332580 963123.4675095332 76412.98015591389 73616.32644436785 79209.63386745992
332925 964134.3450172786 76450.24684967207 73664.24818240775 79236.24551693638
333270 965112.2649232871 76459.15509981736 73675.92957205331 79242.38062758141
333615 966125.6962595691 76490.25613604444 73684.14035418695 79296.37191790192
333960 967104.1627877902 76426.89057477875 73623.79359563156 79229.98755392594
334305 968101.8335591445 76374.37899784626 73579.81211652991 79168.94587916261
334650 969082.5814982306 76328.09177195314 73532.39565571904 79123.78788818725
334995 970094.5030772343 76368.49525853523 73557.72406685662 79179.26645021384
335340 971087.9173147186 76392.37155949074 73574.90455964052 79209.83855934096
335685 972059.2148122356 76337.28076151892 73506.47047379438 79168.09104924346
336030 973076.9377701395 76244.36530206545 73420.75054687192 79067.98005725897
336375 974055.6111946699 76252.88759668444 73439.14405245105 79066.63114091782
336720 975064.4971390561 76302.04709600884 73483.91643056952 79120.17776144817
337065 976048.776166194 76287.29767308947 73467.42690598014 79107.1684401988
337410 977048.3646287504 76322.10740771273 73498.2542736489 79145.96054177656
337755 978045.7084845467 76343.03624769225 73517.55525930543 79168.51723607906
338100 979042.1363363212 76336.90323850188 73509.59200684763 79164.21447015613
338445 980034.8868569515 76221.7231238647 73394.67481811241 79048.77142961697
338790 981032.8938548855 76222.80692091113 73411.61723295687 79033.99660886539
339135 982019.9226445195 76205.60997865144 73412.544594871 78998.67536243188
339480 983006.2039542753 76186.3144218079 73381.3080844358 78991.32075917999
339825 984010.135988721 76270.17200163443 73469.62857637029 79070.71542689858
340170 985008.2299991613 76329.79975027298 73526.84549022274 79132.75401032323
340515 986001.0700381862 76324.76721769632 73514.13448372822 79135.39995166443
340860 986986.5964579303 76337.56005983074 73525.20730311362 79149.91281654785
341205 987993.7049101045 76317.97194453338 73494.23597889529 79141.70791017146
341550 988982.0979582765 76287.33536978968 73480.39308668255 79094.27765289681
341895 989966.0975835985 76297.23256293542 73487.53909490553 79106.9260309653
342240 990974.7867595595 76353.7120818963 73553.44925154126 79153.97491225135
342585 991972.8295060612 76361.23444715682 73562.54562923164 79159.923265082
342930 992972.7949714009 76363.90143654888 73550.6587341393 79177.14413895847
343275 993952.6441645882 76364.74593769251 73543.93726323507 79185.55461214995
343620 994970.4162749832 76388.00754859467 73575.15083895353 79200.86425823582
343965 995952.9053530777 76382.16950858268 73577.30446848599 79187.03454867937
344310 996943.1720465608 76365.35561250511 73555.08905521939 79175.62216979083
344655 997937.532694403 76363.33887116871 73545.10843119244 79181.569311145
345000 998929.3754841269 76411.99176083483 73604.89649613133 79219.08702553833
345345 999941.3109414816 76364.48828714501 73565.4586517648 79163.51792252522


==> data/S50/mu03/UCRL2.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 35573.96655000501 35385.89372526664 35762.039374743385
20 20000.0 64476.852433351036 64086.43264876941 64867.27221793266
30 30000.0 95422.76698333368 94919.041468941 95926.49249772637
40 40000.0 123794.96353329148 123162.86017388373 124427.06689269922
50 50000.0 153357.86341657952 152393.76854273368 154321.95829042536
60 60000.0 180971.73529975998 180110.89678047554 181832.57381904442
70 70000.0 210233.46851628003 209167.43127350218 211299.50575905788
80 80000.0 240509.88773280967 238839.73746729983 242180.03799831952
90 90000.0 269970.4896159983 268361.4918286789 271579.4874033177
100 100000.0 299330.7721659141 297511.7771916906 301149.7671401377
110 110000.0 328218.0953829671 326532.7770660024 329903.41369993176
120 120000.0 358186.27460001735 356341.6535599312 360030.8956401035
130 130000.0 388074.3084837288 386031.36274931347 390117.2542181441
140 140000.0 418973.8063674436 416661.2620123104 421286.3507225768
150 150000.0 449706.29025115474 447625.8547265586 451786.7257757509
160 160000.0 478194.8954682068 475937.40588712855 480452.385049285
170 170000.0 508218.85068526247 505534.4005593952 510903.30081112974
180 180000.0 536931.2159023237 534276.709288328 539585.7225163195
190 190000.0 567726.5737860361 564644.5537118597 570808.5938602125
200 200000.0 597863.8243363405 594542.8371506488 601184.8115220323
210 210000.0 626912.6502198185 623463.1240496682 630362.1763899687
220 220000.0 656654.7101032824 653423.2032478907 659886.216958674
230 230000.0 685225.6226534169 681775.8883332945 688675.3569735393
240 240000.0 714301.5785368845 710777.6095465209 717825.5475272482
250 250000.0 743247.6990870092 739544.921750879 746950.4764231393
260 260000.0 773104.5949704819 769273.0207482197 776936.1691927442
270 270000.0 802206.9728539478 798175.4118730143 806238.5338348813
280 280000.0 832391.251404072 828144.7276341455 836637.7751739986
290 290000.0 862926.7312875316 857942.1719939474 867911.2905811158
300 300000.0 892694.57050433 887341.9049957506 898047.2360129093
310 310000.0 920029.3510544816 914774.9286725202 925283.773436443
320 320000.0 948719.6156046315 943430.8536054204 954008.3776038425
330 330000.0 975824.552821458 970307.0647672391 981342.0408756768
340 340000.0 1003682.7253716104 998097.1234149509 1009268.3273282698
350 350000.0 1033334.5072550965 1027404.9368620686 1039264.0776481243
360 360000.0 1063151.728471902 1056737.5858826938 1069565.8710611102
370 370000.0 1092241.3830220378 1085310.2710805875 1099172.494963488
380 380000.0 1122447.7102388535 1115317.001881249 1129578.418596458
390 390000.0 1153903.2474556481 1146611.5326600985 1161194.9622511978
400 400000.0 1184953.9053387383 1177616.1116454648 1192291.699032012
410 410000.0 1216611.3798881292 1209081.0371647184 1224141.72261154
420 420000.0 1244960.1577708165 1237149.4155561954 1252770.8999854375
430 430000.0 1269760.98698679 1262051.3660098126 1277470.6079637676
440 440000.0 1297411.8408694463 1290001.2888155486 1304822.392923344
450 450000.0 1325640.6800854295 1318269.8083504448 1333011.5518204141
460 460000.0 1354092.5179680563 1347011.6489802871 1361173.3869558254
470 470000.0 1383586.229184036 1376588.1304080628 1390584.327960009
480 480000.0 1410828.6024000025 1403863.621551248 1417793.583248757
490 490000.0 1436978.1456159318 1430093.0254121665 1443863.2658196972
500 500000.0 1463508.340165194 1456646.8837984034 1470369.7965319843
510 510000.0 1492947.8707144856 1485916.1253290528 1499979.6160999185
520 520000.0 1522600.1152637952 1515268.9914685043 1529931.2390590862
530 530000.0 1551784.5404797902 1544134.3690019283 1559434.7119576521
540 540000.0 1581743.7716958094 1573845.5677602098 1589641.975631409
550 550000.0 1611769.0689118123 1603491.9967775026 1620046.141046122
560 560000.0 1640856.1867944992 1631890.1289716829 1649822.2446173155
570 570000.0 1669981.0046772007 1660219.704441665 1679742.3049127364
580 580000.0 1699813.0938932344 1689404.2583799292 1710221.9294065395
590 590000.0 1729152.0851092634 1718264.3924709454 1740039.7777475815
600 600000.0 1755661.1849919206 1744643.1759366463 1766679.194047195
610 610000.0 1783453.808874603 1772100.8884907612 1794806.7292584446
620 620000.0 1813131.9434239494 1801382.7356441165 1824881.1512037823
630 630000.0 1843403.787973292 1831375.4595393518 1855432.1164072321
640 640000.0 1871713.269189285 1859379.7340276474 1884046.8043509228
650 650000.0 1901552.6637386114 1889035.205086798 1914070.1223904248
660 660000.0 1929722.1656212786 1916952.4303169108 1942491.9009256463
670 670000.0 1961110.7775039629 1948330.7207951946 1973890.834212731
680 680000.0 1992313.919386633 1979883.0843253026 2004744.7544479633
690 690000.0 2021430.2146025863 2009358.7155519212 2033501.7136532515
700 700000.0 2050992.1058185583 2039153.469311155 2062830.7423259616
710 710000.0 2081410.567034556 2069718.7548220768 2093102.3792470354
720 720000.0 2110577.596917218 2098853.376463342 2122301.817371094
730 730000.0 2140219.2801332176 2128527.6894208128 2151910.8708456224
740 740000.0 2168989.2140158745 2157142.374529305 2180836.053502444
750 750000.0 2196497.1538985292 2184284.803073701 2208709.5047233575
760 760000.0 2224504.6831145035 2211722.873521899 2237286.492707108
770 770000.0 2252940.432330464 2239466.159672452 2266414.704988476
780 780000.0 2281856.353546441 2268219.6662422596 2295493.0408506226
790 790000.0 2309527.869428732 2295861.363485331 2323194.3753721328
800 800000.0 2337880.7653097813 2323889.293392765 2351872.2372267977
810 810000.0 2366189.6251906957 2351849.162666701 2380530.0877146907
820 820000.0 2394490.8230717117 2379614.5794801116 2409367.066663312
830 830000.0 2424559.8709527445 2409529.2950099325 2439590.4468955565
840 840000.0 2452457.0141670685 2437493.030026035 2467420.998308102
850 850000.0 2478028.119381192 2463348.676715269 2492707.562047115
860 860000.0 2504951.8052620185 2490424.0213837875 2519479.5891402494
870 870000.0 2532984.9238096806 2518588.612759121 2547381.23486024
880 880000.0 2561492.4123573448 2547338.6634493093 2575646.16126538
890 890000.0 2588959.0642383182 2574875.5586087056 2603042.569867931
900 900000.0 2619157.355452782 2605182.5396878817 2633132.1712176823
910 910000.0 2648120.0860005664 2634351.333856645 2661888.8381444877
920 920000.0 2678088.0745483655 2664237.588579692 2691938.560517039
930 930000.0 2708521.737096104 2694811.5243492043 2722231.9498430034
940 940000.0 2738550.7436438776 2724947.867314483 2752153.619973272
950 950000.0 2768298.4575249664 2754521.1637600763 2782075.7512898566
960 960000.0 2797757.965406064 2783749.3987111477 2811766.53210098
970 970000.0 2827606.0899537527 2813198.01772745 2842014.1621800554
980 980000.0 2859613.5538349366 2844746.252715453 2874480.85495442
990 990000.0 2889703.1070494447 2874280.10289012 2905126.1112087695


==> data/S50/mu03/UCRL3.csv <==
 idx mean b1 b3
0 0.0 0.0 0.0 0.0
10 10000.0 29088.520550006175 27388.457972882134 30788.583127130216
20 20000.0 56663.86043335099 53359.245420724306 59968.47544597767
30 30000.0 86180.59498333061 81208.48413114733 91152.70583551389
40 40000.0 114944.54419995636 108283.06554302484 121606.02285688788
50 50000.0 141560.9734165641 133238.27094980062 149883.6758833276
60 60000.0 169626.1639664188 159624.73489681742 179627.59303602017
70 70000.0 199059.8618496087 187429.87949141552 210689.84420780186
80 80000.0 227161.98439946715 213832.02699881 240491.9418001243
90 90000.0 255480.68494932473 240487.8009360454 270473.56896260404
100 100000.0 284401.65616601496 267754.1335562902 301049.17877573974
110 110000.0 313716.0660496992 295408.7721419628 332023.35995743563
120 120000.0 343650.1832667506 323610.9290259204 363689.4375075808
130 130000.0 373540.7784837987 351772.8776469394 395308.67932065803
140 140000.0 402707.3743675192 379410.02903497417 426004.7197000643
150 150000.0 430994.7662512458 406038.0868436021 455951.4456588895
160 160000.0 459282.83413497225 432547.1277490231 486018.5405209214
170 170000.0 488738.15001869126 460412.1149513382 517064.1850860443
180 180000.0 517119.0745690812 487156.1353156067 547082.0138225557
190 190000.0 546509.2377861157 514787.16591205285 578231.3096601786
200 200000.0 575661.52566971 542224.7794009412 609098.2719384788
210 210000.0 604686.7975532108 569604.8722810298 639768.7228253917
220 220000.0 633489.9741033434 596844.6615823297 670135.2866243572
230 230000.0 661636.0953201448 623234.2068864646 700037.983753825
240 240000.0 690186.1285369417 650020.7710844146 730351.4859894689
250 250000.0 718816.0644204017 677145.5296850854 760486.599155718
260 260000.0 747781.826303864 704333.900304361 791229.752303367
270 270000.0 776298.1415206618 731215.3826407129 821380.9004006106
280 280000.0 805078.296070794 758303.8916824961 851852.7004590919
290 290000.0 834525.5046209224 786100.6463123545 882950.3629294903
300 300000.0 863213.2965043874 813193.2365115664 913233.3564972084
310 310000.0 890447.5797211938 838718.1623583626 942176.997084025
320 320000.0 918068.0722713273 864741.7832362463 971394.3613064082
330 330000.0 946465.4001547929 891446.4846532509 1001484.315656335
340 340000.0 974580.9433715938 917758.127049434 1031403.7596937537
350 350000.0 1003711.3299217233 945204.7032783164 1062217.9565651303
360 360000.0 1032854.7871385156 972795.6996581319 1092913.8746188993
370 370000.0 1061580.1150219555 999828.6255932045 1123331.6044507064
380 380000.0 1090703.2162386263 1027193.112525691 1154213.3199515615
390 390000.0 1119317.9454551092 1054228.3988107052 1184407.4920995133
400 400000.0 1148498.7020047149 1081722.8665609893 1215274.5374484404
410 410000.0 1177340.8145542154 1108884.4071677257 1245797.221940705
420 420000.0 1205647.2051036106 1135647.530169192 1275646.8800380293
430 430000.0 1232475.3863196184 1160929.4711768713 1304021.3014623655
440 440000.0 1259927.589535612 1186622.8589357133 1333232.3201355105
450 450000.0 1288009.834751607 1213017.601055081 1363002.0684481328
460 460000.0 1316392.7013009386 1239786.4843278686 1392998.9182740087
470 470000.0 1344477.264516945 1266253.6816640045 1422700.8473698855
480 480000.0 1371585.9170662835 1291769.855963266 1451401.978169301
490 490000.0 1399222.0042822785 1317751.8185608953 1480692.1900036617
500 500000.0 1426468.7448316128 1343236.6915203102 1509700.7981429154
510 510000.0 1454304.98604761 1369332.7919331526 1539277.1801620673
520 520000.0 1483282.2179302785 1396582.6755321245 1569981.7603284325
530 530000.0 1511898.474479615 1423433.8110224803 1600363.1379367497
540 540000.0 1540566.9370289426 1450399.1188728646 1630734.7551850206
550 550000.0 1569355.2195782694 1477592.4582587169 1661117.980897822
560 560000.0 1597847.6481275975 1504518.9147793753 1691176.3814758197
570 570000.0 1626662.8066769273 1531733.034103662 1721592.5792501925
580 580000.0 1654673.753226246 1558128.3639254598 1751219.1425270322
590 590000.0 1682514.469108907 1584392.475012444 1780636.4632053701
600 600000.0 1709858.186991568 1610097.2633862805 1809619.1105968554
610 610000.0 1737324.1662075755 1635906.5549117958 1838741.7775033552
620 620000.0 1766259.9027569138 1663202.6664428422 1869317.1390709854
630 630000.0 1794554.2133062463 1689821.371707919 1899287.0549045736
640 640000.0 1822554.2631889048 1716129.981810753 1928978.5445670567
650 650000.0 1850491.434404898 1742355.456086305 1958627.412723491
660 660000.0 1878077.0036208841 1768189.343492455 1987964.6637493132
670 670000.0 1906753.1608368848 1795187.7685086417 2018318.5531651278
680 680000.0 1935266.5593862217 1822025.193012383 2048507.9257600603
690 690000.0 1963591.8119355515 1848686.1174090265 2078497.5064620764
700 700000.0 1991774.5558182104 1875203.431508992 2108345.680127429
710 710000.0 2020205.326367545 1902025.3042775798 2138385.34845751
720 720000.0 2048186.0369168771 1928384.501927411 2167987.5719063436
730 730000.0 2076024.0027995226 1954632.5460585433 2197415.459540502
740 740000.0 2103482.4646820896 1980472.6095211846 2226492.3198429947
750 750000.0 2130774.58789788 2006082.4960644084 2255466.679731352
760 760000.0 2159015.863780171 2032593.388896178 2285438.3386641643
770 770000.0 2186640.6603289153 2058497.2685622845 2314784.052095546
780 780000.0 2215025.7982107867 2085143.3086197993 2344908.2878017738
790 790000.0 2243252.6327590714 2111614.468776054 2374890.7967420886
800 800000.0 2271956.419307179 2138556.990232514 2405355.8483818434
810 810000.0 2300568.639855156 2165447.657936404 2435689.6217739084
820 820000.0 2328879.6157364254 2192122.4397620773 2465636.7917107735
830 830000.0 2357942.8089509504 2219591.4513114793 2496294.1665904215
840 840000.0 2386667.6934987325 2246756.8590760333 2526578.5279214317
850 850000.0 2416055.9520464926 2274535.4120507333 2557576.492042252
860 860000.0 2444921.2885942264 2301727.9838340865 2588114.5933543663
870 870000.0 2474253.468475291 2329290.927620417 2619216.009330165
880 880000.0 2502239.7283563176 2355575.2425879017 2648904.2141247336
890 890000.0 2530435.992237366 2382075.683111646 2678796.3013630854
900 900000.0 2559061.3927851105 2409048.8608342614 2709073.9247359596
910 910000.0 2587218.6293328293 2435587.9994359873 2738849.259229671
920 920000.0 2615742.4378805584 2462530.7269353494 2768954.1488257675
930 930000.0 2644653.1430949727 2489806.1619748995 2799500.124215046
940 940000.0 2673450.680976041 2516900.10984701 2830001.252105072
950 950000.0 2701479.2195237614 2543182.692916497 2859775.7461310257
960 960000.0 2729582.9627381344 2569557.5542356875 2889608.3712405814
970 970000.0 2757788.3439524956 2596044.0043387692 2919532.683566222
980 980000.0 2787352.754500229 2623904.7127541564 2950800.7962463014
990 990000.0 2816153.0883812862 2651008.243748865 2981297.9330137074


==> data/S50/mu04/KL-UCRL.csv <==
 idx mean b1 b3
0 0.0 -3.2 -4.123528542537114 -2.276471457462886
10 10000.0 83572.78419999924 79564.32409559283 87581.24430440564
20 20000.0 180136.91289999094 173313.99212969063 186959.83367029126
30 30000.0 275058.5015999924 265189.2908822232 284927.71231776156
40 40000.0 358088.1308000244 346202.7717939096 369973.48980613914
50 50000.0 446327.4405000585 433429.90760188363 459224.9733982334
60 60000.0 535071.2592001103 521131.83652878256 549010.681871438
70 70000.0 624487.8004001776 609784.8668388309 639190.7339615243
80 80000.0 717658.2281002329 701746.8066386918 733569.649561774
90 90000.0 803677.6318003008 786072.7124248996 821282.551175702
100 100000.0 889499.3605003597 870182.4863499346 908816.2346507848
110 110000.0 972853.7097003651 952816.3499086609 992891.0694920693
120 120000.0 1054115.1984002374 1034119.9125726133 1074110.4842278615
130 130000.0 1131870.2336000805 1109382.1416266353 1154358.3255735256
140 140000.0 1219196.6572999295 1193376.0652829427 1245017.2493169163
150 150000.0 1294838.6219997692 1267969.8458526703 1321707.3981468682
160 160000.0 1373253.8706996045 1344399.5404826892 1402108.2009165199
170 170000.0 1447697.2273994298 1416747.536899947 1478646.9178989124
180 180000.0 1523625.3555992707 1490582.5178225935 1556668.193375948
190 190000.0 1598155.0017991085 1564029.2536423372 1632280.7499558798
200 200000.0 1675809.2224989238 1639469.6956089218 1712148.7493889257
210 210000.0 1750344.154198689 1712478.367467143 1788209.9409302347
220 220000.0 1830592.404398419 1791289.6474256536 1869895.1613711843
230 230000.0 1913315.0330980886 1872468.902098337 1954161.1640978402
240 240000.0 1992011.1717977463 1951438.900773181 2032583.4428223115
250 250000.0 2064946.3044974012 2024313.318031022 2105579.2909637806
260 260000.0 2137969.8656970668 2096308.1626797752 2179631.5687143584
270 270000.0 2218697.5953967725 2174992.158031758 2262403.032761787
280 280000.0 2293648.8030964597 2248230.3155748304 2339067.290618089
290 290000.0 2361800.07129611 2315833.0137203084 2407767.128871911
300 300000.0 2429467.270495729 2380843.615289285 2478090.9257021733
310 310000.0 2501320.396695368 2449890.520655759 2552750.272734977
320 320000.0 2574824.403395035 2520152.437998518 2629496.368791552
330 330000.0 2651418.257094728 2593451.251531662 2709385.2626577937
340 340000.0 2719524.488794409 2660580.5238795597 2778468.4537092587
350 350000.0 2796733.562494108 2737015.435657232 2856451.689330984
360 360000.0 2874234.2871938115 2813761.591815415 2934706.982572208
370 370000.0 2951134.1003935225 2890255.5419518803 3012012.6588351647
380 380000.0 3025416.6010932233 2964746.9966431083 3086086.2055433383
390 390000.0 3100873.2302929754 3039488.020493577 3162258.440092374
400 400000.0 3173054.1634927923 3109119.206461783 3236989.1205238015
410 410000.0 3239727.030692755 3174137.781070717 3305316.2803147924
420 420000.0 3309237.747393082 3242588.7655475745 3375886.7292385893
430 430000.0 3377432.9315935546 3309711.3890996394 3445154.4740874697
440 440000.0 3442291.6462942427 3373759.7756855018 3510823.5169029837
450 450000.0 3509409.871494959 3440350.1975096283 3578469.54548029
460 460000.0 3577307.138195627 3508550.1301383926 3646064.1462528612
470 470000.0 3643220.15639628 3574269.1071150377 3712171.2056775223
480 480000.0 3710096.645596972 3641133.70002897 3779059.5911649745
490 490000.0 3782939.6557976287 3714147.000567165 3851732.311028092
500 500000.0 3862104.388498247 3791961.634335175 3932247.142661319
510 510000.0 3935767.6656988985 3865296.3593322453 4006238.9720655517
520 520000.0 4016842.9708995093 3947267.069266877 4086418.8725321414
530 530000.0 4091106.7691001613 4020798.1371476213 4161415.4010527013
540 540000.0 4171925.596800792 4100082.338832339 4243768.854769246
550 550000.0 4242567.879501468 4170159.2743567335 4314976.484646201
560 560000.0 4308024.43020216 4234807.90677462 4381240.9536297005
570 570000.0 4374131.364402846 4300214.356790882 4448048.372014811
580 580000.0 4436123.36010355 4361067.739222239 4511178.980984862
590 590000.0 4496824.193804257 4420336.600588308 4573311.7870202055
600 600000.0 4558952.233004923 4481415.294785402 4636489.171224444
610 610000.0 4622959.604705565 4544761.214373289 4701157.995037841
620 620000.0 4687433.384906197 4608798.234633876 4766068.535178518
630 630000.0 4757463.026606795 4678867.053235745 4836058.999977846
640 640000.0 4827042.284307404 4747651.142564743 4906433.426050066
650 650000.0 4893955.813508057 4814074.33536277 4973837.291653344
660 660000.0 4961695.663708694 4881955.729565791 5041435.597851598
670 670000.0 5028676.0144093195 4949326.408018265 5108025.620800374
680 680000.0 5096398.152609956 5017322.220085226 5175474.085134687
690 690000.0 5163721.707810575 5084095.201202112 5243348.214419038
700 700000.0 5231547.339011221 5152496.333906334 5310598.3441161085
710 710000.0 5304109.057211865 5225449.72308439 5382768.391339339
720 720000.0 5372053.607912566 5292018.194798602 5452089.021026529
730 730000.0 5444159.427113285 5361390.959264323 5526927.894962247
740 740000.0 5518341.318813981 5431513.6862530615 5605168.9513749
750 750000.0 5591743.488014673 5500454.245150153 5683032.730879193
760 760000.0 5665330.473715382 5570287.909307999 5760373.038122765
770 770000.0 5738573.1954160705 5641521.500876114 5835624.889956027
780 780000.0 5806261.057116802 5706502.062862765 5906020.051370839
790 790000.0 5870766.583817612 5768623.162311674 5972910.005323551
800 800000.0 5932620.665018609 5829465.294160532 6035776.035876686
810 810000.0 5993450.008719742 5889578.167287961 6097321.850151524
820 820000.0 6055854.977420983 5951074.231793099 6160635.723048867
830 830000.0 6123178.825122157 6017289.964449808 6229067.685794506
840 840000.0 6192775.727323367 6086509.367162635 6299042.0874841
850 850000.0 6257705.112524623 6151250.823818791 6364159.401230455
860 860000.0 6326138.901725874 6219651.143162881 6432626.660288868
870 870000.0 6394596.278427243 6287525.09231753 6501667.4645369565
880 880000.0 6459552.332628604 6351585.893926229 6567518.771330979
890 890000.0 6521237.396329962 6413021.707085956 6629453.085573968
900 900000.0 6581719.245031283 6473862.957025245 6689575.533037322
910 910000.0 6645598.162732564 6537094.516830328 6754101.8086348
920 920000.0 6713425.139433877 6603132.4552526185 6823717.823615135
930 930000.0 6779973.564635153 6666932.700649371 6893014.4286209345
940 940000.0 6846695.283836411 6731312.222075034 6962078.345597789
950 950000.0 6913158.604537673 6795557.981939677 7030759.227135669
960 960000.0 6982482.010738892 6863200.011758514 7101764.009719269
970 970000.0 7056765.341440076 6935344.884452494 7178185.798427658
980 980000.0 7124650.48364131 7001475.380930388 7247825.586352231
990 990000.0 7190507.0848426195 7066384.941710668 7314629.227974571


==> data/S50/mu04/PSRL.csv <==
 idx mean b1 b3
0 0.0 -3.8 -4.760967101213848 -2.8390328987861517
10 10000.0 63117.604699997166 62770.81300352549 63464.396396468845
20 20000.0 105146.37839997342 104757.05029169736 105535.70650824947
30 30000.0 145483.19310000597 144999.5061433752 145966.88005663673
40 40000.0 182149.77080005943 181617.85164579886 182681.68995432
50 50000.0 217525.0620001444 216981.06279790457 218069.0612023842
60 60000.0 254197.38820024775 253629.97028217991 254764.80611831558
70 70000.0 290466.0339003523 289895.34502819524 291036.7227725094
80 80000.0 325965.53610045725 325383.82057205105 326547.25162886345
90 90000.0 363515.5058004532 362913.04647280107 364117.9651281053
100 100000.0 399979.5615002465 399364.177119292 400594.945881201
110 110000.0 435511.3717000305 434903.5772000822 436119.16619997885
120 120000.0 472364.05089981836 471741.96291112487 472986.13888851186
130 130000.0 510039.7325996116 509400.43397145526 510679.031227768
140 140000.0 547706.6657994043 547048.4873987937 548364.8442000148
150 150000.0 583973.788999192 583287.8672200193 584659.7107783646
160 160000.0 618707.3026989782 618013.8197013772 619400.7856965793
170 170000.0 655778.2748987657 655053.245801187 656503.3039963444
180 180000.0 692255.0440983837 691492.7846833715 693017.303513396
190 190000.0 728124.0332979724 727339.4766643968 728908.589931548
200 200000.0 764939.0179975597 764125.9265464343 765752.1094486852
210 210000.0 800913.86419715 800107.9326278667 801719.7957664332
220 220000.0 836442.7283967307 835631.2173293516 837254.2394641099
230 230000.0 873105.9585963223 872265.6210496487 873946.2961429959
240 240000.0 907918.064295904 907066.6111243863 908769.5174674217
250 250000.0 944617.5589954841 943771.5025740877 945463.6154168806
260 260000.0 981495.9661950745 980614.1442021317 982377.7881880173
270 270000.0 1016977.6988946594 1016093.2410697199 1017862.1567195989
280 280000.0 1052284.4760942457 1051363.3603138074 1053205.591874684
290 290000.0 1087147.9082938344 1086207.8023278213 1088088.0142598476
300 300000.0 1122316.2799934149 1121348.6532578678 1123283.906728962
310 310000.0 1158284.0506930114 1157306.171802073 1159261.9295839497
320 320000.0 1192723.9133925957 1191742.357030875 1193705.4697543164
330 330000.0 1228726.3160921864 1227734.5493298376 1229718.0828545352
340 340000.0 1264399.8872917749 1263417.077990956 1265382.6965925938
350 350000.0 1300459.6234924207 1299465.8792005135 1301453.3677843278
360 360000.0 1336873.4841932731 1335867.5175377894 1337879.4508487568
370 370000.0 1373244.4273941198 1372201.0282196305 1374287.826568609
380 380000.0 1409154.22609497 1408099.7346354115 1410208.7175545285
390 390000.0 1445228.753295806 1444178.8087346447 1446278.6978569673
400 400000.0 1479525.2769966698 1478446.764164608 1480603.7898287317
410 410000.0 1517171.097697522 1516094.5290801413 1518247.6663149027
420 420000.0 1551701.5708983552 1550616.3934051462 1552786.7483915642
430 430000.0 1588759.1905991891 1587656.9596030288 1589861.4215953494
440 440000.0 1623376.2478000412 1622236.9623119372 1624515.5332881452
450 450000.0 1656981.0370008948 1655807.8444924871 1658154.2295093024
460 460000.0 1692877.2712017428 1691708.8779855228 1694045.6644179628
470 470000.0 1727325.705902601 1726128.1935982401 1728523.2182069616
480 480000.0 1762360.7556034494 1761167.0561876886 1763554.4550192102
490 490000.0 1796549.793304295 1795357.7981446583 1797741.7884639318
500 500000.0 1831062.846505145 1829823.3578041352 1832302.335206155
510 510000.0 1866167.165205996 1864926.724625392 1867407.6057866002
520 520000.0 1900388.540906853 1899122.4462515595 1901654.6355621465
530 530000.0 1935805.9701076897 1934522.876971105 1937089.0632442744
540 540000.0 1973250.3538085246 1971977.4339989468 1974523.2736181023
550 550000.0 2009448.1995093578 2008172.4859110804 2010723.9131076352
560 560000.0 2045560.9042102129 2044288.695846221 2046833.1125742048
570 570000.0 2082552.7554110652 2081273.521824714 2083831.9889974163
580 580000.0 2118053.192111913 2116751.227097964 2119355.1571258623
590 590000.0 2153688.7423127578 2152389.1298185466 2154988.354806969
600 600000.0 2189974.094513606 2188694.3892938546 2191253.799733357
610 610000.0 2224676.652214461 2223370.741632698 2225982.562796224
620 620000.0 2260681.8419153052 2259399.0881283847 2261964.595702226
630 630000.0 2295195.852116148 2293874.9010206056 2296516.8032116904
640 640000.0 2330401.9383170046 2329067.6875068806 2331736.1891271286
650 650000.0 2365356.5515178554 2364030.0944478363 2366683.0085878745
660 660000.0 2399795.215218721 2398479.2002460407 2401111.230191401
670 670000.0 2434326.557419576 2433032.4325409485 2435620.682298204
680 680000.0 2469840.6171204317 2468526.0546634733 2471155.17957739
690 690000.0 2504534.5618220284 2503212.5132224313 2505856.6104216254
700 700000.0 2539685.335023698 2538316.9953823006 2541053.6746650953
710 710000.0 2574926.1332253604 2573539.809008464 2576312.4574422566
720 720000.0 2608335.052427036 2606932.872491481 2609737.2323625917
730 730000.0 2643541.451628701 2642152.185952873 2644930.7173045287
740 740000.0 2680741.5668303226 2679346.340295664 2682136.793364981
750 750000.0 2715574.8030319638 2714186.4654614264 2716963.140602501
760 760000.0 2751235.239233606 2749858.3456736 2752612.132793612
770 770000.0 2786216.53593523 2784813.457801546 2787619.614068914
780 780000.0 2820798.589136907 2819385.5157747176 2822211.6624990962
790 790000.0 2855330.993338536 2853935.3114145924 2856726.6752624796
800 800000.0 2889532.1225402034 2888125.590729174 2890938.6543512326
810 810000.0 2925812.617241838 2924405.869366042 2927219.365117634
820 820000.0 2963094.803443509 2961663.6539701573 2964525.952916861
830 830000.0 2997554.9111451413 2996132.9330328456 2998976.889257437
840 840000.0 3033081.666846824 3031647.053362872 3034516.280330776
850 850000.0 3068467.899048465 3067033.1031864528 3069902.694910477
860 860000.0 3104725.3077501333 3103281.3905186593 3106169.2249816074
870 870000.0 3141993.7534517674 3140553.878028206 3143433.6288753287
880 880000.0 3176986.889653436 3175541.0055372673 3178432.7737696045
890 890000.0 3211883.783355072 3210430.8362793457 3213336.7304307986
900 900000.0 3247171.8590567205 3245693.863712758 3248649.854400683
910 910000.0 3282968.5247583347 3281490.3825998683 3284446.666916801
920 920000.0 3320674.605459964 3319172.2583478875 3322176.9525720403
930 930000.0 3355105.500661608 3353584.712424005 3356626.2888992107
940 940000.0 3392191.314863256 3390717.089960053 3393665.5397664593
950 950000.0 3427958.0770648867 3426436.8739224887 3429479.2802072847
960 960000.0 3463030.89176651 3461538.2993888333 3464523.4841441866
970 970000.0 3498793.8594681667 3497258.9583943137 3500328.7605420197
980 980000.0 3533745.805669793 3532193.5575537942 3535298.0537857916
990 990000.0 3568794.122371465 3567201.8167880187 3570386.4279549113


==> data/S50/mu04/UCRL-AC.csv <==
 idx mean b1 b3
0 0.0015161263667548823 4.361362146452205 1.236567228416519 7.486157064487891
387 890.0570201287437 3258.209454401531 3163.0241322629577 3353.394776540104
774 2011.0658245038017 6319.904228670169 6172.267685508214 6467.540771832124
1161 3126.6107484720674 9368.510373480389 9199.119633295293 9537.901113665484
1548 4240.757844355989 12455.869603153715 12262.24859462523 12649.490611682199
1935 5352.0534057201885 15420.137631320484 15208.503696500073 15631.771566140895
2322 6441.307762436508 17811.18204695996 17576.910984728413 18045.453109191505
2709 7513.974181645561 20207.967994088445 19952.19502745881 20463.74096071808
3096 8509.914862823678 22386.870477553195 22087.082493089696 22686.658462016694
3483 9567.997028446065 24815.64340704287 24463.27917351957 25168.007640566168
3870 10638.495578436083 26606.289063212833 26229.448404668383 26983.129721757283
4257 11677.504039045696 27410.116387664584 27032.69209094638 27787.540684382788
4644 12722.444586270905 28263.79173695657 27860.528276637855 28667.055197275284
5031 13758.061295441436 29069.804172437005 28666.98749284682 29472.62085202719
5418 14789.851905176438 29942.35648017186 29528.525451591522 30356.1875087522
5805 15801.865766825938 30864.102659457192 30426.219515727254 31301.98580318713
6192 16813.680749949363 31573.384492348745 31121.588468755457 32025.180515942033
6579 17837.649119743583 32320.40541557929 31866.410255401486 32774.40057575709
6966 18868.80122070077 33148.34343192454 32686.626122545593 33610.060741303496
7353 19919.646963402054 34096.371808186996 33616.96152621481 34575.782090159184
7740 20938.889824628586 34746.44393681704 34244.37097844661 35248.51689518747
8127 21964.475243582714 35275.73159104175 34757.22824375722 35794.234938326284
8514 22968.368707540834 35701.548779509336 35159.88709221372 36243.21046680495
8901 23978.713459305047 36288.8322386982 35745.06972661273 36832.594750783675
9288 24998.798319049492 36893.55530563256 36354.978994253746 37432.13161701137
9675 26022.8203448153 37344.62270162325 36768.40295171431 37920.84245153219
10062 27046.42365740755 37861.627445390826 37277.19073747124 38446.06415331041
10449 28064.946359288417 38332.04181740936 37730.90644825101 38933.17718656771
10836 29079.745490221998 38827.704246117195 38224.429730946315 39430.978761288075
11223 30096.564757346074 39174.947382814455 38564.296104432564 39785.598661196345
11610 31124.400943953402 39703.60995341302 39076.85960540184 40330.360301424196
11997 32123.791979993148 40200.22038688104 39557.643795494376 40842.7969782677
12384 33130.0054614943 40809.58692603365 40158.572999917276 41460.60085215002
12771 34135.010837245376 41210.7207214759 40552.26829458601 41869.173148365786
13158 35164.95281216295 41632.86269426841 40967.210939618635 42298.51444891819
13545 36196.74782245401 42131.6873902406 41452.91803615721 42810.456744323994
13932 37212.11885398461 42660.706677520386 41974.95554919265 43346.45780584812
14319 38227.1408445088 43120.26965960164 42422.74125792672 43817.79806127656
14706 39246.52900294763 43644.44630436299 42932.20364391631 44356.68896480966
15093 40256.18017664337 44065.76870544254 43329.8309863141 44801.706424570984
15480 41247.02384686913 44382.47745529063 43626.39498332578 45138.55992725548
15867 42255.434432556154 44593.08026931324 43852.51369373725 45333.646844889234
16254 43277.04918661938 44920.170830845665 44173.597107088 45666.744554603334
16641 44293.83791085899 45135.23733428965 44364.501210481496 45905.97345809781
17028 45298.65485641393 45445.943287380804 44663.25731438161 46228.629260379996
17415 46309.53306352635 45620.32053301157 44843.825860147444 46396.81520587569
17802 47322.39458159393 45904.63744609903 45131.240254586184 46678.03463761187
18189 48313.23334599935 46188.79109908026 45415.32242905292 46962.25976910761
18576 49323.82664330224 46399.22948994911 45617.33342001818 47181.12555988004
18963 50323.99961290639 46651.37885118958 45865.224020653164 47437.53368172599
19350 51338.65733348985 46889.051363994964 46088.64034152658 47689.46238646335
19737 52343.818674735856 47021.939574513206 46211.890312774274 47831.98883625214
20124 53364.088807517066 47274.51310965566 46451.42606108638 48097.60015822494
20511 54368.8334423605 47415.839218866735 46596.96672363676 48234.71171409671
20898 55370.66038133767 47654.99887333836 46820.34046536362 48489.6572813131
21285 56368.50248101792 47964.640476518514 47114.70168659975 48814.57926643728
21672 57379.87541471402 48262.94828450441 47400.27426149396 49125.62230751486
22059 58394.135539880015 48526.00967653398 47657.84425817323 49394.17509489472
22446 59400.369600996964 48797.71293797427 47921.252953649484 49674.172922299054
22833 60409.81159703711 48963.906461242754 48084.38157424886 49843.43134823665
23220 61425.16916187516 49237.03176432721 48347.21003377576 50126.853494878655
23607 62443.5879618279 49405.97868516503 48517.73340602998 50294.22396430007
23994 63439.572694306575 49672.514467099776 48778.04341010628 50566.985524093274
24381 64453.83113827444 49915.641596774134 49004.256611696015 50827.02658185225
24768 65431.089639597936 50169.10808061332 49246.82623391484 51091.38992731179
25155 66448.23640511412 50480.11221881192 49545.74827959519 51414.47615802865
25542 67462.28696048367 50781.2555194353 49865.49557255928 51697.01546631131
25929 68486.28330592572 51030.51658021366 50095.69917614597 51965.33398428135
26316 69487.50895129443 51165.13731854796 50233.93444722629 52096.34018986963
26703 70492.82200720705 51282.254629317584 50353.2217151116 52211.28754352357
27090 71490.90490086879 51548.24525599665 50612.2552916462 52484.235220347095
27477 72496.21063671606 51792.11578158184 50856.14551003894 52728.08605312473
27864 73496.48970348963 52010.21336820235 51064.26897450663 52956.15776189807
28251 74504.1763716629 52204.51191017732 51254.521530849655 53154.50228950499
28638 75516.46053578793 52378.73224198409 51434.71606506604 53322.74841890215
29025 76524.80334675525 52662.400097537386 51712.294781866454 53612.50541320832
29412 77540.4791872726 52973.60291864117 52011.31009956752 53935.89573771482
29799 78551.16613236346 53163.38797043201 52189.04379317731 54137.732147686715
30186 79544.87274513904 53426.6514590012 52453.25639869495 54400.04651930745
30573 80551.35787432767 53657.304984062146 52689.12695337099 54625.4830147533
30960 81559.76533018847 53841.90979015671 52863.9434628204 54819.87611749301
31347 82572.21184500428 54061.35097711038 53077.44040348971 55045.26155073105
31734 83567.43111109785 54229.515391949826 53242.23967159638 55216.791112303275
32121 84585.6220861091 54384.63711073889 53412.28081091376 55356.99341056402
32508 85576.83287116465 54413.20374280233 53441.568351175374 55384.83913442929
32895 86575.22201347996 54579.698278452706 53627.32715534008 55532.069401565335
33282 87586.2428210017 54788.47602711785 53846.58448239391 55730.367571841794
33669 88600.98359974586 55052.54755752734 54111.16432773785 55993.93078731682
34056 89603.34406389037 55230.90214762575 54287.12082206473 56174.683473186764
34443 90600.2742220272 55458.24740590987 54507.36884487394 56409.125966945794
34830 91613.54498474086 55704.03639075376 54766.70220897874 56641.37057252878
35217 92608.41504973198 55847.286546227995 54902.99204611368 56791.58104634231
35604 93617.49046000947 55968.25587660663 55004.74185863242 56931.76989458084
35991 94628.9226560563 56152.3474334487 55182.15020175626 57122.54466514113
36378 95629.22904070906 56232.10799718955 55245.19112295445 57219.024871424655
36765 96638.733848419 56463.79850596064 55461.08344180295 57466.51357011834
37152 97638.76220481146 56658.75910835657 55664.52670271149 57652.99151400165
37539 98641.99989421248 56845.47009353598 55855.52426631215 57835.415920759806
37926 99649.52531561405 57027.69837175935 56030.56707076824 58024.82967275046
38313 100658.09087700653 57248.71534720942 56242.091445838014 58255.33924858083
38700 101659.63282474104 57371.831861601844 56352.75336147055 58390.910361733135
39087 102660.86723372093 57536.89091172066 56501.62547029522 58572.15635314609
39474 103663.97027008676 57743.95565092121 56690.419814346045 58797.49148749638
39861 104673.1355907173 57945.830303322226 56887.16659241802 59004.49401422643
40248 105677.69149343157 58018.16773797868 56967.170643665115 59069.16483229224
40635 106683.30246337707 58188.901801400614 57135.44518952258 59242.35841327865
41022 107690.05935291815 58370.058882742225 57317.25460659032 59422.86315889413
41409 108698.6099162964 58575.00006370615 57525.869675219146 59624.13045219316
41796 109676.4310933771 58758.593881214176 57696.32545477889 59820.86230764946
42183 110697.9034603152 58911.11795175881 57846.670645337064 59975.565258180555
42570 111701.78092126234 59009.16246940269 57935.91735837699 60082.40758042839
42957 112704.61030002924 59215.652442020466 58136.25519633286 60295.04968770807
43344 113710.61623125168 59409.344828494955 58320.68657379639 60498.00308319352
43731 114718.64645689396 59528.24361824219 58434.136486272255 60622.35075021212
44118 115724.87090645345 59756.603891350635 58652.03263491064 60861.17514779063
44505 116720.51153970021 59922.112666997535 58821.283526078085 61022.941807916985
44892 117727.96475331845 60126.59678253914 59019.95534431712 61233.238220761166
45279 118722.32589823219 60320.312939527146 59207.09640513781 61433.52947391648
45666 119737.47180800667 60446.20895129654 59326.04819955846 61566.369703034616
46053 120745.67826404533 60606.50573086182 59451.62414340383 61761.38731831981
46440 121755.01865779568 60711.65057689743 59548.42396062382 61874.87719317104
46827 122754.81319490688 60799.15311093526 59618.54675906878 61979.75946280174
47214 123742.02682981479 60939.28480285046 59756.88991357955 62121.67969212137
47601 124751.25950647201 61102.75487943098 59914.97699272402 62290.532766137934
47988 125749.4225699827 61187.12495485789 60015.4988699871 62358.75103972868
48375 126761.47139462436 61300.59335512309 60129.01674368606 62472.169966560126
48762 127776.1635296287 61567.31983249017 60391.59613606622 62743.04352891412
49149 128780.29746784079 61814.12649940474 60625.27716185243 63002.97583695705
49536 129786.79345831994 62011.5496395017 60820.0188156912 63203.08046331221
49923 130790.95571576823 62113.40923265825 60935.98107788949 63290.837387427004
50310 131779.2349234213 62280.2970507475 61098.92906226625 63461.66503922874
50697 132791.99615554564 62492.09585269926 61329.7997423402 63654.391963058326
51084 133801.4377988342 62642.57093425989 61467.638661203426 63817.50320731636
51471 134809.60421481516 62805.67760812914 61649.176435138776 63962.1787811195
51858 135813.45775286216 63045.41071562031 61888.61529124806 64202.20613999256
52245 136813.64143131502 63174.2624487394 62023.8728752067 64324.652022272094
52632 137808.19396895345 63209.304852320674 62057.876835912175 64360.732868729174
53019 138813.10445503317 63353.3995300244 62194.90337819166 64511.89568185714
53406 139816.9595637379 63533.39290706505 62374.858962211576 64691.92685191852
53793 140823.34349046796 63730.155884160085 62570.644356165816 64889.667412154355
54180 141844.76016244534 63884.287698239896 62711.957714761396 65056.617681718395
54567 142847.92530567283 64147.28134868424 62985.7665060465 65308.796191321984
54954 143842.88885108454 64330.83434173498 63155.34075950738 65506.327923962584
55341 144844.4747103956 64482.8895673929 63293.95054871951 65671.82858606629
55728 145845.6668322639 64664.78703005469 63463.76099162433 65865.81306848506
56115 146855.30953020309 64810.36156953152 63599.07618227482 66021.64695678822
56502 147865.02330785932 65010.97430753043 63784.99161842939 66236.95699663146
56889 148877.66613968374 65299.23036512107 64059.20891399283 66539.2518162493
57276 149879.54359218787 65398.9491995311 64143.20795477529 66654.69044428691
57663 150879.59878790093 65565.71950335447 64303.278400314404 66828.16060639454
58050 151879.82440885197 65649.6561235315 64380.019635864985 66919.29261119802
58437 152880.24687363475 65839.3310775542 64564.911676460004 67113.7504786484
58824 153889.63662335134 65922.76191434557 64636.83748941243 67208.6863392787
59211 154893.30148075125 66071.7622851561 64762.77542147281 67380.74914883939
59598 155900.1370843727 66197.66013724086 64877.56028530687 67517.75998917485
59985 156909.68638197106 66459.61942207982 65129.21692938929 67790.02191477036
60372 157913.99440045637 66630.96936801697 65295.72965162613 67966.20908440782
60759 158917.55136336418 66815.51225219476 65490.11951850928 68140.90498588025
61146 159917.15045722644 66977.16711065803 65641.14480759455 68313.18941372151
61533 160912.44211895624 67118.18957220897 65771.04692470767 68465.33221971027
61920 161915.26816750932 67216.81744661707 65882.20266079756 68551.4322324366
62307 162930.21753395407 67455.7909216538 66132.21140675773 68779.37043654986
62694 163930.58006928526 67614.81594203942 66280.23806604762 68949.39381803123
63081 164942.83351184853 67678.59165034036 66337.80250240809 69019.38079827263
63468 165940.29359914552 67752.0694360558 66414.28062212077 69089.85824999082
63855 166934.4990403871 67834.29036104318 66498.5232831565 69170.05743892987
64242 167921.08912161543 67904.51067387243 66558.72103146648 69250.30031627837
64629 168921.80687483025 67943.95220101223 66616.93898937205 69270.96541265241
65016 169933.8382224983 67993.59627102378 66649.06243251929 69338.13010952827
65403 170932.8844676846 67933.03112845687 66571.80992911327 69294.25232780048
65790 171928.4963781536 67991.42416300792 66618.6285174255 69364.21980859034
66177 172939.74861745027 68080.42737700237 66698.87134525657 69461.98340874817
66564 173923.4659266283 68099.73968765933 66731.36719508868 69468.11218022997
66951 174923.36235974974 68236.88063958053 66857.81303880164 69615.94824035942
67338 175924.59827192896 68320.34120706301 66933.83669557853 69706.8457185475
67725 176928.76243277 68421.24455303591 67032.07058154955 69810.41852452228
68112 177941.42955010856 68569.64924402146 67162.05676844544 69977.24171959748
68499 178927.47703373656 68636.61949777973 67213.56628972004 70059.67270583942
68886 179932.4392407951 68745.49236323504 67308.97058102828 70182.0141454418
69273 180928.36444433365 68841.6211225233 67403.06201259716 70280.18023244943
69660 181923.48861135615 68944.10573217212 67507.57063467035 70380.64082967388
70047 182926.93368912782 69062.68015902238 67624.36700319787 70500.99331484688
70434 183926.10962210523 69181.47663055162 67742.94496385945 70620.0082972438
70821 184931.39380652597 69275.275516612 67831.96208801342 70718.58894521059
71208 185941.05364604856 69335.07246544855 67887.06190871472 70783.08302218239
71595 186941.0334450917 69450.32592694853 68015.36206251808 70885.28979137898
71982 187934.54570106886 69578.8066621864 68153.33776303731 71004.27556133548
72369 188937.17545424055 69747.57009064738 68313.06795738968 71182.07222390508
72756 189922.35967811983 69812.30404000395 68396.29650572035 71228.31157428754
73143 190921.95509126296 69712.87086627894 68305.54668925297 71120.19504330492
73530 191927.0886638711 69679.34268288995 68280.77947216756 71077.90589361235
73917 192941.21222856652 69669.09353416944 68284.88376714372 71053.30330119516
74304 193932.39827639319 69815.9924224892 68429.04555717645 71202.93928780196
74691 194918.60849496198 69803.51283904588 68422.04922686159 71184.97645123018
75078 195923.37031230694 69913.46847160935 68532.181093919 71294.75584929969
75465 196924.6716109372 70062.19029792478 68714.47216392298 71409.90843192658
75852 197915.7452962738 70069.78391331813 68714.09086077224 71425.47696586401
76239 198917.51640358116 70111.62005212271 68750.2904207574 71472.94968348803
76626 199925.57700347764 70091.24011705481 68729.94609144724 71452.53414266238
77013 200931.07068684 70223.29247288086 68858.90567458056 71587.67927118116
77400 201930.05897479938 70249.78830984926 68875.14796250092 71624.4286571976
77787 202919.35057954772 70188.29794038081 68810.00192029397 71566.59396046765
78174 203910.2635076868 70209.52228747481 68827.6903390694 71591.35423588022
78561 204910.71101068892 70344.41258140634 68957.17615915753 71731.64900365515
78948 205909.37463273393 70434.82956361103 69053.47174649984 71816.18738072221
79335 206926.64197723824 70476.29605438028 69097.30989608412 71855.28221267644
79722 207923.7986677298 70629.36163278227 69253.3281360505 72005.39512951403
80109 208908.35132352417 70567.07728689858 69199.90566985613 71934.24890394103
80496 209913.24830346156 70694.75560067077 69327.37750344134 72062.13369790021
80883 210909.10232324773 70765.77550059753 69386.67088814241 72144.88011305266
81270 211922.96983805727 71027.30541468285 69647.10479622221 72407.5060331435
81657 212921.6437194586 71172.00281391705 69788.27397280151 72555.73165503258
82044 213930.1838483194 71260.90543226132 69887.16385097608 72634.64701354656
82431 214942.67046270618 71400.9653352919 70033.28258390533 72768.64808667847
82818 215916.06042215417 71408.56767725114 70019.16538186184 72797.96997264044
83205 216926.6605542478 71583.50536421541 70195.73480316851 72971.27592526231
83592 217934.6413993101 71668.38758108947 70265.21234734706 73071.56281483188
83979 218922.23731499477 71732.63356492973 70339.00332628103 73126.26380357842
84366 219919.01449342605 71746.26719200214 70348.19965998865 73144.33472401563
84753 220922.58734916235 71813.81477778254 70413.78667749676 73213.84287806832
85140 221929.81361943737 71918.71883342178 70507.01110778139 73330.42655906217
85527 222927.78319958106 72063.76085822111 70637.42284794194 73490.09886850028
85914 223924.25037962358 72141.5510640678 70725.2930001785 73557.8091279571
86301 224925.3031871246 72185.00104957067 70778.63442926483 73591.3676698765
86688 225929.78751008396 72303.44589022118 70868.95636473938 73737.93541570297
87075 226930.00850466636 72323.96550496612 70859.81506088786 73788.11594904438
87462 227930.79700257853 72391.19446583974 70924.86706796584 73857.52186371364
87849 228929.4808261079 72437.14542646974 70992.4756908281 73881.81516211138
88236 229923.80654400395 72424.69068768044 70982.4185705817 73866.96280477918
88623 230923.57435729253 72556.93469795257 71103.5051053126 74010.36429059255
89010 231914.6480761522 72684.66239264143 71198.8725436581 74170.45224162476
89397 232921.1239922079 72771.20047750311 71272.05896821049 74270.34198679573
89784 233930.39327233654 72875.74954814474 71376.41296093959 74375.08613534989
90171 234922.4926597786 72930.57097114781 71432.52424984876 74428.61769244686
90558 235924.56744252268 72996.12752695168 71502.70050699209 74489.55454691127
90945 236935.1097509709 73068.68263612404 71576.81802229499 74560.54724995309
91332 237927.49879273959 73194.91735214627 71694.78551116106 74695.04919313148
91719 238919.20883542605 73195.24409629116 71675.60774307403 74714.8804495083
92106 239921.00554294843 73192.21145473831 71670.302155273 74714.12075420361
92493 240919.55684465053 73234.34341469903 71725.54271150756 74743.14411789051
92880 241924.41059978108 73285.3934544465 71779.43326113385 74791.35364775916
93267 242918.53823289077 73315.02074952413 71814.80656626528 74815.23493278299
93654 243909.26909973545 73341.13438542701 71843.47557486116 74838.79319599285
94041 244903.9060545535 73312.51498261886 71823.1540951997 74801.87587003801
94428 245905.04949630852 73303.33030737849 71816.7817092175 74789.87890553949
94815 246909.12076244006 73410.48942444303 71928.4775591366 74892.50128974946
95202 247919.38943025292 73500.19247869626 72006.5885940976 74993.79636329492
95589 248913.5967156827 73527.53361013703 72040.50887930598 75014.55834096808
95976 249900.56541594572 73614.0119051514 72118.89026835635 75109.13354194646
96363 250904.8698651919 73635.97637586141 72176.69985450478 75095.25289721804
96750 251912.46505662205 73743.06400748258 72282.88617450025 75203.2418404649
97137 252908.87988094706 73742.9546361994 72291.79490301688 75194.11436938192
97524 253919.09119438115 73861.9454820038 72386.26908651422 75337.62187749337
97911 254919.26133748167 73900.80936014852 72424.4908882456 75377.12783205144
98298 255906.7029807206 73895.93024508982 72396.59290337093 75395.26758680872
98685 256894.2442962358 73939.00642199899 72429.44227556477 75448.5705684332
99072 257906.4328613226 74082.40192563823 72575.92454725802 75588.87930401844
99459 258908.49956870303 74148.02916210244 72640.8916188378 75655.16670536707
99846 259904.25732033007 74205.51275170756 72681.90363141887 75729.12187199625
100233 260914.1259072826 74274.45468985433 72732.88408641751 75816.02529329115
100620 261916.84993974026 74336.32169565294 72789.70617488323 75882.93721642264
101007 262914.0691698481 74361.23678992777 72833.55263835118 75888.92094150437
101394 263905.21776685666 74380.43775752798 72863.04600887414 75897.82950618182
101781 264892.55825225485 74406.08391598778 72877.61297821824 75934.55485375732
102168 265907.2661880084 74526.33194612955 72994.23753791048 76058.42635434862
102555 266902.7238991025 74619.89637705097 73088.52518097904 76151.26757312291
102942 267905.15310075786 74689.54093232384 73173.34433045486 76205.73753419283
103329 268908.18229772395 74757.00917325444 73237.28091749694 76276.73742901193
103716 269902.93440156145 74790.61727893192 73249.78817800722 76331.44637985663
104103 270902.4562052278 74841.98979855425 73308.03163761321 76375.94795949529
104490 271893.6661370773 74898.68261254439 73352.11231240664 76445.25291268215
104877 272893.16335403366 75035.43534535298 73493.25267977452 76577.61801093143
105264 273905.2248757978 75099.0750712436 73548.22868772272 76649.92145476448
105651 274898.19944019907 75151.30622122667 73584.67818975035 76717.93425270298
106038 275904.71499994653 75274.42403803185 73688.27378250282 76860.57429356089
106425 276889.6079842775 75336.0699412653 73729.15278685023 76942.98709568038
106812 277894.9419801361 75340.84953163713 73712.1941962258 76969.50486704845
107199 278902.13225195656 75366.70284292698 73749.31888988515 76984.08679596882
107586 279888.84255870275 75438.0971985897 73835.19716091911 77040.9972362603
107973 280899.4996111581 75523.23823204874 73908.2522941403 77138.22416995718
108360 281909.98947080795 75657.33557591838 74030.52753007927 77284.14362175748
108747 282898.11556474783 75725.26151853765 74094.10579423272 77356.41724284258
109134 283879.5659639804 75746.44951713423 74112.59867710462 77380.30035716384
109521 284891.2431002605 75795.96235816153 74163.2325016411 77428.69221468196
109908 285887.38993756083 75842.00268145709 74211.0634133683 77472.94194954587
110295 286882.8055347105 75890.74703245459 74244.78161778761 77536.71244712156
110682 287892.89158636023 75977.81718974539 74317.79540973034 77637.83896976043
111069 288902.70465093193 76033.82273769379 74365.04731044902 77702.59816493855
111456 289903.4850655224 76092.19990323465 74437.35432337278 77747.04548309652
111843 290891.7651636912 76131.09474750466 74480.90973221659 77781.27976279272
112230 291879.98680603685 76189.60249132452 74533.1644088838 77846.04057376525
112617 292888.34000914113 76369.6882046427 74708.50514086008 78030.87126842533
113004 293876.900247259 76369.27618257745 74709.4718130342 78029.08055212071
113391 294879.786242197 76485.43024225252 74825.7215155839 78145.13896892115
113778 295898.83765927295 76628.44567401208 74962.5996469781 78294.29170104607
114165 296906.92580180074 76782.77908971424 75134.94523852112 78430.61294090736
114552 297888.12794373336 76878.68923209677 75239.9751430204 78517.40332117314
114939 298892.31527643267 76971.27840159916 75315.04806561586 78627.50873758247
115326 299894.1054415026 77067.0547533886 75402.29250340715 78731.81700337004
115713 300896.2952245449 77177.15315470596 75485.91757854851 78868.3887308634
116100 301880.3753754191 77160.09367539625 75469.15127224861 78851.03607854388
116487 302895.23621108365 77296.70850784228 75587.23263831921 79006.18437736535
116874 303887.33844993904 77362.85222074005 75649.69021628596 79076.01422519414
117261 304893.9543466968 77506.54313710703 75797.28660675618 79215.79966745788
117648 305902.0926888827 77606.20037011798 75889.67463731818 79322.72610291778
118035 306898.3088164192 77606.84975477653 75865.83210752849 79347.86740202457
118422 307890.99743654457 77624.67924259545 75886.17982506275 79363.17866012815
118809 308891.9188142402 77773.63377102985 76019.82190839545 79527.44563366426
119196 309879.0242903959 77777.00310111106 76024.05335335666 79529.95284886545
119583 310887.05077099195 77852.63298696672 76086.70693068889 79618.55904324456
119970 311885.3016248378 77945.19236733374 76185.32878903717 79705.05594563032
120357 312884.8701251491 77982.3359187788 76223.02420775946 79741.64762979814
120744 313899.45850713534 78137.53267629935 76387.47986000883 79887.58549258987
121131 314892.5483980256 78192.62220965337 76447.6037549905 79937.64066431625
121518 315882.7513126054 78321.19333585589 76579.66480422087 80062.72186749091
121905 316881.4160468267 78374.71261273632 76623.79654639866 80125.62867907397
122292 317887.65558036754 78476.07943898893 76734.24209793321 80217.91678004466
122679 318889.5981980599 78584.8470141795 76834.88578173146 80334.80824662754
123066 319899.1787909959 78656.11617246625 76885.93548510173 80426.29685983078
123453 320901.3395027276 78716.40823507302 76934.60575139214 80498.2107187539
123840 321902.7558160832 78883.198144148 77088.25670059245 80678.13958770355
124227 322890.7199285972 79038.99186376623 77228.80940526916 80849.17432226331
124614 323899.9856178473 79049.9897919956 77233.34320810673 80866.63637588447
125001 324868.3079422676 78995.68591823138 77182.72193397263 80808.64990249013
125388 325888.1126814988 79062.38983854381 77248.37302312034 80876.40665396728
125775 326889.44806155073 79082.1714422193 77269.79777671958 80894.54510771902
126162 327879.93530195305 79130.29036151168 77301.11211141775 80959.46861160561
126549 328879.921969967 79257.86809954947 77434.38021390664 81081.35598519229
126936 329866.6767596603 79295.70709969412 77474.13758473855 81117.27661464969
127323 330877.0301366469 79273.50722193067 77446.36878947284 81100.64565438851
127710 331867.0437153962 79281.43169769918 77444.8271531742 81118.03624222416
128097 332873.1720546775 79338.22934542492 77484.91139540661 81191.54729544322
128484 333869.949080863 79336.5551085906 77470.24944580816 81202.86077137305
128871 334872.09441605816 79414.30499610638 77535.18502393758 81293.42496827518
129258 335856.95509248355 79479.05968416404 77593.54498375126 81364.57438457682
129645 336856.377621072 79475.18797572759 77579.4200789036 81370.95587255158
130032 337845.90252388816 79521.73539336224 77607.10311190625 81436.36767481822
130419 338849.85420266335 79603.35330867227 77677.5752898826 81529.13132746195
130806 339844.8554282845 79587.48266031864 77657.8053397434 81517.15998089388
131193 340841.92233130994 79547.91465987048 77614.29524653406 81481.5340732069
131580 341847.7337196801 79552.9723927307 77618.50414316799 81487.44064229343
131967 342852.99605568644 79611.11533440725 77667.08689273772 81555.14377607679
132354 343847.1172535124 79685.35898605741 77743.49450464771 81627.22346746712
132741 344850.0894423014 79757.90063560013 77794.63852827172 81721.16274292854
133128 345827.80943574314 79879.70111809307 77927.96017643606 81831.44205975009
133515 346829.0046484681 79947.7781657228 77987.21290361379 81908.34342783182
133902 347831.71622648125 80017.95308211683 78071.6048231014 81964.30134113226
134289 348821.53114850406 79966.83554349178 78012.91876512575 81920.7523218578
134676 349816.96329898067 80035.35539163266 78078.01845727654 81992.69232598878
135063 350821.0738794684 80017.29035008255 78026.95686099661 82007.62383916849
135450 351824.17587344954 80190.02769387771 78197.69748323665 82182.35790451877
135837 352824.1983862806 80180.8585514611 78201.89833134966 82159.81877157255
136224 353803.79285632446 80257.33638647001 78270.27183656658 82244.40093637344
136611 354810.57220113644 80368.79300254377 78372.00270413417 82365.58330095337
136998 355808.46303505247 80327.1742082482 78321.77048601727 82332.57793047912
137385 356816.00443969213 80349.7826886824 78331.13368484404 82368.43169252077
137772 357815.3879276618 80383.13976687197 78358.60148523428 82407.67804850967
138159 358821.5657086503 80520.56675258675 78488.53241371835 82552.60109145514
138546 359811.63943787955 80648.44009393424 78612.08047964652 82684.79970822197
138933 360803.6941722125 80647.61176298159 78618.70435616332 82676.51916979985
139320 361811.3842712586 80629.52996556874 78606.86478668061 82652.19514445687
139707 362807.60568147764 80618.79983173039 78611.77715950363 82625.82250395714
140094 363795.9545250591 80593.01800439197 78556.77456862826 82629.26144015568
140481 364808.68959404127 80652.91087726022 78594.76662562035 82711.05512890009
140868 365803.0829121387 80633.6369376164 78598.02892056017 82669.24495467261
141255 366784.0686155428 80586.77726637221 78563.3846888477 82610.16984389673
141642 367785.2900880148 80643.45878323753 78620.5438337911 82666.37373268395
142029 368783.93851596833 80657.56360504459 78618.41826779743 82696.70894229175
142416 369773.7396879829 80559.35537966929 78510.64522964502 82608.06552969356
142803 370781.3638781501 80545.35041110658 78500.15581800386 82590.54500420931
143190 371784.88793236134 80581.68371074475 78535.48565912133 82627.88176236817
143577 372779.55934247334 80683.51791440594 78623.08834947308 82743.94747933879
143964 373775.9552655821 80809.25253978487 78759.93773029688 82858.56734927285
144351 374777.8409106311 80873.04604990598 78807.37001364138 82938.72208617059
144738 375769.6989723522 80848.90563927918 78786.34956869578 82911.46170986259
145125 376764.5224955604 80828.29107437564 78748.76918010284 82907.81296864843
145512 377766.1041013956 80900.25265223265 78819.1365856478 82981.36871881751
145899 378750.0518648599 80849.33141689375 78771.64384900777 82927.01898477973
146286 379757.4735755486 80947.7231280425 78872.7264480247 83022.71980806031
146673 380758.8525792911 80908.32267537438 78836.29169111906 82980.3536596297
147060 381750.97512988374 80936.32597650553 78860.62873744042 83012.02321557063
147447 382743.99386435037 80977.92453744923 78886.47503501734 83069.37403988112
147834 383743.83229044784 81010.49663076096 78916.9072886235 83104.08597289842
148221 384755.6065173267 81061.88091477763 78962.04491187779 83161.71691767748
148608 385739.05093974137 81136.63576756683 79056.86141131788 83216.41012381577
148995 386733.34111263976 81147.10639898553 79069.99575291782 83224.21704505324
149382 387729.80423184275 81186.32571618611 79111.36022032933 83261.2912120429
149769 388737.8941383615 81289.90125153259 79217.80694019183 83361.99556287334
150156 389725.32214905554 81395.9232875841 79304.42962402593 83487.41695114227
150543 390730.88164398726 81444.08387060006 79340.64680723654 83547.52093396359
150930 391730.04135866725 81518.43165783714 79393.44758666835 83643.41572900592
151317 392736.841938355 81658.90743727359 79512.61122488043 83805.20364966676
151704 393729.6748697953 81706.30015604192 79559.36171704668 83853.23859503717
152091 394719.28482711065 81770.51669938555 79624.58639609552 83916.44700267559
152478 395736.4977699798 81793.90474741432 79652.76913380259 83935.04036102604
152865 396721.5303664716 81937.71610374242 79789.32840317764 84086.1038043072
153252 397719.1816247407 82054.44807704962 79894.16466115725 84214.73149294198
153639 398714.0217958352 82060.18980922656 79887.14173869889 84233.23787975423
154026 399711.568170197 81992.90889607099 79799.34818665024 84186.46960549174
154413 400703.54421119357 81956.62501201971 79756.19113632094 84157.05888771848
154800 401722.7048938266 82056.73789926367 79857.43440432276 84256.04139420457
155187 402726.64862351934 82151.80895252796 79952.29964111217 84351.31826394376
155574 403726.25199083134 82121.40720088978 79907.75980717376 84335.0545946058
155961 404700.0859135636 82080.437223803 79858.73938907498 84302.13505853103
156348 405686.10782786546 82225.73039618167 80001.72392639465 84449.73686596868
156735 406681.9820317284 82251.94960307349 80023.52953302712 84480.36967311986
157122 407703.28922397335 82331.9463787543 80092.54898570593 84571.34377180268
157509 408697.977003805 82385.99125317052 80133.470107179 84638.51239916203
157896 409695.8626924225 82433.41041889282 80164.4785606431 84702.34227714254
158283 410708.507286804 82515.984142175 80234.61890332676 84797.34938102325
158670 411693.77455267444 82461.39098002558 80173.97289630411 84748.80906374705
159057 412685.9640706351 82496.19529094346 80206.57184062041 84785.81874126651
159444 413675.0016370334 82541.60054908815 80248.47947750772 84834.72162066858
159831 414679.61540963495 82560.54365594272 80277.78840821744 84843.298903668
160218 415686.6908829639 82679.798853345 80413.93719208876 84945.66051460123
160605 416679.7397483947 82748.62421749115 80491.41738271221 85005.83105227008
160992 417682.9446130452 82790.94723828086 80533.73320986463 85048.16126669709
161379 418673.3519762203 82834.64365320881 80581.78781771692 85087.4994887007
161766 419670.05475562543 82819.81469406336 80566.26760163183 85073.36178649489
162153 420675.828827133 82834.22990127573 80579.70210674485 85088.7576958066
162540 421663.0389161206 82899.65508658809 80655.26518025174 85144.04499292444
162927 422669.69278835185 82883.60377119477 80646.25240761848 85120.95513477107
163314 423652.013316736 82881.00565297969 80627.05951250464 85134.95179345473
163701 424649.20832454297 83022.90523220065 80744.50044170569 85301.3100226956
164088 425654.56557584746 83054.92271714039 80771.25057260407 85338.59486167671
164475 426660.6043336157 83101.1253045527 80821.54780785966 85380.70280124573
164862 427656.30758559064 83132.56845730363 80854.66179967305 85410.4751149342
165249 428653.1341517271 83147.04349723255 80869.15657845921 85424.93041600588
165636 429656.3800975339 83199.1672784642 80907.67104548775 85490.66351144065
166023 430642.9098741133 83243.65082063564 80965.97755398402 85521.32408728726
166410 431643.21965416195 83217.14627834037 80922.22976339297 85512.06279328777
166797 432640.85661212535 83256.00555544213 80949.06242826467 85562.94868261958
167184 433636.01032989036 83284.96151277439 80986.17742329564 85583.74560225314
167571 434631.95319489436 83361.84484405941 81070.53020097475 85653.15948714406
167958 435642.20759649755 83379.46790543284 81080.71762163186 85678.21818923383
168345 436664.87333009636 83531.5835568685 81229.4996991237 85833.6674146133
168732 437624.2060945635 83505.72942484728 81211.23122118412 85800.22762851043
169119 438617.5498246376 83484.5876489036 81186.06639813272 85783.10889967448
169506 439625.1569327671 83519.81339942658 81209.16751232327 85830.45928652989
169893 440615.8194367881 83644.2701077345 81312.14921470082 85976.39100076817
170280 441618.26085164596 83783.43040870148 81461.27653646847 86105.58428093448
170667 442622.6077086511 83848.9411541138 81542.73063458066 86155.15167364693
171054 443617.6869492236 83947.63344876702 81619.06488697742 86276.20201055663
171441 444620.1689484923 83972.8993902213 81639.33846638723 86306.46031405537
171828 445610.76209393935 83954.90806697476 81640.43199368699 86269.38414026254
172215 446613.72229873645 84017.22167023737 81689.30586054697 86345.13747992777
172602 447604.49791790027 84036.64421478992 81693.51983268479 86379.76859689505
172989 448614.0908217932 84067.5269555106 81708.54502656758 86426.50888445364
173376 449618.52029076766 84116.40518197577 81756.51256526497 86476.29779868657
173763 450620.7672743242 84241.41063902853 81882.84057286095 86599.98070519611
174150 451613.55314886605 84248.22004467607 81890.93197721895 86605.50811213319
174537 452592.6741201923 84211.45549533416 81847.08821655979 86575.82277410853
174924 453591.2257552158 84199.27881895319 81828.75326996308 86569.80436794329
175311 454591.5545979983 84206.80843943871 81844.64557341194 86568.97130546549
175698 455594.0686679995 84272.81188948141 81911.36006819943 86634.2637107634
176085 456592.87299368746 84345.87466158484 81971.00297366052 86720.74634950915
176472 457601.9157327975 84425.94813458696 82069.78053668684 86782.11573248707
176859 458594.0911049437 84420.37178643559 82066.31903423245 86774.42453863872
177246 459594.5397939727 84496.19262287012 82141.06025551986 86851.32499022038
177633 460579.8705872547 84553.9212481687 82206.03062739823 86901.81186893917
178020 461567.0735283145 84615.97293835148 82290.9614764529 86940.98440025006
178407 462563.3848179894 84669.00705049119 82348.82061213825 86989.19348884412
178794 463570.1313882892 84710.89917504184 82391.78455852653 87030.01379155714
179181 464574.2113898108 84787.8539789641 82445.9093036625 87129.79865426572
179568 465581.0956619557 84851.71059920151 82501.90506054187 87201.51613786115
179955 466570.4124776489 84847.44780066512 82508.49365788729 87186.40194344295
180342 467583.555430974 84987.38095364136 82627.87076858369 87346.89113869904
180729 468551.9125434046 84925.34423677868 82557.79680271716 87292.8916708402
181116 469561.659368689 84994.89958521033 82616.22982443694 87373.5693459837
181503 470540.68994331727 85022.68903101579 82636.20606552754 87409.17199650404
181890 471544.7100172776 85013.64527647191 82621.67610786002 87405.6144450838
182277 472542.0053697816 85147.8745623728 82759.68564375635 87536.06348098925
182664 473545.3392871608 85160.12590386719 82767.34887977873 87552.90292795564
183051 474544.54157824843 85182.01641548281 82789.53173236518 87574.50109860043
183438 475549.9437673475 85277.44496430596 82884.40532070927 87670.48460790266
183825 476545.9321227423 85355.63401041877 82950.07537248929 87761.19264834825
184212 477554.63528527966 85412.9760736008 82996.02996384498 87829.92218335663
184599 478538.82975428394 85491.07597131096 83096.49932130508 87885.65262131684
184986 479531.54205957067 85510.65960808111 83125.93707910257 87895.38213705966
185373 480523.8957147971 85445.3413959862 83046.65898195558 87844.0238100168
185760 481518.00321440975 85503.67057940533 83101.67690806123 87905.66425074943
186147 482525.70521510404 85527.85777927944 83126.479201182 87929.23635737688
186534 483522.96751426894 85446.59691498906 83054.63394478298 87838.55988519514
186921 484519.92957034585 85516.81986496897 83099.78599499723 87933.85373494071
187308 485527.0160305405 85595.39196932342 83192.50839572259 87998.27554292425
187695 486509.9149783649 85638.21074795032 83234.68817950238 88041.73331639825
188082 487513.4578234153 85722.04973886952 83307.82303533144 88136.2764424076
188469 488508.6379624468 85792.46628975503 83372.86649247787 88212.06608703219
188856 489499.2008616896 85830.2097815881 83393.56552678414 88266.85403639206
189243 490502.65841524856 85754.75742496668 83335.8722807316 88173.64256920177
189630 491511.3106067746 85775.60457173566 83366.92155580211 88184.28758766921
190017 492504.1057181479 85758.31709077953 83341.31859734889 88175.31558421017
190404 493503.136044222 85789.02904614594 83376.67272857719 88201.38536371468
190791 494501.8247749216 85731.9191093738 83327.86877553833 88135.96944320928
191178 495489.7367967272 85797.84023032611 83391.2666829699 88204.41377768232
191565 496489.8175424243 85926.44971772707 83499.97466756955 88352.92476788459
191952 497494.00742128806 86062.40584494165 83646.99885027383 88477.81283960947
192339 498495.84387096425 86173.0139584393 83760.77045758594 88585.25745929267
192726 499487.0995419823 86252.19332630561 83823.66399608972 88680.72265652151
193113 500491.7052446989 86313.83346485154 83898.07073963583 88729.59619006726
193500 501492.828212043 86388.72001679115 83979.67179874437 88797.76823483793
193887 502478.6593192383 86367.62324526139 83947.54132749616 88787.70516302662
194274 503466.2898798022 86426.98201099968 84021.59508515621 88832.36893684315
194661 504473.33256908774 86434.92192674644 83995.14744084312 88874.69641264975
195048 505475.69347984844 86543.66911482539 84105.41004602647 88981.9281836243
195435 506478.66984418145 86612.76163549561 84175.97954753385 89049.54372345738
195822 507468.9951414885 86629.327751337 84182.16722946837 89076.48827320563
196209 508468.5825505716 86681.54545294709 84256.19730427036 89106.89360162381
196596 509466.30469479645 86672.20959463352 84255.58526114756 89088.83392811948
196983 510468.5173690382 86762.16840612482 84336.24484557807 89188.09196667158
197370 511468.09741668135 86797.95569434881 84372.4451965072 89223.46619219043
197757 512469.7781367354 86865.47615795527 84431.3123740094 89299.63994190114
198144 513462.0162050489 86892.08886632534 84450.68978525607 89333.48794739462
198531 514453.50539024983 86966.2213029803 84510.50988651284 89421.93271944775
198918 515446.6396671978 86958.73776271468 84511.48657382489 89405.98895160446
199305 516450.16173930065 86982.79817564046 84555.83148313871 89409.76486814221
199692 517447.93584592943 86996.8307413983 84567.75300855859 89425.90847423801
200079 518438.0760150314 86985.69723502692 84550.52036190509 89420.87410814875
200466 519452.91404535493 87102.13194228667 84668.81110360946 89535.45278096387
200853 520454.1570122391 87160.72485309847 84713.4977073486 89607.95199884834
201240 521436.637338047 87236.28061688773 84785.39304464211 89687.16818913334
201627 522443.4297163028 87326.85368910711 84865.23776117912 89788.46961703511
202014 523440.39404767187 87405.40067613863 84941.60959456698 89869.19175771027
202401 524437.9004305201 87448.2953861694 84980.74932306707 89915.84144927173
202788 525427.9773437675 87546.10696020251 85066.36373021512 90025.8501901899
203175 526421.9256638397 87557.7021867808 85071.37663858365 90044.02773497796
203562 527423.6494510157 87649.9997682302 85157.64063762277 90142.35889883764
203949 528426.7821060999 87680.36051897358 85194.06761001173 90166.65342793544
204336 529426.7853234619 87732.06129999012 85243.23919922607 90220.88340075417
204723 530421.8031524989 87731.27371697425 85246.84007577463 90215.70735817387
205110 531421.8606502641 87839.4271812973 85355.70426800947 90323.15009458513
205497 532429.863940485 87826.14126843913 85339.40495859817 90312.87757828008
205884 533410.3735794781 87822.24451710186 85337.96414626497 90306.52488793875
206271 534428.4385877543 87867.86705922078 85393.7154997468 90342.01861869475
206658 535414.3572313725 87916.66967973109 85442.46116000353 90390.87819945865
207045 536402.3998550324 87938.59679806257 85466.26847896357 90410.92511716158
207432 537404.9306169938 88026.36026186329 85574.34078952047 90478.3797342061
207819 538394.031809909 88073.06493235964 85632.05111606795 90514.07874865134
208206 539404.8976783929 88099.86043915844 85654.51259230122 90545.20828601565
208593 540407.0763387937 88156.71811230955 85691.27710721876 90622.15911740034
208980 541408.453712982 88271.64624010403 85794.25267068786 90749.03980952021
209367 542401.7579093243 88319.7934235055 85847.47268848881 90792.11415852219
209754 543401.928112316 88390.37617326443 85921.73452638004 90859.01782014883
210141 544391.5783746971 88419.46396684421 85952.11592223308 90886.81201145535
210528 545403.3288866471 88468.89358507347 85996.8596309075 90940.92753923945
210915 546393.9153080394 88534.44098771867 86064.16540576605 91004.71656967129
211302 547389.8308907502 88575.095298398 86108.60480003072 91041.58579676527
211689 548389.7270736546 88647.34630110669 86171.3481857751 91123.34441643828
212076 549378.7550986361 88713.76255450706 86243.96031869014 91183.56479032399
212463 550381.4551864719 88700.41317157735 86254.13511986395 91146.69122329076
212850 551381.7901224956 88730.93460494919 86276.51644258325 91185.35276731513
213237 552369.5977578617 88786.15573540029 86332.43086651384 91239.88060428674
213624 553374.6880372294 88851.81365248426 86393.15797046061 91310.4693345079
214011 554386.4649558484 88787.76983919561 86330.49790672348 91245.04177166773
214398 555376.8051053211 88859.75641857096 86399.42301002049 91320.08982712144
214785 556372.6175023768 88931.49161183639 86489.50442680508 91373.4787968677
215172 557359.3730341078 88962.43006092911 86522.34353311728 91402.51658874094
215559 558352.2364115487 88981.5659621275 86543.034237407 91420.09768684799
215946 559363.7147317446 89051.63126657472 86609.46906407957 91493.79346906987
216333 560363.5797775144 89044.4103819884 86587.43084538075 91501.38991859606
216720 561357.6231599619 89067.49460169912 86611.7572240679 91523.23197933033
217107 562360.3026428855 89187.36331042349 86745.7828224087 91628.94379843828
217494 563358.3724425618 89265.18775038527 86829.6953446636 91700.68015610694
217881 564358.2598370546 89214.85053544753 86780.8989469321 91648.80212396297
218268 565351.7299150915 89184.11858396529 86745.68487542841 91622.55229250217
218655 566343.2801295196 89211.58192253165 86788.35899159564 91634.80485346766
219042 567336.723843664 89215.8462915558 86788.2652170343 91643.4273660773
219429 568335.00038173 89252.39609147124 86817.94422211792 91686.84796082455
219816 569342.2088554039 89297.11539686954 86858.04004311589 91736.1907506232
220203 570337.9974809382 89333.08015560711 86881.9513207725 91784.20899044172
220590 571342.3565123624 89439.72778901664 86994.81714965084 91884.63842838244
220977 572344.497664481 89524.60428659161 87078.49919904672 91970.7093741365
221364 573318.1850744917 89541.07225099417 87107.69561152125 91974.44889046709
221751 574324.4723403697 89663.28160854847 87215.01493848168 92111.54827861526
222138 575326.1331893844 89736.88353490198 87289.07203840473 92184.69503139923
222525 576331.8436419617 89818.43498658267 87379.24346083825 92257.62651232709
222912 577328.643884524 89845.61174953371 87402.46576335547 92288.75773571194
223299 578331.611269598 89980.70295564404 87532.89803683797 92428.50787445011
223686 579312.5874143785 90064.53121560407 87622.35718230704 92506.70524890111
224073 580309.3171370354 90091.22206568743 87639.2892735916 92543.15485778326
224460 581298.2793234212 90155.73209640113 87704.94895211332 92606.51524068894
224847 582313.2449675128 90134.52558971704 87690.66671484799 92578.3844645861
225234 583315.629827707 90178.18694085137 87723.62005645112 92632.75382525162
225621 584315.5934983182 90236.28806277584 87778.01782682029 92694.5582987314
226008 585321.7412479456 90366.63220379494 87896.8173608747 92836.44704671518
226395 586311.3044564415 90408.01520466374 87919.9360879689 92896.09432135857
226782 587290.7192171991 90522.347205807 88040.24392911236 93004.45048250165
227169 588289.0394928941 90688.75387920368 88215.52300502881 93161.98475337855
227556 589296.6474822358 90722.25920113074 88243.51822405393 93201.00017820756
227943 590280.5500306606 90743.70130344894 88258.96603361436 93228.43657328351
228330 591287.2061502602 90756.34875973374 88275.51055829918 93237.18696116829
228717 592305.9901591516 90781.04189415876 88297.91494432857 93264.16884398894
229104 593306.2684131939 90727.65011435695 88242.14332155058 93213.15690716331
229491 594297.3421005193 90752.47589931365 88267.39965750129 93237.55214112601
229878 595272.3833957636 90719.18819637982 88236.6101635395 93201.76622922014
230265 596264.1416926797 90727.51292222978 88229.64412450467 93225.3817199549
230652 597262.0814025964 90771.25154077733 88264.43205481711 93278.07102673755
231039 598249.6443933982 90768.78225615482 88259.61409764712 93277.95041466253
231426 599258.3639406818 90815.24028990338 88321.4721471711 93309.00843263566
231813 600261.2457544979 90857.0220511712 88359.94270021297 93354.10140212942
232200 601273.0985371434 90897.21010026005 88392.99555494305 93401.42464557706
232587 602268.2392829106 90890.53863249088 88382.98311365623 93398.09415132552
232974 603242.8477758085 90948.93878915507 88439.47607115873 93458.40150715141
233361 604251.5531749367 91066.50410965203 88551.92206417333 93581.08615513073
233748 605227.9772040353 91051.02862953096 88520.60304535486 93581.45421370707
234135 606237.6628961691 91196.58032848495 88668.86938297722 93724.29127399268
234522 607238.6738327353 91167.49927629 88659.22187501997 93675.77667756002
234909 608246.2205402103 91281.34999824694 88771.2638574709 93791.43613902298
235296 609245.8766635655 91324.22629850433 88816.45916911145 93831.99342789722
235683 610248.5169099817 91391.08937287817 88870.09275960732 93912.08598614902
236070 611243.8398079751 91456.54571558567 88932.51996941103 93980.57146176031
236457 612223.7340162516 91426.50482243886 88887.43113645876 93965.57850841896
236844 613228.7214620508 91402.70294793491 88887.0975601274 93918.30833574243
237231 614221.465570128 91504.80808553692 89000.7738188934 94008.84235218044
237618 615220.5484374035 91511.58471817587 88993.64626585758 94029.52317049417
238005 616221.0646736309 91578.75347179433 89055.5970189077 94101.90992468096
238392 617222.1188425706 91683.53517260106 89155.41611279684 94211.65423240527
238779 618227.6918200349 91875.26034018486 89327.46346996992 94423.0572103998
239166 619229.1994823172 91952.24701798221 89383.55483167911 94520.93920428531
239553 620228.258616468 91996.9208159915 89433.18235686557 94560.65927511743
239940 621234.9284104307 92101.02044636571 89561.86324297726 94640.17764975417
240327 622233.5892087517 92137.50317534148 89594.84658475046 94680.1597659325
240714 623224.0835014418 92179.46498195043 89653.5693851681 94705.36057873275
241101 624218.3580559451 92203.41528805596 89680.63307884583 94726.19749726608
241488 625206.2529143981 92312.53351925928 89776.57967613211 94848.48736238644
241875 626198.0916668779 92289.78309020185 89753.0865347863 94826.4796456174
242262 627212.1244312968 92363.3925972818 89828.6858432941 94898.0993512695
242649 628212.7626849567 92483.06955565425 89947.0949872797 95019.04412402879
243036 629215.9496372051 92539.03589943428 89986.37353446813 95091.69826440043
243423 630207.6238847815 92561.07211452855 90014.55969320753 95107.58453584957
243810 631214.2764667852 92541.74806102827 89985.19552291908 95098.30059913745
244197 632177.7645641677 92596.46352007701 90042.1567397453 95150.77030040872
244584 633181.1023994479 92618.21103733484 90061.54939858687 95174.87267608281
244971 634187.679769435 92668.16380258072 90106.0035581357 95230.32404702574
245358 635194.6861422125 92762.05421581965 90205.06621498549 95319.0422166538
245745 636189.1017925339 92843.3944654206 90285.15748571405 95401.63144512715
246132 637188.2107895348 92883.52084329631 90330.03508254857 95437.00660404406
246519 638180.2730535958 92896.11984611159 90338.14838781339 95454.09130440978
246906 639186.8446299107 92892.52977316844 90332.77876448602 95452.28078185086
247293 640184.7423327089 92948.08422433436 90389.38786146889 95506.78058719984
247680 641171.3310998315 92996.56349175636 90426.43172619674 95566.69525731598
248067 642174.8958497003 93150.6813283351 90564.72286027779 95736.6397963924
248454 643173.920415276 93218.72598307361 90632.4578024479 95804.99416369933
248841 644155.9664198171 93201.18791629108 90615.2066045481 95787.16922803405
249228 645169.5079881513 93301.87501366771 90702.77143639683 95900.9785909386
249615 646165.6595406783 93313.41874672192 90716.01409533957 95910.82339810426
250002 647167.6544753147 93312.17673183998 90728.97611384463 95895.37734983533
250389 648162.5404389431 93413.78073168211 90833.30681316614 95994.25465019808
250776 649155.627530824 93459.59005409289 90895.71758897089 96023.46251921488
251163 650147.8081131373 93507.70881342591 90952.70056308954 96062.71706376228
251550 651145.0560428654 93512.93338540084 90943.19716247701 96082.66960832468
251937 652143.678734435 93601.42696151618 91038.43367353936 96164.42024949299
252324 653141.2731868229 93604.23339446244 91038.0796693418 96170.38711958309
252711 654139.5302944719 93668.06390209944 91085.96368867108 96250.1641155278
253098 655140.491350012 93725.68301606161 91122.76526859385 96328.60076352936
253485 656148.815059581 93675.05436990812 91085.93476585532 96264.17397396092
253872 657147.0199913618 93750.46296997761 91160.78233886986 96340.14360108536
254259 658137.494641987 93750.94816486338 91182.44405263416 96319.4522770926
254646 659127.279182645 93789.85383137655 91226.97540479182 96352.73225796127
255033 660114.1280802141 93758.77184465794 91193.12712374052 96324.41656557536
255420 661113.5510769777 93896.27832942948 91327.75505619054 96464.80160266842
255807 662112.7156228808 93957.79997760519 91380.96498279297 96534.6349724174
256194 663109.1822020118 93935.8421140493 91346.20294371153 96525.48128438707
256581 664111.6318599342 93931.46907789586 91332.843205054 96530.09495073772
256968 665110.4581876547 93965.14639354199 91369.30225583809 96560.99053124589
257355 666115.335006944 94034.1995613493 91440.9448738168 96627.45424888181
257742 667106.6089049968 93956.93080993756 91351.11827084394 96562.74334903118
258129 668090.1225711447 94048.79092001525 91443.31915969611 96654.26268033439
258516 669085.7921926006 94088.95783662365 91468.15310578054 96709.76256746677
258903 670069.9484143874 94057.04842622463 91447.92462292148 96666.17222952779
259290 671075.9258523546 94121.58094689724 91522.81370678359 96720.3481870109
259677 672070.4080710545 94107.32811138367 91500.21052458373 96714.44569818361
260064 673080.2000803754 94158.91990846994 91559.5457398886 96758.29407705127
260451 674083.7790348314 94224.76798473083 91630.25661826778 96819.27935119388
260838 675076.0683114365 94288.83971417331 91688.38877133981 96889.29065700682
261225 676077.3419573248 94308.24051722279 91698.66968705542 96917.81134739016
261612 677066.4772001489 94374.69797138096 91764.93751201082 96984.4584307511
261999 678044.3667058304 94271.48533733853 91652.24221721264 96890.72845746441
262386 679053.6677928829 94342.3675417845 91720.94775909922 96963.78732446977
262773 680048.591536174 94377.92270133331 91757.32835211996 96998.51705054667
263160 681056.0839602752 94403.26286934657 91767.73934805255 97038.78639064058
263547 682039.1493837276 94424.31428922301 91779.49854084836 97069.13003759766
263934 683041.204415901 94469.51913861127 91820.01209113802 97119.02618608452
264321 684036.0000544341 94449.36277334605 91799.23310656556 97099.49244012653
264708 685024.4519556575 94473.39344843091 91820.57661348589 97126.21028337594
265095 686033.5244688716 94456.59392224665 91796.05698334757 97117.13086114574
265482 687025.5629629714 94371.88396874868 91702.0932752556 97041.67466224176
265869 688007.1024919426 94367.62379412966 91709.1479623275 97026.09962593182
266256 689003.7451055067 94319.0865754942 91655.2157061788 96982.95744480961
266643 690000.7618562564 94347.2505064745 91671.49351124953 97023.00750169948
267030 690992.4196075031 94353.6264276769 91671.8911666867 97035.36168866711
267417 691991.8881824926 94403.40275506451 91704.1829394515 97102.62257067753
267804 693000.780863291 94397.42334084964 91713.35102995727 97081.495651742
268191 694003.6572829627 94452.90124855383 91767.84547585766 97137.95702125
268578 694981.4267480952 94460.0811672507 91761.84829757034 97158.31403693106
268965 695981.4438871809 94526.82631078988 91836.34125975639 97217.31136182338
269352 696972.3932988311 94468.6210815963 91790.25343291543 97146.98873027717
269739 697973.6830801567 94610.11852674252 91950.36164964328 97269.87540384175
270126 698962.996959548 94609.81902576149 91943.5315808223 97276.10647070069
270513 699961.2145253806 94566.66448966032 91895.29228261877 97238.03669670188
270900 700960.506673309 94537.23788732855 91849.80520666916 97224.67056798794
271287 701957.4906849248 94566.75650714432 91871.71306320706 97261.79995108159
271674 702962.6658030669 94654.49332544678 91963.77776369684 97345.20888719671
272061 703943.2178699299 94665.52825678664 91974.63742010422 97356.41909346906
272448 704955.802289095 94755.22735087002 92036.2528506145 97474.20185112553
272835 705953.2771706025 94864.435042955 92131.92923872566 97596.94084718433
273222 706935.4750922119 94877.05066887283 92140.78641997557 97613.3149177701
273609 707928.4651128481 94861.00597370116 92116.09410565994 97605.91784174238
273996 708923.2288320279 94773.39743479056 92027.07564538812 97519.719224193
274383 709920.1229872798 94817.12554141568 92071.51330441753 97562.73777841382
274770 710920.0571094917 94870.59842502976 92127.6562284471 97613.54062161242
275157 711918.6152162295 94888.71967307478 92120.24366801472 97657.19567813484
275544 712907.4373174205 94869.60841284484 92104.65293410388 97634.5638915858
275931 713902.0505769855 94947.18725868034 92169.36902155487 97725.0054958058
276318 714891.3789834048 95042.17092219795 92245.23804906673 97839.10379532918
276705 715894.2139013305 95115.95125391855 92321.69311890232 97910.20938893479
277092 716887.7455645655 95139.87037424465 92356.1177111316 97923.6230373577
277479 717889.0860791756 95194.82223889852 92397.71015333856 97991.93432445847
277866 718890.8657372568 95210.92605701016 92424.88781926452 97996.9642947558
278253 719889.1538051049 95196.89357759658 92414.0466229299 97979.74053226325
278640 720883.7213753638 95274.95586818304 92505.70591379279 98044.20582257329
279027 721872.9045146693 95317.12669649572 92549.96711201448 98084.28628097696
279414 722875.6076321774 95304.16882889807 92535.29849660865 98073.03916118748
279801 723874.4412365844 95342.43466212456 92583.18547729231 98101.68384695682
280188 724860.6949019261 95368.34737663623 92605.3993796078 98131.29537366466
280575 725864.4681007056 95426.34056260591 92659.35817039014 98193.32295482168
280962 726856.4037954063 95404.85649789948 92624.08759706699 98185.62539873198
281349 727845.3810634698 95399.11269710175 92617.44216323661 98180.78323096689
281736 728834.597097927 95420.28249221483 92657.03211511124 98183.53286931841
282123 729836.1145136871 95443.94641911286 92682.09425777424 98205.79858045149
282510 730833.1772570473 95402.13657912015 92645.29273430332 98158.98042393698
282897 731842.6744719949 95556.23250318789 92800.30830155704 98312.15670481873
283284 732842.6777698043 95606.86098156335 92842.86824438046 98370.85371874625
283671 733840.7085399164 95683.58418299617 92906.65722599243 98460.51113999992
284058 734826.8690887023 95672.71027336907 92894.37525640012 98451.04529033802
284445 735818.3345934063 95719.44482937713 92954.24319089306 98484.6464678612
284832 736810.7344713688 95679.98313999109 92901.38931800438 98458.5769619778
285219 737808.6604798492 95697.95599304333 92920.43101246777 98475.48097361889
285606 738807.4636328482 95632.58955994243 92851.90611810234 98413.27300178251
285993 739804.004203011 95741.87169194155 92966.5516227872 98517.19176109589
286380 740809.7297186736 95787.54378342908 93002.25417516792 98572.83339169023
286767 741795.1462184932 95814.77495828357 93018.67883883796 98610.87107772917
287154 742797.0974161241 95902.92829942616 93104.34184865026 98701.51475020206
287541 743801.6887140842 95917.77303830051 93136.66219398814 98698.88388261288
287928 744798.005555577 95917.49415556839 93140.03109516234 98694.95721597444
288315 745786.0127985376 95883.76175069263 93107.32912537783 98660.19437600744
288702 746776.1847435504 95874.65707736992 93102.67230498917 98646.64184975067
289089 747762.0487703058 95794.82660250667 93026.75575088839 98562.89745412495
289476 748763.5484646962 95813.14758689672 93043.95061977656 98582.34455401689
289863 749768.0708425539 95791.74859580783 93009.11489375126 98574.3822978644
290250 750763.5566063409 95835.58531738492 93052.4407052794 98618.72992949044
290637 751755.7438163073 95744.39725321192 92961.53337615122 98527.26113027263
291024 752743.5135115031 95775.80029511433 92991.50739716 98560.09319306865
291411 753752.0428032499 95812.82579100557 93011.37908026282 98614.27250174832
291798 754722.023093935 95838.67793212844 93030.38167593972 98646.97418831717
292185 755729.1301330021 95807.50908347798 93004.24156544144 98610.77660151453
292572 756725.4862340019 95825.78639784636 93032.27196276955 98619.30083292317
292959 757731.3874947815 95829.12673167839 93035.12209153769 98623.1313718191
293346 758722.906290631 95848.45180492601 93039.80789042132 98657.0957194307
293733 759719.6809872355 95745.49896195908 92925.11764877387 98565.88027514429
294120 760704.0393897839 95741.00343542514 92928.7299311753 98553.27693967498
294507 761698.0744280294 95771.54288431411 92965.29137123091 98577.79439739732
294894 762691.4280881837 95818.5285885097 93011.70623736037 98625.35093965902
295281 763681.914021096 95787.05143686383 92991.90071444647 98582.20215928118
295668 764684.105909864 95774.27933425008 92988.55678488543 98560.00188361474
296055 765685.4523484526 95707.91735403381 92913.29788677707 98502.53682129055
296442 766687.6364383913 95824.1274721629 93023.50276999177 98624.75217433403
296829 767671.9773066681 95865.65631404864 93050.52499373248 98680.7876343648
297216 768681.1356565079 95868.1996770477 93062.5646645631 98673.83468953229
297603 769669.3381695694 95956.90249391539 93150.6432086874 98763.16177914338
297990 770650.3844822035 95920.15027001801 93096.41837185605 98743.88216817997
298377 771654.614297254 95900.47184422446 93085.3927075974 98715.55098085152
298764 772648.6168141941 95838.04820073773 93010.37804204933 98665.71835942613
299151 773652.0193688973 95765.93077309006 92944.00704342271 98587.85450275741
299538 774645.6566960737 95669.22581563772 92839.92673222329 98498.52489905215
299925 775635.8251163837 95636.67082703933 92810.51114610196 98462.8305079767
300312 776622.5128150217 95703.76114689666 92880.0338267626 98527.48846703072
300699 777624.0810319703 95730.83813394133 92895.35626137008 98566.32000651259
301086 778621.3491078266 95638.24603700473 92770.81913181116 98505.6729421983
301473 779621.0038083674 95676.07281062115 92792.4694259982 98559.67619524409
301860 780600.2069029148 95780.3573659024 92899.21265298118 98661.50207882361
302247 781596.5362352472 95761.20261380466 92877.82882883411 98644.57639877521
302634 782598.776254002 95774.89498771638 92906.34853604733 98643.44143938544
303021 783595.0487269388 95820.21132306414 92949.51592892938 98690.9067171989
303408 784594.3207548913 95764.2267862596 92898.74643051367 98629.70714200554
303795 785589.0258273147 95760.10486601102 92898.47223615917 98621.73749586288
304182 786590.1111451398 95716.00306466529 92855.66315442303 98576.34297490754
304569 787581.0161838684 95794.88392699411 92925.96915259775 98663.79870139046
304956 788564.75169056 95875.22632215919 93008.94943613124 98741.50320818713
305343 789573.1877013586 95976.56834386894 93108.88585510671 98844.25083263118
305730 790570.3945085782 96017.68448676229 93135.46556449245 98899.90340903212
306117 791564.9003622846 95998.69777685642 93101.64979828087 98895.74575543198
306504 792567.8821155119 96052.79350094193 93143.56800789479 98962.01899398907
306891 793559.8303267988 96131.63154726937 93227.32318698744 99035.93990755129
307278 794551.7529563644 96186.43952684582 93284.76352441164 99088.11552928
307665 795558.1657618724 96293.53606402216 93407.75458637146 99179.31754167286
308052 796548.5890062334 96290.32051313056 93403.29448927584 99177.34653698528
308439 797546.1375693809 96292.84925450906 93423.66278992541 99162.0357190927
308826 798518.7509183483 96382.69184890571 93501.56939141644 99263.81430639498
309213 799519.9424665242 96371.03678591312 93493.01020929404 99249.06336253221
309600 800527.3044470318 96395.37425317598 93523.62966349782 99267.11884285414
309987 801521.4234608177 96399.81810640791 93530.07351107855 99269.56270173728
310374 802537.110881024 96478.14694355203 93612.02454523074 99344.26934187331
310761 803531.124661073 96471.20361903305 93603.04071225766 99339.36652580845
311148 804528.2782252477 96524.75376856653 93662.61887851373 99386.88865861933
311535 805507.4703009055 96474.48739152601 93606.30868109253 99342.66610195949
311922 806491.2489766686 96415.63072725404 93541.6475502664 99289.61390424169
312309 807487.3393044178 96411.05285445493 93536.24250957854 99285.86319933132
312696 808485.915407309 96396.39733004669 93526.38525987168 99266.4094002217
313083 809492.8535463254 96426.76691181184 93575.55784776788 99277.97597585579
313470 810494.5069075222 96466.22517331305 93623.65062951334 99308.79971711276
313857 811491.7847678248 96454.4848216699 93620.35940101647 99288.61024232334
314244 812476.6254104748 96393.1644649703 93557.13981724015 99229.18911270043
314631 813452.1335816431 96473.01866295532 93643.41121523395 99302.62611067669
315018 814459.3494167383 96447.85196531098 93616.9414860559 99278.76244456606
315405 815458.4944902722 96441.01851505366 93610.7608396901 99271.27619041721
315792 816464.5426770638 96413.6900872996 93577.66303136206 99249.71714323715
316179 817458.1133006958 96441.54102562713 93606.58740323994 99276.49464801431
316566 818463.4367628458 96387.20180841348 93560.03837694468 99214.36523988227
316953 819449.9817173318 96384.08463586173 93547.4259412892 99220.74333043426
317340 820436.8324724959 96388.87986354534 93562.11098584166 99215.64874124902
317727 821423.7449458727 96423.74306536118 93594.53573611098 99252.95039461138
318114 822422.4712396666 96460.70561905838 93608.1322436502 99313.27899446657
318501 823424.4089104122 96478.53846631992 93625.88699045034 99331.1899421895
318888 824424.5512397997 96541.97757423364 93689.47551301349 99394.47963545378
319275 825433.3193687871 96605.15028031259 93755.536159952 99454.76440067319
319662 826414.6306213313 96593.20154684351 93723.78257984025 99462.62051384678
320049 827407.4623906233 96595.51904374774 93726.87353386714 99464.16455362835
320436 828405.7306316126 96642.77180233605 93766.00058656733 99519.54301810477
320823 829397.5366913539 96673.49195197977 93762.5823253299 99584.40157862964
321210 830386.4515652783 96682.4129934788 93769.33864318814 99595.48734376948
321597 831383.3891885495 96652.85548037084 93737.98155616829 99567.72940457339
321984 832381.7542080005 96672.81695989173 93775.28772234108 99570.34619744238
322371 833377.0562775569 96632.1051935275 93726.03414479764 99538.17624225737
322758 834381.8969591623 96610.11480821707 93703.29505945122 99516.93455698292
323145 835374.8376746832 96624.81157402102 93726.49176432333 99523.1313837187
323532 836364.2225762941 96629.91254405105 93746.4294662824 99513.39562181971
323919 837364.1043378529 96653.69831716664 93768.70684925467 99538.6897850786
324306 838353.2469956712 96706.2265942531 93817.81802780546 99594.63516070072
324693 839360.9896985256 96773.29059424825 93891.87852336069 99654.7026651358
325080 840350.2928800612 96813.77567885011 93930.54301012825 99697.00834757197
325467 841353.3662650937 96818.24423535986 93942.84031452115 99693.64815619857
325854 842351.0772636103 96844.60106530813 93960.3578621885 99728.84426842777
326241 843343.7214303452 96877.52342074565 93987.44817299038 99767.59866850093
326628 844325.7744640287 96873.41806961896 93991.23972398716 99755.59641525075
327015 845331.1968194691 96955.43498577329 94080.07445542156 99830.79551612501
327402 846322.730181737 96916.69340255449 94049.46056859763 99783.92623651135
327789 847319.2690395141 96901.32467441188 94030.05841673932 99772.59093208444
328176 848316.8932434393 96870.56698789653 94012.14864182127 99728.98533397178
328563 849326.6933833177 96912.80355208559 94069.37995479885 99756.22714937234
328950 850306.5647621226 96894.15822640932 94041.96922415376 99746.34722866488
329337 851310.7176430444 97013.8603845463 94165.9185202129 99861.80224887969
329724 852304.3078757711 97051.65548860282 94214.1739927758 99889.13698442983
330111 853303.4703732128 97152.88541768161 94308.93612281108 99996.83471255214
330498 854301.058300203 97249.17178138929 94404.78486853196 100093.55869424662
330885 855301.4070617789 97253.31836133683 94411.72408599596 100094.9126366777
331272 856298.435543393 97317.12228530023 94452.96020372384 100181.28436687661
331659 857315.6541710517 97365.54748868308 94486.42583458502 100244.66914278113
332046 858287.7074158622 97401.48966689559 94499.76976106096 100303.20957273022
332433 859281.1544141239 97453.90546850885 94559.75833580585 100348.05260121185
332820 860269.6283407443 97455.83973666075 94579.71542354066 100331.96404978084
333207 861272.3007221164 97511.98336530404 94637.61400779567 100386.35272281241
333594 862276.2013153433 97621.91348109202 94762.9336123018 100480.89334988224
333981 863273.7649495827 97590.33230146446 94733.7963752798 100446.86822764912
334368 864273.843691548 97631.9968702938 94780.6971230524 100483.2966175352
334755 865273.2771933612 97524.29072699335 94666.63024911696 100381.95120486974
335142 866260.2827198756 97521.4882062055 94657.02345179988 100385.95296061112
335529 867252.6505904589 97508.34755530347 94645.88495154343 100370.8101590635
335916 868239.3517537632 97490.32661211333 94633.83746208351 100346.81576214316
336303 869231.4838315431 97460.951055376 94606.8549412533 100315.0471694987
336690 870234.7205477919 97433.57909032707 94557.36147878927 100309.79670186486
337077 871238.2947453739 97504.52632904341 94639.90527656417 100369.14738152265
337464 872235.8994305428 97494.53011231437 94638.7474699 100350.31275472874
337851 873229.7499733227 97485.87483733539 94623.3866501667 100348.36302450407
338238 874211.6774653448 97393.68933621264 94512.83269280479 100274.5459796205
338625 875213.2540974072 97344.26636214175 94438.98708596994 100249.54563831355
339012 876214.5412525781 97336.42308798952 94437.53433803681 100235.31183794222
339399 877201.4360521997 97322.03569811778 94432.58472560049 100211.48667063506
339786 878187.896387095 97294.6634628844 94417.83181714831 100171.4951086205
340173 879193.2599008004 97294.85128168303 94418.22081983475 100171.48174353132
340560 880197.9061058251 97323.89747550823 94450.4872663639 100197.30768465257
340947 881186.6502463795 97369.73264826165 94500.08646633518 100239.37883018811
341334 882186.6106301801 97382.60772941682 94500.09621817942 100265.11924065422
341721 883167.7754811379 97349.88194115442 94459.18778829018 100240.57609401867
342108 884166.1095676138 97388.37999893646 94499.52647756519 100277.23352030774
342495 885159.1826265691 97366.81839622119 94468.28152817483 100265.35526426755
342882 886146.3405048231 97424.62644871525 94517.89004784786 100331.36284958264
343269 887140.9154169927 97432.17463640102 94527.03736004939 100337.31191275264
343656 888140.1678551738 97365.40625363868 94468.7295481198 100262.08295915756
344043 889139.8694392774 97379.15712542817 94491.6963226313 100266.61792822505
344430 890137.0261039886 97332.05136707393 94430.73796769278 100233.36476645508
344817 891138.1169971284 97402.4160851024 94507.13679896393 100297.69537124089
345204 892127.5600453999 97443.78583310658 94546.9684341913 100340.60323202187
345591 893130.3298334441 97430.52350980492 94532.6582400558 100328.38877955404
345978 894112.9626993476 97436.2390291119 94541.95737157132 100330.52068665247
346365 895109.1472178003 97471.5854632158 94553.51999177992 100389.65093465168
346752 896112.4222535182 97555.10236017534 94620.8218878975 100489.38283245318
347139 897124.9650583538 97586.8702943908 94650.93509645741 100522.80549232419
347526 898113.3484592872 97545.73497816913 94621.98657523235 100469.4833811059
347913 899102.1372213697 97616.78531567374 94689.61215381167 100543.95847753581
348300 900101.3410371105 97666.53256015539 94740.858926091 100592.20619421979
348687 901103.9974497438 97756.34528347643 94820.20853155045 100692.48203540241
349074 902099.0878699159 97762.97832352627 94819.83958395234 100706.1170631002
349461 903098.1676107091 97733.05119695686 94799.37946904855 100666.72292486517
349848 904090.5906910979 97785.8681474726 94846.59087706273 100725.14541788248
350235 905088.4139867993 97800.36628026367 94872.17967507252 100728.55288545482
350622 906085.8879447283 97856.0570758112 94935.22129344361 100776.89285817879
351009 907087.8674094639 97827.5590930953 94900.96797585407 100754.15021033653
351396 908081.6176791069 97919.43401599793 94987.12461239027 100851.7434196056
351783 909072.2737109201 97974.22142746943 95042.3199071599 100906.12294777896
352170 910063.8028334014 97938.17561518501 94983.17146086041 100893.17976950962
352557 911053.7011470514 97938.915363606 94966.06715497904 100911.76357223294
352944 912061.5429941687 98035.60486736755 95066.09456100492 101005.11517373018
353331 913052.0637720398 98149.24948878 95189.56832097846 101108.93065658154
353718 914054.8002552635 98124.3506279241 95159.52031128478 101089.18094456341
354105 915048.2745185168 98153.42321726092 95186.44327801904 101120.4031565028
354492 916041.5364937442 98157.54169645003 95196.37188770555 101118.71150519451
354879 917036.9655851279 98178.55050976606 95214.71999619661 101142.38102333552
355266 918035.868313279 98239.01416899689 95267.04496833256 101210.98336966122
355653 919036.5309680849 98221.45151252236 95250.58106688154 101192.32195816317
356040 920035.4097672806 98252.11293077258 95276.20912407979 101228.01673746537
356427 921019.2144663762 98271.11349751921 95281.1118402778 101261.11515476063
356814 922029.1621295236 98326.96749886598 95331.83388203078 101322.10111570118
357201 923016.9999141885 98361.80036005125 95365.63864917908 101357.96207092342
357588 924006.5766588917 98338.74970239028 95323.41503381376 101354.08437096681
357975 925004.3899774418 98387.24457045922 95369.28880541772 101405.20033550073
358362 926001.0879383292 98399.06344337639 95365.12816986397 101432.99871688882
358749 927002.6647096991 98478.50705964236 95431.81266735456 101525.20145193016
359136 927994.7609775588 98444.33845558863 95403.80414748362 101484.87276369364
359523 928975.2245791176 98483.6885493797 95424.65098828323 101542.72611047617
359910 929981.7942974641 98518.66797767648 95465.34448248272 101571.99147287024
360297 930979.8629643922 98474.27683136152 95421.46039386632 101527.09326885673
360684 931983.2499988216 98502.90247968603 95456.70758817054 101549.09737120153
361071 932971.115576369 98558.56427720322 95511.30608795311 101605.82246645332
361458 933962.4617965083 98525.30145267202 95474.60430577121 101575.99859957283
361845 934970.9109730285 98566.37575630484 95518.37330646972 101614.37820613997
362232 935964.2456311049 98584.53356232533 95535.55461783333 101633.51250681734
362619 936952.4795497318 98581.03604615547 95532.18974495959 101629.88234735135
363006 937961.6849914159 98619.65381960252 95582.11313551918 101657.19450368587
363393 938952.0580352321 98599.14214842813 95566.21063769782 101632.07365915844
363780 939947.8922930178 98588.10228871786 95549.96287187372 101626.24170556199
364167 940933.9060646845 98446.01952674688 95394.76903626336 101497.2700172304
364554 941933.118126347 98478.5065494926 95439.54395580527 101517.46914317991
364941 942932.4916128443 98543.29660365266 95513.43854162599 101573.15466567934
365328 943939.9159617741 98669.55819216555 95659.98505803902 101679.13132629209
365715 944928.613287631 98744.04431883596 95719.56666660175 101768.52197107018
366102 945932.2052040485 98761.91860353373 95726.14636181905 101797.69084524842
366489 946931.3460408514 98881.76750260557 95842.83887950839 101920.69612570274
366876 947914.5707814932 98933.45261818917 95888.92124236401 101977.98399401433
367263 948922.0595834617 99007.53144480182 95936.03677963256 102079.02610997108
367650 949926.9462575691 98960.19451302823 95896.71762232509 102023.67140373136
368037 950920.987449496 98999.27124966703 95940.28106846931 102058.26143086475
368424 951903.4311866675 98969.23437762029 95905.54778013627 102032.92097510431
368811 952902.3361837707 98896.95206588441 95839.33418381249 101954.56994795633
369198 953900.6774716 98968.4714321852 95910.71052359685 102026.23234077354
369585 954894.3027568358 99016.94808140882 95948.74857370231 102085.14758911532
369972 955890.8965868689 99098.79255835418 96034.69879381514 102162.88632289322
370359 956897.5328633316 99186.51332447314 96127.71440252576 102245.31224642052
370746 957885.1202752767 99147.7725447894 96082.45194152939 102213.09314804942
371133 958887.5088917874 99213.3151031735 96139.87883438458 102286.75137196243
371520 959882.2730787508 99292.61111286601 96211.82794126718 102373.39428446484
371907 960878.5952382928 99354.13995861607 96271.71862207625 102436.56129515589
372294 961872.5536108961 99303.64534986232 96208.93098941469 102398.35971030995
372681 962865.3045917167 99288.81247697835 96176.09130937557 102401.53364458113
373068 963862.1159927432 99317.22592028025 96215.73883776178 102418.71300279873
373455 964845.1432045829 99317.52334188079 96220.78795591158 102414.25872785
373842 965849.6947289198 99361.75591538854 96276.58503725872 102446.92679351836
374229 966847.8893739327 99354.107349718 96262.29348393137 102445.92121550464
374616 967841.6141218127 99435.67400183016 96341.07424603986 102530.27375762047
375003 968851.0018330562 99452.14106184056 96357.07940459596 102547.20271908517
375390 969836.8816843502 99520.86519288331 96397.63713683336 102644.09324893326
375777 970825.8883001114 99602.91263954967 96474.68982666332 102731.13545243602
376164 971821.2555360893 99598.12904938128 96449.7713543253 102746.48674443726
376551 972820.8370468739 99560.6227609474 96441.01847659607 102680.22704529873
376938 973833.1021292623 99606.33019067954 96494.39520765629 102718.26517370279
377325 974825.8808300464 99616.87838542915 96510.60181279764 102723.15495806067
377712 975801.7614419027 99649.32553313457 96527.99039191367 102770.66067435547
378099 976780.8025467383 99748.92917665005 96620.0423903638 102877.8159629363
378486 977783.7485657585 99759.23256337288 96625.78925481318 102892.67587193257
378873 978793.8653429797 99833.34412195759 96692.85075550733 102973.83748840785
379260 979788.916271799 99838.87707330541 96690.7209517122 102987.03319489863
379647 980804.8625633941 99939.06584610578 96802.93038194136 103075.20131027019
380034 981801.2350353737 99919.26816237326 96781.89969828667 103056.63662645986
380421 982786.9136580112 99935.9238234876 96788.15645481947 103083.69119215572
380808 983777.1778975339 99992.1663865971 96857.74331795803 103126.58945523619
381195 984773.1927846879 100061.46150561309 96912.04917216519 103210.87383906098
381582 985764.5904851452 100150.15378511166 96990.41202564527 103309.89554457804
381969 986779.2242381545 100240.11453646526 97097.08860647424 103383.14046645629
382356 987776.9901867755 100258.19564526266 97111.84186316156 103404.54942736376
382743 988778.6488009882 100317.32127642568 97181.08784672392 103453.55470612743
383130 989762.3319893661 100327.59808865657 97180.72523715213 103474.470940161
383517 990750.9558737758 100351.7585503506 97208.54457512496 103494.97252557623
383904 991759.5457665244 100423.58847957548 97284.85821481334 103562.31874433762
384291 992736.9019943331 100482.60105963894 97329.87371324892 103635.32840602896
384678 993733.9876611289 100454.87142278154 97287.80549521137 103621.9373503517
385065 994752.9318929472 100473.54347230945 97290.33657868192 103656.75036593698
385452 995743.3852042103 100510.35930337632 97321.00360789592 103699.71499885671
385839 996736.8899237968 100561.06925012555 97378.04739264917 103744.09110760194
386226 997731.2800937562 100534.17507380438 97354.40312975293 103713.94701785583
386613 998724.9498635983 100566.38485041665 97388.43613638548 103744.33356444782
387000 999708.3831860337 100639.63756558632 97462.98454472213 103816.29058645052


==> data/S50/mu04/UCRL2.csv <==
 idx mean b1 b3
0 0.0 -3.8 -4.760967101213848 -2.8390328987861517
10 10000.0 70094.26269999854 69830.30559466472 70358.21980533235
20 20000.0 135216.21589998493 134720.02374416098 135712.4080558089
30 30000.0 201524.76859999652 200935.20082972877 202114.33637026427
40 40000.0 266681.8418000301 265832.100372625 267531.5832274352
50 50000.0 330079.76750007033 329001.63633771404 331157.8986624266
60 60000.0 395139.8232001345 394046.77135735797 396232.87504291104
70 70000.0 460291.2994001984 458890.37732983875 461692.221470558
80 80000.0 526623.050100259 524754.9561790942 528491.1440214239
90 90000.0 592269.2133003228 590379.2965316188 594159.1300690267
100 100000.0 657436.6635003203 655505.2342582948 659368.0927423458
110 110000.0 721929.4552001805 719629.8725717426 724229.0378286184
120 120000.0 787554.2019000392 785119.1635632913 789989.2402367871
130 130000.0 855880.2070999155 852959.7205493317 858800.6936504992
140 140000.0 922498.4692997899 918854.5710338709 926142.3675657088
150 150000.0 988495.915999657 984860.7293982422 992131.1026010718
160 160000.0 1055088.5191995222 1051336.6623665853 1058840.376032459
170 170000.0 1122439.339399391 1118506.9801023088 1126371.6986964734
180 180000.0 1186634.236599254 1182748.8604234767 1190519.6127750312
190 190000.0 1252135.0917991167 1248246.3710267574 1256023.812571476
200 200000.0 1316291.2094989046 1311932.477427057 1320649.9415707523
210 210000.0 1380103.3031986433 1375026.2944076501 1385180.3119896364
220 220000.0 1442031.7833983742 1436709.2437877443 1447354.3230090041
230 230000.0 1508056.864598121 1503037.6821168717 1513076.0470793704
240 240000.0 1574842.5507978667 1570052.9093193854 1579632.192276348
250 250000.0 1641251.494997622 1636502.5587395055 1646000.4312557385
260 260000.0 1709073.7591973767 1703864.1751069245 1714283.3432878288
270 270000.0 1775206.712397126 1769020.4368766951 1781392.987917557
280 280000.0 1840689.5300968674 1833713.5768191868 1847665.483374548
290 290000.0 1907722.564296616 1900108.672264132 1915336.4563291
300 300000.0 1971283.7609963578 1963739.4569104705 1978828.065082245
310 310000.0 2036896.9261961102 2029857.329096462 2043936.5232957583
320 320000.0 2101106.4213958587 2094346.0381679053 2107866.804623812
330 330000.0 2166762.0280956235 2160210.3070814097 2173313.749109837
340 340000.0 2233478.090295389 2227040.5744466865 2239915.606144091
350 350000.0 2300097.404495148 2293519.926913189 2306674.882077107
360 360000.0 2363357.087194904 2356242.298428939 2370471.8759608692
370 370000.0 2429102.0543946596 2420987.6175118727 2437216.4912774465
380 380000.0 2492668.9865944018 2483710.648856479 2501627.3243323243
390 390000.0 2555938.886294457 2546716.252864231 2565161.5197246834
400 400000.0 2618218.541995023 2608909.401226419 2627527.682763627
410 410000.0 2680825.2836956065 2671416.46319199 2690234.104199223
420 420000.0 2743922.918896178 2734492.971848113 2753352.8659442426
430 430000.0 2808527.2255967245 2799056.4702510894 2817997.9809423597
440 440000.0 2874779.845797261 2865663.8553122887 2883895.8362822337
450 450000.0 2939863.5884978245 2930900.579393176 2948826.597602473
460 460000.0 3004506.741198401 2995788.3607934774 3013225.1216033245
470 470000.0 3067304.1873989715 3058603.093628532 3076005.2811694113
480 480000.0 3129985.7310995464 3120998.055920614 3138973.406278479
490 490000.0 3193011.0603001094 3183423.5184968202 3202598.6021033986
500 500000.0 3259874.105000641 3249716.4018226285 3270031.808178654
510 510000.0 3325242.5562011753 3314532.6855200147 3335952.426882336
520 520000.0 3391341.381901707 3380185.205636621 3402497.558166793
530 530000.0 3459488.372602215 3447818.459826471 3471158.2853779593
540 540000.0 3526839.1308027464 3514732.6322697327 3538945.62933576
550 550000.0 3593873.942503261 3581645.4306840305 3606102.4543224913
560 560000.0 3661433.331703774 3649013.2809990747 3673853.3824084736
570 570000.0 3728497.6044042893 3716027.614696943 3740967.5941116353
580 580000.0 3794503.7226048075 3781802.1444570143 3807205.3007526007
590 590000.0 3858392.738805343 3845605.3476910223 3871180.1299196635
600 600000.0 3922153.6235058694 3909211.5120426263 3935095.7349691126
610 610000.0 3986552.8957063938 3973210.546440076 3999895.2449727114
620 620000.0 4050998.693406927 4037112.9449422318 4064884.441871622
630 630000.0 4115664.069107441 4101336.6428338317 4129991.4953810507
640 640000.0 4181328.9153079544 4167092.367846807 4195565.462769101
650 650000.0 4246318.1590084825 4231937.52107307 4260698.796943895
660 660000.0 4311256.720209015 4297435.404688087 4325078.035729942
670 670000.0 4377980.060909547 4364608.784739081 4391351.337080013
680 680000.0 4441571.469110094 4428258.939154616 4454883.999065572
690 690000.0 4506324.915810612 4492958.511811497 4519691.319809727
700 700000.0 4571297.515011113 4557766.499944095 4584828.530078132
710 710000.0 4634892.991211631 4621064.80648089 4648721.1759423725
720 720000.0 4697629.27141215 4683571.472236852 4711687.070587448
730 730000.0 4761003.671612687 4747080.9723039875 4774926.370921387
740 740000.0 4825233.871813222 4811423.616938143 4839044.126688301
750 750000.0 4888065.887513775 4874401.910150001 4901729.86487755
760 760000.0 4953837.07421432 4940045.06638356 4967629.082045079
770 770000.0 5019616.579414893 5005604.835876797 5033628.322952989
780 780000.0 5082258.138615856 5067821.400882232 5096694.87634948
790 790000.0 5146457.96331688 5131538.501921316 5161377.424712445
800 800000.0 5210675.899517897 5195169.027278562 5226182.771757231
810 810000.0 5275386.0322189145 5259327.246746976 5291444.817690853
820 820000.0 5340097.520419947 5323877.542493738 5356317.4983461555
830 830000.0 5402545.14512099 5386140.4079314 5418949.88231058
840 840000.0 5464315.227822026 5447954.461256911 5480675.994387141
850 850000.0 5527750.973023061 5511496.033204548 5544005.912841573
860 860000.0 5592691.035224058 5576326.036061745 5609056.03438637
870 870000.0 5656108.624925058 5639819.907036124 5672397.342813993
880 880000.0 5720947.520126011 5704695.149938429 5737199.890313594
890 890000.0 5784217.071326984 5768286.829433184 5800147.313220784
900 900000.0 5848858.110527904 5832919.833580541 5864796.387475266
910 910000.0 5914673.01222883 5898642.386251152 5930703.638206508
920 920000.0 5979158.335929767 5962884.416613564 5995432.255245971
930 930000.0 6043653.812630756 6027055.399552435 6060252.225709077
940 940000.0 6109609.969331734 6092606.381074443 6126613.557589024
950 950000.0 6174926.006532717 6157282.642300901 6192569.370764532
960 960000.0 6241641.482733698 6223196.558612484 6260086.406854912
970 970000.0 6305964.043934724 6286853.115501055 6325074.972368394
980 980000.0 6370401.068135773 6350613.859526804 6390188.276744742
990 990000.0 6436501.246836808 6415953.284071244 6457049.209602371


==> data/S50/mu04/UCRL3.csv <==
 idx mean b1 b3
0 0.0 -3.2 -4.123528542537114 -2.276471457462886
10 10000.0 63131.98819999796 60881.83845705927 65382.13794293666
20 20000.0 125335.62139998324 120877.43583366652 129793.80696629996
30 30000.0 189544.43859999944 182867.53294711778 196221.3442528811
40 40000.0 251758.25130003397 242836.6739061172 260679.82869395072
50 50000.0 312301.6400000789 301148.73883122316 323454.5411689346
60 60000.0 375480.15470014507 362052.86218694656 388907.4472133436
70 70000.0 438289.0654002112 422678.5388635582 453899.5919368642
80 80000.0 501301.7091002755 483408.15379735833 519195.2644031926
90 90000.0 564798.9903003314 544646.9439325859 584951.0366680769
100 100000.0 627625.1500002854 605292.9275831972 649957.3724173735
110 110000.0 690853.5467001521 666263.3827040971 715443.7106962071
120 120000.0 754819.0514000137 727964.7272337056 781673.3755663219
130 130000.0 819724.5795998782 790592.180313589 848856.9788861673
140 140000.0 882712.6222997396 851466.4360125536 913958.8085869256
150 150000.0 945438.1709995985 912022.0426971017 978854.2993020952
160 160000.0 1008619.3156994575 972774.117731734 1044464.5136671811
170 170000.0 1072422.8473993165 1034459.389378707 1110386.305419926
180 180000.0 1134770.6175991672 1094540.814997167 1175000.4202011672
190 190000.0 1198619.5832989847 1156073.8918237947 1241165.2747741747
200 200000.0 1262104.230498765 1217337.611908164 1306870.8490893657
210 210000.0 1324931.0396985104 1277953.7241252833 1371908.3552717376
220 220000.0 1386932.1553982445 1337807.6550421843 1436056.6557543047
230 230000.0 1450642.1255979803 1399143.2862616214 1502140.9649343393
240 240000.0 1514191.9852977165 1460451.1117180823 1567932.8588773506
250 250000.0 1577316.686497454 1521401.131006453 1633232.2419884552
260 260000.0 1641195.0501971925 1583022.1210012953 1699367.9793930897
270 270000.0 1703985.424896932 1643592.93374962 1764377.9160442438
280 280000.0 1765932.0595966685 1703242.5791210623 1828621.5400722746
290 290000.0 1828881.1317964036 1764044.1589018165 1893718.1046909906
300 300000.0 1890074.443996135 1823045.9827478742 1957102.9052443956
310 310000.0 1952373.8561958703 1883061.7206493667 2021685.991742374
320 320000.0 2014462.6173956066 1942929.757333365 2085995.4774578481
330 330000.0 2077710.9445953467 2003864.06799662 2151557.8211940737
340 340000.0 2141042.0482950862 2064863.6222554492 2217220.4743347233
350 350000.0 2204956.222994859 2126626.5063068834 2283285.9396828343
360 360000.0 2268661.912694717 2188156.8123607994 2349167.0130286342
370 370000.0 2332133.3713946696 2249263.954589538 2415002.7881998015
380 380000.0 2395437.8320947974 2310287.894855592 2480587.769334003
390 390000.0 2458526.616795063 2371197.7950199214 2545855.4385702047
400 400000.0 2520909.057495456 2431296.436066206 2610521.6789247063
410 410000.0 2583738.2906959364 2492038.509184005 2675438.0722078676
420 420000.0 2645004.9178964784 2551246.8247892074 2738763.0110037494
430 430000.0 2706637.9605970397 2610590.0868910584 2802685.834303021
440 440000.0 2768834.9522975995 2670473.8282593004 2867196.0763358986
450 450000.0 2830466.203498165 2729886.4666018626 2931045.9403944677
460 460000.0 2893043.1341987257 2790283.69500575 2995802.5733917016
470 470000.0 2954194.6233992917 2849286.8548016576 3059102.3919969257
480 480000.0 3015438.138599853 2908318.791797062 3122557.485402644
490 490000.0 3077255.3788004117 2967848.92413105 3186661.8334697736
500 500000.0 3140400.2060009683 3028635.469671328 3252164.9423306086
510 510000.0 3202626.127701533 3088576.18004634 3316676.075356726
520 520000.0 3265831.3259020867 3149417.2837715265 3382245.368032647
530 530000.0 3328647.341602647 3209901.639756471 3447393.0434488235
540 540000.0 3392807.6733031995 3271909.729256985 3513705.617349414
550 550000.0 3456308.4145037425 3333311.216671456 3579305.612336029
560 560000.0 3519206.95670429 3394057.7773106825 3644356.136097898
570 570000.0 3581970.6859048367 3454684.5249954695 3709256.846814204
580 580000.0 3643660.114105395 3514219.5022528702 3773100.72595792
590 590000.0 3705730.384305957 3574107.472539222 3837353.2960726917
600 600000.0 3768067.026006512 3634137.4246301255 3901996.6273828982
610 610000.0 3830192.859707074 3694031.241666561 3966354.4777475866
620 620000.0 3892194.8179076375 3753826.9344804347 4030562.70133484
630 630000.0 3954478.9071082007 3813881.1652341196 4095076.648982282
640 640000.0 4016620.691308763 3873727.6992351227 4159513.683382403
650 650000.0 4078755.618009324 3933592.334754841 4223918.901263808
660 660000.0 4140951.587709884 3993484.4309135987 4288418.744506169
670 670000.0 4203521.163910448 4053809.721194411 4353232.606626484
680 680000.0 4266048.407611008 4114099.625806686 4417997.18941533
690 690000.0 4328335.379811573 4174151.84265948 4482518.916963666
700 700000.0 4391005.46701217 4234642.136087663 4547368.797936677
710 710000.0 4452793.0432128 4294212.17057971 4611373.9158458905
720 720000.0 4513688.437913442 4352924.451211154 4674452.42461573
730 730000.0 4575326.26711411 4412366.365950387 4738286.168277834
740 740000.0 4637320.844314815 4472150.700761835 4802490.987867794
750 750000.0 4700123.499015584 4532672.484971737 4867574.513059431
760 760000.0 4763144.8767163865 4593357.021959115 4932932.731473658
770 770000.0 4825894.026917223 4653833.171746664 4997954.882087782
780 780000.0 4888768.766618115 4714415.845224732 5063121.688011498
790 790000.0 4951522.071819038 4774794.006263651 5128250.137374425
800 800000.0 5014702.415519991 4835656.585402948 5193748.245637034
810 810000.0 5078359.964720972 4897120.323055501 5259599.606386443
820 820000.0 5141599.461421981 4958200.374655622 5324998.548188341
830 830000.0 5204509.141623015 5018938.7231043335 5390079.560141696
840 840000.0 5266685.884324051 5078905.573725564 5454466.1949225385
850 850000.0 5329497.0070251115 5139463.65581324 5519530.3582369825
860 860000.0 5392882.901226155 5200558.49914824 5585207.303304071
870 870000.0 5455717.554927208 5261090.992628332 5650344.117226085
880 880000.0 5518639.875628245 5321751.450404163 5715528.300852327
890 890000.0 5581407.702829284 5382248.955723698 5780566.449934869
900 900000.0 5645114.120030304 5443782.203628743 5846446.036431866
910 910000.0 5708372.815731351 5504853.113539286 5911892.517923417
920 920000.0 5771372.576932388 5565662.262245919 5977082.891618858
930 930000.0 5833701.124633435 5625749.978973282 6041652.270293589
940 940000.0 5897054.449334485 5686756.7997334935 6107352.098935477
950 950000.0 5959503.35353553 5746910.22938049 6172096.47769057
960 960000.0 6023062.96773656 5808209.731872909 6237916.203600211
970 970000.0 6085705.348937601 5868600.178989391 6302810.518885811
980 980000.0 6148469.608138642 5929134.652699847 6367804.563577438
990 990000.0 6211940.455839684 5990400.165940816 6433480.745738553


==> data/S50/mu05/KL-UCRL.csv <==
 idx mean b1 b3
0 0.0 -3.7 -4.655854993978331 -2.7441450060216694
10 10000.0 102524.3610499993 98190.01796715452 106858.70413284407
20 20000.0 213157.92889999558 206351.48517440367 219964.37262558748
30 30000.0 321156.938349993 312607.81692428445 329706.0597757016
40 40000.0 419683.04540000425 410102.57844412955 429263.51235587895
50 50000.0 516046.048450019 504659.34603780735 527432.7508622305
60 60000.0 607393.8059000598 593521.4033982398 621266.2084018798
70 70000.0 705497.6677501062 688422.5952992395 722572.7402009729
80 80000.0 789230.1164001502 771057.8639866838 807402.3688136167
90 90000.0 878689.580650191 858802.2256611607 898576.9356392215
100 100000.0 983299.417300226 960262.3699337619 1006336.4646666902
110 110000.0 1074174.4339502694 1049772.4574141197 1098576.410486419
120 120000.0 1163700.307800314 1138200.7638838158 1189199.851716812
130 130000.0 1248784.8460503623 1222118.0961921532 1275451.5959085715
140 140000.0 1344009.9287004145 1317199.3433350336 1370820.5140657953
150 150000.0 1443367.7317504678 1415424.198292785 1471311.2652081505
160 160000.0 1535494.7676005282 1506341.9760555448 1564647.5591455116
170 170000.0 1616083.611450592 1585726.3818879146 1646440.8410132695
180 180000.0 1691035.1893006626 1659488.3873457026 1722581.9912556226
190 190000.0 1770022.073950729 1737809.4552269971 1802234.692674461
200 200000.0 1852929.1502007928 1821283.7166826196 1884574.583718966
210 210000.0 1931097.8260508669 1898395.28575357 1963800.3663481637
220 220000.0 2014669.613500944 1981427.691609024 2047911.5353928641
230 230000.0 2100954.285751011 2065334.1972844952 2136574.374217527
240 240000.0 2182765.0148010803 2143770.2275136923 2221759.8020884683
250 250000.0 2262227.96905115 2221389.007997674 2303066.9301046263
260 260000.0 2346067.7689012284 2303787.6565502607 2388347.881252196
270 270000.0 2428583.665951313 2385008.2906541917 2472159.041248434
280 280000.0 2512074.362601393 2468258.2958217054 2555890.4293810804
290 290000.0 2604607.358051476 2558739.0174207357 2650475.6986822165
300 300000.0 2683382.112701572 2636592.8354963455 2730171.3899067985
310 310000.0 2763067.9593516667 2715924.0664261947 2810211.8522771387
320 320000.0 2844295.8004017496 2795823.59606753 2892768.004735969
330 330000.0 2923021.5074518383 2874383.7860596944 2971659.2288439823
340 340000.0 3005927.122101928 2955765.0863131974 3056089.157890659
350 350000.0 3096730.6131520057 3045775.9198107785 3147685.306493233
360 360000.0 3183288.622202092 3130240.383874581 3236336.8605296025
370 370000.0 3267997.458452171 3213649.611432069 3322345.3054722734
380 380000.0 3347128.0135021913 3291207.558665798 3403048.4683385845
390 390000.0 3429798.8785520764 3372646.807474701 3486950.9496294516
400 400000.0 3507624.1760017974 3449322.637172288 3565925.714831307
410 410000.0 3582835.832651304 3523738.914138046 3641932.751164562
420 420000.0 3656774.7905004947 3597204.562321516 3716345.018679473
430 430000.0 3728753.1791495206 3668839.86037269 3788666.497926351
440 440000.0 3808673.0989986146 3747448.5943469075 3869897.6036503217
450 450000.0 3893062.9916477175 3830763.314637884 3955362.668657551
460 460000.0 3973744.473496846 3911159.5562019455 4036329.3907917463
470 470000.0 4053021.3521460234 3988835.0108261835 4117207.6934658634
480 480000.0 4134629.4975952185 4070155.8685813053 4199103.126609132
490 490000.0 4216433.953444389 4152276.9685251717 4280590.938363606
500 500000.0 4296929.656093509 4233437.771368606 4360421.540818412
510 510000.0 4372860.459542541 4309208.6811419595 4436512.237943122
520 520000.0 4446376.669391595 4382405.241977648 4510348.096805542
530 530000.0 4532910.670840752 4467728.973396574 4598092.3682849305
540 540000.0 4618033.633089915 4551026.986940962 4685040.279238868
550 550000.0 4700861.357739017 4630999.477717001 4770723.237761034
560 560000.0 4781785.967588162 4711310.936833708 4852260.9983426165
570 570000.0 4865069.862237321 4794785.066466971 4935354.658007671
580 580000.0 4949036.94168649 4876328.302628871 5021745.580744108
590 590000.0 5039142.799935665 4963283.099837763 5115002.500033567
600 600000.0 5126613.804184828 5047869.188074244 5205358.420295412
610 610000.0 5213422.213233937 5131566.914101661 5295277.512366212
620 620000.0 5296022.352283029 5213022.3056154875 5379022.39895057
630 630000.0 5372999.93933209 5290140.62976678 5455859.248897401
640 640000.0 5449914.490381149 5366358.804681952 5533470.176080345
650 650000.0 5529958.031030205 5444593.69203277 5615322.37002764
660 660000.0 5614597.365679314 5528588.26579049 5700606.465568138
670 670000.0 5685243.976328343 5598422.98364433 5772064.969012356
680 680000.0 5756285.397777352 5667637.215199926 5844933.580354777
690 690000.0 5828892.652026393 5738141.056586716 5919644.247466071
700 700000.0 5901311.497075409 5809690.503269425 5992932.490881393
710 710000.0 5978989.576524495 5886230.79980371 6071748.353245281
720 720000.0 6051964.170773562 5957398.490423002 6146529.851124122
730 730000.0 6125719.2782225795 6029037.129070257 6222401.427374902
740 740000.0 6200997.090471562 6103344.377917757 6298649.803025367
750 750000.0 6271029.90992051 6172769.841092077 6369289.978748943
760 760000.0 6342695.686969425 6244084.479936427 6441306.894002422
770 770000.0 6414865.906018279 6316551.725087909 6513180.086948648
780 780000.0 6486309.583067034 6387717.250661963 6584901.915472106
790 790000.0 6561493.135315728 6462649.861312901 6660336.409318556
800 800000.0 6652148.094364468 6553939.962818382 6750356.225910554
810 810000.0 6748496.550613268 6650988.362271297 6846004.73895524
820 820000.0 6831385.895261851 6733375.0393068595 6929396.751216843
830 830000.0 6908257.677510297 6810903.3022166155 7005612.052803978
840 840000.0 6990724.206158763 6893441.784446503 7088006.627871023
850 850000.0 7076316.496407329 6978214.2150171 7174418.777797558
860 860000.0 7158134.821055871 7059953.492443061 7256316.149668681
870 870000.0 7234543.556104391 7136396.646856447 7332690.465352335
880 880000.0 7311335.435552968 7212642.428016559 7410028.443089376
890 890000.0 7394759.83780157 7294891.057836031 7494628.61776711
900 900000.0 7479394.310850212 7377759.375065523 7581029.2466349015
910 910000.0 7555913.403498816 7452874.684974786 7658952.122022847
920 920000.0 7633857.527347381 7530043.717906114 7737671.336788649
930 930000.0 7717535.465596066 7613209.6405531615 7821861.29063897
940 940000.0 7797193.911044716 7692069.330025528 7902318.492063904
950 950000.0 7873974.282493238 7767850.806080742 7980097.758905735
960 960000.0 7947253.102741656 7839806.740536741 8054699.464946571
970 970000.0 8016162.832989966 7908011.181235671 8124314.48474426
980 980000.0 8087521.993638318 7978738.223907914 8196305.763368722
990 990000.0 8159162.122286736 8050132.377478554 8268191.867094918


==> data/S50/mu05/PSRL.csv <==
 idx mean b1 b3
0 0.0 -3.4 -4.337847668418624 -2.4621523315813763
10 10000.0 74750.38464999928 74383.18865938694 75117.58064061162
20 20000.0 127582.65369998367 127048.66732001962 128116.64007994771
30 30000.0 178244.18194999322 177629.44922167764 178858.9146783088
40 40000.0 225339.08100001115 224705.97687538087 225972.18512464143
50 50000.0 270465.6928501098 269802.96129766223 271128.4244025573
60 60000.0 315880.892700248 315191.3939507223 316570.3914497737
70 70000.0 362536.08415038 361818.1450867709 363254.0232139891
80 80000.0 408879.22720051155 408130.910110331 409627.5442906921
90 90000.0 455697.89505069517 454917.0689917336 456478.72110965673
100 100000.0 501059.51850093337 500248.66397798696 501870.3730238798
110 110000.0 546780.5159511796 545978.8105562003 547582.2213461588
120 120000.0 594010.9434013981 593201.9639022719 594819.9229005243
130 130000.0 641725.1044516243 640923.4495474325 642526.7593558162
140 140000.0 689482.0583018358 688671.6836391051 690292.4329645665
150 150000.0 734770.8361520766 733919.7948727849 735621.8774313683
160 160000.0 778492.9392023226 777610.5721769081 779375.3062277371
170 170000.0 825548.9818525622 824674.0421421233 826423.921563001
180 180000.0 871042.2661028155 870155.6567228553 871928.8754827757
190 190000.0 915423.3691530947 914490.6641614388 916356.0741447506
200 200000.0 962183.8690033571 961244.495239601 963123.2427671133
210 210000.0 1007877.5896536233 1006929.1299960505 1008826.0493111961
220 220000.0 1054157.3243038955 1053180.2793885162 1055134.3692192747
230 230000.0 1099124.7193541774 1098151.8183398987 1100097.620368456
240 240000.0 1143845.7740044605 1142894.7545626692 1144796.793446252
250 250000.0 1189410.480654747 1188469.9917197258 1190350.9695897682
260 260000.0 1233329.4277050127 1232410.4749404003 1234248.3804696251
270 270000.0 1278656.9271553115 1277704.8938270314 1279608.9604835915
280 280000.0 1324105.4686055914 1323127.787789213 1325083.14942197
290 290000.0 1368242.9004558816 1367291.019881235 1369194.7810305282
300 300000.0 1414418.9235061642 1413420.185336209 1415417.6616761195
310 310000.0 1458293.7341564607 1457297.9741042724 1459289.494208649
320 320000.0 1504469.4748067206 1503460.1702224899 1505478.7793909514
330 330000.0 1550626.2994569913 1549596.3573500933 1551656.2415638892
340 340000.0 1594793.3953061742 1593761.159792292 1595825.6308200564
350 350000.0 1639944.055154582 1638902.4637379467 1640985.6465712173
360 360000.0 1686203.109402934 1685131.7808925342 1687274.437913334
370 370000.0 1732070.072851333 1730983.3460347948 1733156.7996678713
380 380000.0 1777334.146699761 1776273.7313865658 1778394.5620129562
390 390000.0 1822412.0017481202 1821307.6642398648 1823516.3392563756
400 400000.0 1867655.420396519 1866556.5041309295 1868754.3366621083
410 410000.0 1912830.3774448836 1911716.2344224392 1913944.520467328
420 420000.0 1958114.614893293 1956994.513055941 1959234.716730645
430 430000.0 2002152.103941642 2001017.407224601 2003286.800658683
440 440000.0 2046427.289389997 2045270.6575419423 2047583.9212380517
450 450000.0 2091182.6360383716 2090021.6645106685 2092343.6075660747
460 460000.0 2135984.3226867206 2134822.6731681577 2137145.9722052836
470 470000.0 2180486.565735056 2179289.9354361603 2181683.196033952
480 480000.0 2224291.515583366 2223119.944807823 2225463.0863589095
490 490000.0 2269277.6698317565 2268086.1881110095 2270469.1515525035
500 500000.0 2314830.2636802127 2313608.3286471865 2316052.198713239
510 510000.0 2359930.1971286344 2358720.322964327 2361140.071292942
520 520000.0 2404520.297777023 2403309.579379605 2405731.016174441
530 530000.0 2449521.01882538 2448334.7801524713 2450707.257498289
540 540000.0 2495094.730673786 2493894.5756060043 2496294.8857415672
550 550000.0 2540336.454122167 2539144.037231564 2541528.87101277
560 560000.0 2586896.5887705735 2585671.8433711445 2588121.3341700025
570 570000.0 2633672.6622189954 2632452.089633268 2634893.234804723
580 580000.0 2677436.8644673773 2676180.639362989 2678693.0895717656
590 590000.0 2723555.3515158 2722298.123359203 2724812.5796723976
600 600000.0 2767510.1861641556 2766244.47001204 2768775.9023162713
610 610000.0 2811861.5000125472 2810584.919646562 2813138.0803785324
620 620000.0 2855954.965460931 2854671.6034031734 2857238.3275186885
630 630000.0 2901096.6293093534 2899815.3600347056 2902377.898584001
640 640000.0 2944607.8699576776 2943302.26424501 2945913.475670345
650 650000.0 2987464.5186059643 2986139.8548116246 2988789.182400304
660 660000.0 3032249.254854328 3030909.2802602253 3033589.2294484307
670 670000.0 3077341.1363024577 3075988.9810937606 3078693.2915111547
680 680000.0 3122661.7661502045 3121281.093600399 3124042.43870001
690 690000.0 3166688.5403978755 3165298.2224586154 3168078.8583371355
700 700000.0 3212879.6738455975 3211505.0710981307 3214254.2765930644
710 710000.0 3256739.4480932294 3255379.639246105 3258099.2569403537
720 720000.0 3300828.70514088 3299486.505241967 3302170.905039793
730 730000.0 3346852.212988596 3345468.510507593 3348235.915469599
740 740000.0 3390740.0108362273 3389362.337873685 3392117.6837987695
750 750000.0 3435558.798683926 3434183.5529596843 3436934.0444081677
760 760000.0 3480770.3973316373 3479407.09488016 3482133.6997831147
770 770000.0 3525867.0879793214 3524490.114951461 3527244.0610071816
780 780000.0 3569822.8410269674 3568427.614193632 3571218.067860303
790 790000.0 3612791.4520746134 3611417.4355139947 3614165.468635232
800 800000.0 3659088.739922338 3657720.917205704 3660456.5626389724
810 810000.0 3703874.2473700284 3702525.4962892253 3705222.9984508315
820 820000.0 3750271.474817789 3748944.332348752 3751598.6172868265
830 830000.0 3795128.546265397 3793785.1720302226 3796471.920500572
840 840000.0 3841886.934113183 3840524.987505503 3843248.880720863
850 850000.0 3888229.683560919 3886879.274770208 3889580.09235163
860 860000.0 3933747.219808569 3932338.9232556582 3935155.51636148
870 870000.0 3977412.905256204 3976006.1247964366 3978819.685715971
880 880000.0 4021137.8603037996 4019761.593668365 4022514.1269392343
890 890000.0 4065681.7225514487 4064241.8637814596 4067121.581321438
900 900000.0 4111929.01079916 4110499.067856814 4113358.9537415067
910 910000.0 4155406.7246467704 4153980.2143609105 4156833.2349326303
920 920000.0 4200637.434894488 4199204.11048107 4202070.759307906
930 930000.0 4246300.051542194 4244874.274911915 4247725.828172472
940 940000.0 4290465.564589892 4289019.853287462 4291911.275892321
950 950000.0 4337353.671637598 4335893.216616877 4338814.1266583195
960 960000.0 4383213.723085332 4381790.971818627 4384636.474352037
970 970000.0 4427205.592933 4425777.957988665 4428633.227877335
980 980000.0 4472751.576380709 4471281.372270945 4474221.780490473
990 990000.0 4517352.477028379 4515863.75625908 4518841.197797678


==> data/S50/mu05/UCRL-AC.csv <==
 idx mean b1 b3
0 0.0015161263667548823 0.6786457352134047 -2.2450097395228084 3.602301209949618
400 1003.6785814897933 1715.2745586735252 1609.1024642097411 1821.4466531373093
800 2017.8254370290445 2799.2737748773634 2635.4435857801855 2963.1039639745413
1200 3019.590948778505 3767.7194192067004 3575.805961582318 3959.6328768310827
1600 4032.275675707391 4735.504221568468 4518.257937014506 4952.75050612243
2000 5047.798480368035 5758.320024810794 5519.388343138681 5997.251706482907
2400 6066.850038507981 6583.816861483438 6303.657472823659 6863.976250143216
2800 7091.468735302564 7356.1312349641275 7045.6082529521245 7666.654216976131
3200 8110.816735116358 8073.713523394689 7749.913807581528 8397.51323920785
3600 9138.980089066199 8872.011103999579 8534.259448739529 9209.76275925963
4000 10145.194045503693 9578.93373731295 9227.944195543472 9929.923279082426
4400 11144.160379652816 9827.754983554863 9442.86139155522 10212.648575554507
4800 12156.062566604012 10053.368907031489 9652.33172994795 10454.406084115028
5200 13168.849004347412 10322.668000512973 9898.112932688566 10747.22306833738
5600 14177.546301909582 10570.499255441304 10132.797918959019 11008.200591923589
6000 15199.47923816346 10849.292698712372 10376.118564852077 11322.466832572667
6400 16205.81264403877 11154.361235960878 10657.215243118628 11651.507228803128
6800 17199.170055603354 11278.191370085704 10759.138674877064 11797.244065294344
7200 18202.338397245556 11435.908862528855 10901.85410068809 11969.96362436962
7600 19209.92204512128 11614.150040379167 11076.916573877754 12151.38350688058
8000 20225.743630251087 11960.079222974202 11402.414708827622 12517.743737120782
8400 21230.886753929284 12093.853562113281 11514.866745978921 12672.840378247642
8800 22238.654881113074 12169.978868714492 11580.615088176042 12759.342649252942
9200 23237.513184418516 12171.688888285315 11554.191134988429 12789.1866415822
9600 24244.985039215986 12427.158059297537 11792.228526392895 13062.087592202179
10000 25252.265619889466 12609.735064191256 11975.747075892332 13243.72305249018
10400 26248.1088214334 12676.134264992992 12014.704972713094 13337.56355727289
10800 27255.38648610942 12739.769820815984 12081.00431667269 13398.535324959277
11200 28264.507198644376 12826.951510658133 12137.176831833369 13516.726189482897
11600 29257.496524551898 12926.778124381213 12213.354005986423 13640.202242776004
12000 30266.9124640725 12912.110080719958 12175.099209853921 13649.120951585995
12400 31277.05335156546 13102.52066178748 12348.597470084784 13856.443853490175
12800 32280.532354413182 13207.242286183164 12443.862719354516 13970.621853011811
13200 33286.61003891285 13414.69413415227 12643.505280296846 14185.882988007696
13600 34281.6324103427 13427.345015203146 12643.260016628607 14211.430013777685
14000 35287.06008843401 13540.48998744257 12758.355512678088 14322.624462207052
14400 36291.5490662348 13712.10961034277 12918.896444304144 14505.322776381396
14800 37297.8784976815 13847.181265278825 13029.790605064696 14664.571925492954
15200 38287.06997002979 13915.277671754067 13076.209112668894 14754.34623083924
15600 39299.173402429245 14063.784350869726 13198.683591624409 14928.885110115043
16000 40301.0436150538 14161.68027011867 13270.550382744137 15052.810157493202
16400 41302.265286282614 14133.401320799057 13227.660011211341 15039.142630386774
16800 42306.433426324336 14106.158807463473 13221.550541517667 14990.767073409279
17200 43320.53643141963 14211.284047016152 13321.893246585307 15100.674847446997
17600 44313.79525640864 14182.74952422515 13276.02482417607 15089.47422427423
18000 45313.470221750955 14250.83935282232 13332.651581029519 15169.027124615122
18400 46309.49217661372 14227.280439275957 13309.927991775467 15144.632886776448
18800 47312.74396817011 14340.62724848216 13418.629757679373 15262.624739284947
19200 48312.06040873333 14341.976298418806 13411.45682121582 15272.495775621792
19600 49311.37833199902 14232.067405064052 13285.878273224149 15178.256536903955
20000 50321.61266209318 14266.454466221365 13327.18312070197 15205.72581174076
20400 51318.04105301477 14234.422610197069 13275.256371876298 15193.58884851784
20800 52313.42297536288 14216.07155462631 13235.18513119168 15196.957978060942
21200 53313.817397950945 14151.149417892575 13159.064128910371 15143.234706874779
21600 54306.91296113025 14091.120676302246 13103.359553478418 15078.881799126073
22000 55303.57735859377 14096.12011155853 13069.158283850895 15123.081939266165
22400 56317.02701005888 14218.739226202524 13177.14705810445 15260.331394300598
22800 57321.528135572764 14281.112242904132 13232.310054396827 15329.914431411436
23200 58320.04888774722 14322.248496431414 13274.51744843246 15369.979544430367
23600 59317.455768029286 14283.411441407789 13232.024123730738 15334.798759084839
24000 60311.27213158497 14242.074661945608 13175.558786058311 15308.590537832904
24400 61320.99785998881 14237.565267040536 13165.313394152316 15309.817139928757
24800 62317.0325216968 14146.337583399369 13052.785254533246 15239.889912265491
25200 63314.737168660715 14116.38593876519 13007.94246039616 15224.82941713422
25600 64315.26577718006 14152.516408982114 13024.854325849923 15280.178492114304
26000 65316.15047045838 14160.983308408502 13035.912763053313 15286.053853763691
26400 66315.55099972936 14182.492228972475 13035.246182458019 15329.73827548693
26800 67315.8323512269 14216.982917010628 13092.778430143664 15341.187403877591
27200 68312.7123937431 14240.057087638568 13095.002215057284 15385.111960219852
27600 69307.52293579048 14163.578302411306 13021.650947254371 15305.505657568241
28000 70312.60860645665 14069.369957535126 12915.950464077736 15222.789450992515
28400 71314.28638876062 14017.402070813414 12854.054250092218 15180.74989153461
28800 72321.10036694973 14112.672705526547 12932.032109911997 15293.313301141097
29200 73317.66655027909 14073.845649398945 12860.224098596273 15287.467200201618
29600 74311.61420400729 14042.587646155978 12815.504633304548 15269.670659007408
30000 75316.35031445719 13969.560206234803 12736.059008475808 15203.061403993797
30400 76319.16669863946 13950.023252345145 12698.859438278188 15201.187066412102
30800 77325.06159260267 13997.088537955888 12735.808416801883 15258.368659109892
31200 78320.92511995681 13953.936592246464 12672.73188305609 15235.141301436837
31600 79315.46086040544 13930.148561256736 12667.778413826203 15192.518708687268
32000 80313.44921841178 14030.718501323332 12770.815711068017 15290.621291578647
32400 81307.43909205977 14073.80261292665 12807.280690940097 15340.324534913205
32800 82308.51241809588 14030.538024703397 12778.532391531728 15282.543657875067
33200 83301.52611083261 14062.653985278579 12784.651445682655 15340.656524874503
33600 84304.33227563713 14050.424543370258 12786.234421593474 15314.614665147043
34000 85305.66089558451 13927.966610463774 12656.520424825898 15199.412796101651
34400 86309.9816093541 13947.216932411482 12679.396089515389 15215.037775307575
34800 87304.79604727897 14040.826894359348 12780.535339859964 15301.118448858733
35200 88302.63396345328 14054.260719155436 12791.340414610459 15317.181023700414
35600 89308.67344066573 14079.606363897139 12801.822479185455 15357.390248608823
36000 90307.4391235481 14222.7317619305 12934.639614312793 15510.823909548206
36400 91318.12199300838 14332.93452493844 13055.035106345 15610.833943531881
36800 92312.53027984737 14380.430404159692 13105.417003520415 15655.443804798968
37200 93318.62779398423 14285.442991313275 12968.106625916123 15602.779356710427
37600 94316.33278141104 14300.05772728758 12978.472113521726 15621.643341053434
38000 95307.9399552559 14251.758826028448 12897.1410413287 15606.376610728197
38400 96293.07421323287 14196.435270844928 12817.959806174553 15574.910735515303
38800 97300.1445077724 14253.625541328685 12877.476557158858 15629.774525498513
39200 98302.44520637863 14309.76246055304 12931.572931515586 15687.951989590494
39600 99303.70071103328 14307.54659321027 12926.478413269024 15688.614773151518
40000 100300.58987481163 14372.019647795822 12998.418074973188 15745.621220618455
40400 101307.1455319903 14309.759179623308 12918.16979428057 15701.348564966047
40800 102311.15095768163 14391.336164701008 13000.643353061008 15782.028976341007
41200 103305.86870634042 14362.556984138444 12949.377657400199 15775.73631087669
41600 104312.50215421667 14473.284811363883 13056.918567672024 15889.651055055741
42000 105305.95961087616 14375.455501258706 12976.440799261594 15774.470203255818
42400 106312.02718929003 14287.874699231828 12880.990413205132 15694.758985258524
42800 107309.17016760795 14275.586614854627 12876.008538771905 15675.164690937348
43200 108315.65053359988 14287.438763901353 12903.006668863094 15671.870858939612
43600 109312.66031954486 14335.750449735237 12923.42303801427 15748.077861456202
44000 110321.10159404951 14308.898392601182 12884.817664788758 15732.979120413607
44400 111318.12315441866 14320.349563570318 12898.86538776357 15741.833739377067
44800 112316.53815499447 14359.109968457571 12915.2313701726 15802.988566742542
45200 113311.44461549337 14387.847111308733 12939.818144243407 15835.876078374058
45600 114305.19892337824 14422.114438477262 12954.841010771828 15889.387866182695
46000 115317.30231434098 14491.385254178052 12990.024821401134 15992.745686954971
46400 116314.64336608256 14369.33034969346 12860.271927839325 15878.388771547596
46800 117313.03840893014 14352.612323423964 12851.663678285271 15853.560968562657
47200 118312.99794960202 14384.17040474901 12853.716868475116 15914.623941022903
47600 119318.340039377 14396.419925337324 12861.303044362352 15931.536806312297
48000 120316.03475189045 14398.134857943996 12832.250620191282 15964.01909569671
48400 121313.90666578547 14261.205746179488 12664.19839571723 15858.213096641746
48800 122307.71545931569 14252.303253141397 12650.704596457741 15853.901909825054
49200 123315.29324177359 14171.112014555267 12543.391083954055 15798.832945156479
49600 124310.69580845142 14200.474848111495 12563.056932739959 15837.89276348303
50000 125313.8567501738 14050.27487025944 12412.445892547465 15688.103847971415
50400 126310.88050760736 14123.795971359632 12473.946177736225 15773.645764983039
50800 127305.54893484159 14128.364590634483 12477.928119308004 15778.801061960961
51200 128306.58177698975 14218.64745659214 12567.714382337717 15869.580530846562
51600 129313.48100982491 14231.981304603307 12582.810296547143 15881.152312659471
52000 130313.69999308302 14288.019076153072 12658.284803116821 15917.753349189323
52400 131316.93442842734 14304.299306374527 12675.409801135225 15933.188811613829
52800 132311.24862619312 14335.458605990836 12697.362369114386 15973.554842867286
53200 133316.62837820683 14323.87266857237 12666.354302211752 15981.391034932989
53600 134308.24979450714 14243.519076251665 12596.250896467976 15890.787256035353
54000 135306.33584844475 14360.398013248609 12727.759660104242 15993.036366392975
54400 136326.74099084624 14317.628700155057 12698.28572455543 15936.971675754685
54800 137312.6943222212 14221.540865735184 12595.298670658842 15847.783060811526
55200 138310.07405286498 14219.19009905776 12595.498940348085 15842.881257767434
55600 139309.6437171392 14257.314210704946 12626.708363855167 15887.920057554726
56000 140303.6873701308 14208.814167898683 12570.988100300934 15846.640235496432
56400 141304.81253499983 14197.063460963547 12553.704541997375 15840.42237992972
56800 142322.17575168062 14367.329775528624 12716.021140805951 16018.638410251297
57200 143325.52452555252 14435.41353639499 12773.159881317542 16097.667191472437
57600 144317.7935300934 14366.1858728183 12693.274939164681 16039.096806471918
58000 145324.54156939144 14437.62604962979 12744.127672848164 16131.124426411414
58400 146323.80584711678 14422.945384676586 12731.974003457808 16113.916765895365
58800 147326.66611515405 14434.185505020932 12706.79055505243 16161.580454989435
59200 148336.1467887107 14499.490415170345 12771.21424875148 16227.76658158921
59600 149328.36805992227 14556.630318035164 12806.715774649181 16306.544861421147
60000 150324.87889233552 14561.519604196774 12819.499860884145 16303.539347509402
60400 151320.11450470053 14556.661263465483 12806.506675127835 16306.81585180313
60800 152328.04518372891 14531.828368705059 12765.41762885388 16298.239108556238
61200 153318.55384757888 14539.330699694958 12768.860451810257 16309.800947579659
61600 154300.74812418263 14382.997938882612 12603.103869729128 16162.892008036097
62000 155303.9508783449 14382.152321695226 12583.30760019157 16180.997043198882
62400 156305.47435408604 14452.56667447287 12674.986452850151 16230.146896095588
62800 157311.47725001653 14496.4486890069 12707.933909526486 16284.963468487314
63200 158312.00481900419 14450.772517147052 12670.743273025184 16230.80176126892
63600 159304.23301505847 14486.87517239728 12692.70300220229 16281.04734259227
64000 160314.1726179476 14579.299390516313 12774.466036778264 16384.132744254362
64400 161315.7817352605 14508.572316445225 12696.790690758962 16320.353942131487
64800 162317.49657716238 14552.303119802074 12745.646180077865 16358.960059526284
65200 163320.3581434942 14673.82336511499 12857.028054814273 16490.618675415706
65600 164316.70806634563 14672.966537265116 12840.390653176575 16505.542421353657
66000 165326.59644786204 14684.398411887512 12858.146498619795 16510.650325155228
66400 166326.70040109736 14548.35490897065 12707.325215134722 16389.38460280658
66800 167326.93016581322 14573.3843790277 12732.351967013565 16414.416791041836
67200 168329.49391575277 14513.60032046925 12689.588241631596 16337.612399306903
67600 169321.50363034938 14579.388176851506 12757.836180495973 16400.94017320704
68000 170331.87173329343 14502.019950698706 12659.188262663882 16344.851638733531
68400 171331.31129203615 14364.767686630103 12505.728621675908 16223.806751584298
68800 172325.96856047242 14348.551451829597 12485.197738900122 16211.905164759071
69200 173317.61439669266 14348.134131583802 12490.592971501459 16205.675291666144
69600 174327.69340552937 14312.39051719884 12463.00579811222 16161.77523628546
70000 175320.83897230495 14412.44852749937 12573.17436032952 16251.722694669219
70400 176321.82103486737 14406.191152803458 12571.634960630312 16240.747344976604
70800 177322.72643628507 14515.401638007184 12677.506998906967 16353.296277107402
71200 178323.00397048148 14526.11760693959 12652.664633812052 16399.570580067128
71600 179326.78458286126 14539.567050369698 12663.915648435737 16415.21845230366
72000 180315.0139149434 14516.41158110556 12611.413150938157 16421.410011272965
72400 181313.24709141173 14550.753332757573 12646.151554926977 16455.35511058817
72800 182324.7475803838 14600.902157798955 12704.05728829435 16497.747027303558
73200 183325.81510205142 14627.619396759726 12749.390701633783 16505.84809188567
73600 184334.04941248047 14740.241660250984 12855.023145700658 16625.460174801312
74000 185333.72903204977 14715.952918452167 12811.42862834684 16620.477208557495
74400 186333.95460539658 14684.141721594046 12793.15325538562 16575.13018780247
74800 187333.06201400878 14788.161988747104 12881.852649355433 16694.471328138774
75200 188342.3441169905 14905.011422913623 13016.17012502495 16793.852720802297
75600 189331.19923051485 14920.91142143106 13030.810725391539 16811.01211747058
76000 190338.52835383138 14838.8854630036 12964.652074759786 16713.118851247415
76400 191346.43868998383 14713.321096282596 12831.980253325588 16594.661939239602
76800 192331.74872230017 14609.23718407139 12730.661765089306 16487.812603053473
77200 193334.2220224989 14511.959465019765 12656.944184759548 16366.974745279982
77600 194328.63626322546 14384.223685005822 12537.382461093055 16231.064908918588
78000 195333.53810985078 14369.750567201334 12522.700342364446 16216.800792038222
78400 196337.41597103997 14496.884564708778 12668.310675268556 16325.458454149
78800 197338.4542483726 14487.44113526 12677.84429276964 16297.03797775036
79200 198329.27282278964 14461.8065849208 12661.887969265877 16261.725200575722
79600 199333.72739294943 14443.979362652786 12643.062058173196 16244.896667132376
80000 200334.1743306257 14418.121368015167 12621.316190305966 16214.926545724367
80400 201334.32507059397 14479.551402765166 12696.058558255409 16263.044247274924
80800 202328.91093490686 14420.066718508746 12624.409680284683 16215.723756732808
81200 203325.56815007192 14324.545887362729 12521.088275188504 16128.003499536953
81600 204330.9374914457 14356.298958499545 12538.3645396483 16174.233377350789
82000 205328.0279903308 14368.449950153588 12550.993787414247 16185.90611289293
82400 206326.14788316048 14429.945615392626 12605.13280323815 16254.758427547102
82800 207322.42348387776 14404.007768099038 12583.836716042655 16224.17882015542
83200 208325.92905005437 14448.009775919934 12627.955130365548 16268.06442147432
83600 209325.15884448672 14302.911654499427 12480.72807999387 16125.095229004983
84000 210319.2124412991 14341.429604092491 12520.124185129147 16162.735023055835
84400 211322.39667822744 14481.737503488323 12628.37195491015 16335.103052066495
84800 212332.09232963237 14608.54060683151 12756.63419501306 16460.447018649957
85200 213325.27402097668 14632.782153012155 12769.952654143519 16495.61165188079
85600 214328.36886969866 14687.078327175452 12835.777214608815 16538.379439742086
86000 215332.3753125997 14754.326622600553 12899.493270146511 16609.159975054594
86400 216341.0264387657 14738.917107685758 12873.405748000998 16604.42846737052
86800 217344.46636819944 14820.513169593036 12935.074380318521 16705.95195886755
87200 218334.99592559296 14758.642338058127 12879.360997634729 16637.923678481526
87600 219338.82685644622 14685.979484467127 12802.857167170407 16569.101801763845
88000 220337.39556459727 14647.862690395692 12758.965176621927 16536.760204169455
88400 221337.78743045474 14651.274582556256 12731.816320266857 16570.732844845657
88800 222343.72461782725 14814.698146018085 12888.951485165788 16740.444806870382
89200 223354.2943726896 14798.280857218204 12846.135818146746 16750.425896289664
89600 224356.36389337044 14771.533924643076 12832.33630368846 16710.73154559769
90000 225353.87385450903 14811.445027775771 12858.035861145634 16764.854194405907
90400 226351.9141599228 14916.458381927636 12938.79755803241 16894.119205822863
90800 227350.0166656931 14822.746472066203 12825.505144766032 16819.987799366372
91200 228347.23973403688 14849.598363923738 12864.365653163715 16834.831074683763
91600 229341.2897835607 14730.539140974073 12759.02965547419 16702.048626473956
92000 230354.70566303737 14735.71812184319 12725.88926006204 16745.546983624343
92400 231337.54802610248 14703.108596529706 12668.535287086574 16737.681905972837
92800 232347.0066867669 14787.329730888894 12720.66029145083 16853.99917032696
93200 233353.77825841482 14818.402725866377 12734.218086250803 16902.58736548195
93600 234353.80153172906 14799.793710573767 12725.126740329588 16874.460680817945
94000 235346.48017722365 14688.819163440687 12625.122089810066 16752.516237071308
94400 236344.34786111055 14643.007549191387 12585.148560108413 16700.86653827436
94800 237334.44692592055 14675.573233534426 12605.477926764124 16745.668540304727
95200 238337.15782339303 14687.218286580213 12598.857198074093 16775.579375086334
95600 239352.19599794789 14727.675949047763 12628.417027573967 16826.93487052156
96000 240344.77167951321 14707.675281555381 12607.340381878166 16808.010181232596
96400 241350.80776958895 14608.578885732908 12519.355861777258 16697.80190968856
96800 242346.77553435712 14592.60641535341 12515.203358573635 16670.009472133184
97200 243348.60667114012 14558.52142816226 12472.380192486187 16644.66266383833
97600 244342.87990454258 14549.320760880564 12454.745285877492 16643.896235883636
98000 245349.82066642214 14532.394716863697 12443.727218777658 16621.062214949736
98400 246343.72657059395 14546.9021446006 12469.367460219612 16624.43682898159
98800 247344.35335470067 14556.860504771457 12473.535610740313 16640.1853988026
99200 248343.3047920723 14514.93007118225 12438.837832757845 16591.022309606655
99600 249344.28721698644 14486.801399097281 12423.458207592703 16550.14459060186
100000 250336.62211041947 14464.687346400297 12390.045798468313 16539.32889433228
100400 251335.6025687449 14494.233439528127 12451.702136678066 16536.76474237819
100800 252322.65363613944 14454.573311385771 12418.879161470171 16490.267461301373
101200 253330.87326775363 14452.607548701153 12431.226383623101 16473.988713779203
101600 254330.23051922172 14423.624937469378 12382.138111102271 16465.111763836485
102000 255334.1100134678 14448.26721169111 12382.113733904147 16514.420689478073
102400 256335.0455924988 14463.816119921787 12385.04013308978 16542.592106753793
102800 257339.3967617691 14481.835532492278 12400.484751475113 16563.186313509443
103200 258335.40177371984 14538.463234148468 12448.406496017287 16628.51997227965
103600 259336.18011566516 14592.006315031802 12498.250773358504 16685.7618567051
104000 260335.44402643866 14590.904739898528 12492.824263045557 16688.9852167515
104400 261332.25384983618 14657.127590867078 12544.352421358597 16769.90276037556
104800 262341.3318637265 14735.802255137889 12654.139054399253 16817.465455876525
105200 263330.95374232973 14631.739961514513 12543.847050017212 16719.632873011815
105600 264328.1263289822 14577.208280010766 12494.460756077593 16659.95580394394
106000 265333.4351786451 14596.242602753975 12511.707021473201 16680.77818403475
106400 266327.9548222218 14596.729635023345 12485.336746211824 16708.122523834867
106800 267335.2860035419 14592.504158702448 12489.459366546282 16695.548950858614
107200 268339.76243222493 14621.593157176552 12539.946164944258 16703.240149408844
107600 269337.158567474 14523.315404105833 12437.479745528668 16609.151062683
108000 270339.8585217951 14518.09122251869 12420.475729169819 16615.70671586756
108400 271330.8819619064 14492.127935841196 12394.760090442518 16589.49578123987
108800 272330.6377209435 14453.408560485652 12336.718166739156 16570.098954232148
109200 273330.1097350401 14501.601363146352 12387.420489013024 16615.78223727968
109600 274333.8083356042 14432.872538685118 12307.071451922084 16558.67362544815
110000 275334.5351979356 14554.421090067226 12419.977498104423 16688.864682030027
110400 276329.8574251258 14530.567109370828 12370.807327083001 16690.326891658657
110800 277333.8329449919 14529.158142377242 12338.397470492946 16719.91881426154
111200 278327.8279658459 14434.437498069934 12238.520188698567 16630.3548074413
111600 279331.7982229892 14384.172957956302 12205.07951626126 16563.266399651344
112000 280335.5043940705 14458.373660496462 12279.406495439589 16637.340825553336
112400 281331.20475639845 14475.797165227656 12289.132729403866 16662.461601051447
112800 282318.5829110762 14517.587392283185 12317.452287986433 16717.722496579936
113200 283327.10814205266 14488.064668663847 12269.074490011764 16707.05484731593
113600 284320.2187636105 14402.044792357563 12172.6103366267 16631.479248088424
114000 285335.0651475498 14363.397700460775 12125.556534947258 16601.238865974294
114400 286335.5905959535 14315.56353783251 12083.07091179913 16548.05616386589
114800 287338.8250459397 14297.176532972197 12047.976157862391 16546.376908082002
115200 288332.4140714847 14367.904616340586 12110.767559514197 16625.041673166976
115600 289331.20797082415 14341.385987113856 12079.041128747103 16603.730845480608
116000 290324.16532107163 14221.322287848201 11971.014172868818 16471.630402827584
116400 291343.44046091964 14250.919937987865 12024.135689384448 16477.704186591283
116800 292337.90621169587 14240.11243172455 12003.938330247687 16476.28653320141
117200 293336.8577680943 14338.037949015206 12097.42536790308 16578.650530127332
117600 294338.6243909138 14284.283036566225 12045.569256337145 16522.996816795305
118000 295327.0754810293 14275.546635497209 12039.323264045572 16511.770006948846
118400 296333.6804068492 14431.33785918675 12210.845498266252 16651.830220107247
118800 297345.1269078418 14420.04864012962 12227.939070432247 16612.158209826994
119200 298343.73681690294 14497.720178937232 12294.529497027659 16700.910860846805
119600 299343.8662533917 14542.782009338156 12324.612731836958 16760.951286839354
120000 300334.71792999376 14462.022043980389 12225.98350940675 16698.06057855403
120400 301348.4390085677 14461.353941258123 12220.083473496223 16702.624409020023
120800 302345.9417874235 14459.63807046865 12205.945805255393 16713.33033568191
121200 303343.56716900074 14438.190362185629 12172.952130135502 16703.428594235756
121600 304346.5970805405 14458.365593836717 12192.174892481326 16724.55629519211
122000 305342.5707481981 14563.19571127169 12300.71140637504 16825.680016168342
122400 306329.25894978835 14439.700734673026 12175.293477234507 16704.107992111545
122800 307331.80670173356 14357.24732747431 12069.835227644691 16644.65942730393
123200 308339.0756673899 14448.067752670031 12153.745818942774 16742.389686397288
123600 309332.0218161906 14409.909088836708 12095.489896012976 16724.32828166044
124000 310330.61628568766 14247.77822612527 11928.51716334187 16567.039288908672
124400 311341.95699127996 14367.74250747303 12057.270481219199 16678.214533726863
124800 312332.6870111726 14327.460417462773 12021.88086156135 16633.039973364197
125200 313336.15748651006 14416.282873363018 12120.00286061844 16712.562886107593
125600 314329.4778601044 14483.571167004588 12213.945886363994 16753.196447645183
126000 315330.7052149227 14492.40219262139 12209.381465363706 16775.422919879074
126400 316343.31281596876 14564.164930114504 12296.91306878618 16831.41679144283
126800 317340.0227629191 14521.433677089573 12258.235692385097 16784.63166179405
127200 318338.21278862125 14595.772576920395 12338.949726348164 16852.595427492626
127600 319338.1858382108 14602.452687745583 12342.125057421496 16862.780318069672
128000 320342.3314005006 14679.937513938137 12395.424754548287 16964.450273327988
128400 321333.4699096869 14690.698038851411 12411.249263601407 16970.146814101416
128800 322329.06955142994 14707.542473140757 12416.329051712386 16998.755894569127
129200 323339.2914868027 14759.756544693018 12441.019363628338 17078.493725757697
129600 324331.4929184877 14590.719195979116 12275.48524666343 16905.953145294803
130000 325331.3612547613 14488.14146827025 12175.989545640903 16800.2933908996
130400 326335.47052445 14466.394689951825 12156.565562306205 16776.223817597445
130800 327321.8910614471 14387.515475748747 12067.44802101585 16707.582930481643
131200 328327.4996263822 14344.235891811457 12016.00615056102 16672.465633061893
131600 329320.39499939006 14380.915083662983 12050.550593494327 16711.27957383164
132000 330329.47651136626 14370.2160711569 12042.589487727992 16697.84265458581
132400 331320.01983472856 14269.919680468098 11932.402095075533 16607.437265860663
132800 332329.4229673014 14371.056991538197 12012.093872306497 16730.020110769896
133200 333332.15641304536 14369.360317830926 12000.16181398874 16738.558821673112
133600 334329.9072652591 14337.729332702575 11957.10816403852 16718.35050136663
134000 335322.43287597445 14377.567164699758 11997.672335574773 16757.461993824745
134400 336333.40782437584 14345.477973224255 11950.618690126761 16740.33725632175
134800 337327.9664554307 14295.01192612621 11880.517584857662 16709.506267394758
135200 338319.0084910282 14280.785188881844 11845.663202199185 16715.9071755645
135600 339312.5016762177 14249.14159847653 11821.911591815919 16676.37160513714
136000 340322.4742445931 14218.412302972049 11803.670425582652 16633.154180361445
136400 341324.0991628424 14105.883810652298 11680.493656059665 16531.27396524493
136800 342318.72882936354 14038.823559532484 11610.144749452053 16467.502369612914
137200 343303.37962118926 14085.42462989789 11654.204075769247 16516.645184026533
137600 344314.06201519276 14185.767315115265 11747.601742921484 16623.932887309045
138000 345302.74357698334 14103.566693940042 11647.46081886996 16559.672569010123
138400 346297.5542051214 14155.060542760295 11705.48513367769 16604.635951842898
138800 347311.1104009275 14125.261296664812 11673.013638207978 16577.508955121648
139200 348316.9226711595 14155.105256241486 11703.494435282388 16606.716077200585
139600 349317.8263614359 14138.053176535701 11664.776517120528 16611.329835950874
140000 350319.4692332044 14153.903155734075 11674.496029364062 16633.31028210409
140400 351321.5591158261 14257.981758472071 11745.732433267629 16770.231083676514
140800 352317.1245355462 14310.422472648192 11797.266446529939 16823.578498766445
141200 353314.50589334266 14300.36368114829 11791.222796612628 16809.50456568395
141600 354323.33841215615 14377.79346469973 11861.444835017608 16894.142094381852
142000 355327.99107986264 14333.796218775744 11805.529173865258 16862.063263686232
142400 356331.097279499 14261.329116012585 11710.743499551987 16811.914732473182
142800 357328.09202422504 14268.182982375007 11693.978808059941 16842.38715669007
143200 358321.33626182895 14301.444458204396 11717.738397558438 16885.150518850354
143600 359317.10984235845 14355.848524391791 11755.852959833193 16955.84408895039
144000 360324.1433422745 14424.99861182763 11835.771636090394 17014.225587564866
144400 361319.46385908325 14377.154577802785 11777.305637814796 16977.003517790774
144800 362322.8022163533 14343.929909611921 11752.842380809194 16935.01743841465
145200 363317.0657067781 14309.168504002022 11707.68019371294 16910.656814291106
145600 364328.7691154056 14305.040538916923 11679.446275859911 16930.634801973934
146000 365322.242955092 14305.948915137025 11678.8129070775 16933.08492319655
146400 366320.1645117936 14240.977958040312 11608.101710180183 16873.854205900443
146800 367320.6123316737 14271.355457455678 11627.176624153006 16915.53429075835
147200 368320.1730513281 14365.380521998848 11720.969786009144 17009.791257988552
147600 369327.446486195 14330.69953511444 11669.18606073247 16992.21300949641
148000 370319.2092937536 14214.600941879553 11531.634832428908 16897.567051330196
148400 371316.413607367 14237.294126738412 11560.628120563364 16913.96013291346
148800 372324.06658443384 14259.702048611987 11580.683161782348 16938.720935441626
149200 373331.6484695561 14391.875558476493 11712.280290946646 17071.47082600634
149600 374327.90838994493 14402.94033211444 11717.179302724757 17088.70136150412
150000 375334.46772873955 14422.64815605626 11720.291706616787 17125.004605495735
150400 376334.08130340744 14415.620349145764 11707.89111509722 17123.349583194307
150800 377331.8993998833 14226.607447206312 11485.28678610606 16967.92810830656
151200 378337.09515639587 14255.141360196401 11527.758291954186 16982.524428438617
151600 379332.4169078705 14206.631658067761 11471.76802619498 16941.495289940543
152000 380320.3467683117 14122.614395335151 11392.298216851437 16852.930573818863
152400 381327.4730057449 14064.981665373336 11322.188794837315 16807.774535909357
152800 382326.09676510957 14048.163593902646 11302.335476153497 16793.991711651794
153200 383336.60112313146 14142.959132720103 11401.740929379397 16884.17733606081
153600 384328.10795607563 14134.325476790678 11388.850545528338 16879.80040805302
154000 385328.6986182606 14101.81812136601 11353.250241929045 16850.386000802973
154400 386331.6642457113 14071.916246074836 11338.649337203144 16805.183154946528
154800 387336.298759109 14055.27229294778 11324.2322235627 16786.31236233286
155200 388322.4767648635 14082.47809856415 11361.300657385176 16803.655539743122
155600 389329.93324845674 14099.078197181023 11367.026875908683 16831.129518453363
156000 390328.2589575062 14163.877538742143 11405.458839824892 16922.296237659393
156400 391323.689328561 14183.618453995374 11410.051265115959 16957.18564287479
156800 392339.2256217383 14320.552919438654 11523.04750137537 17118.05833750194
157200 393335.03725081653 14397.083436172536 11590.874001063596 17203.292871281476
157600 394339.40619009535 14392.387526776733 11580.58237805319 17204.192675500275
158000 395335.78020218824 14404.13158971027 11615.248632619612 17193.01454680093
158400 396330.94636791357 14491.545906140289 11711.229389742759 17271.86242253782
158800 397331.7860103432 14539.005679729293 11750.877339777226 17327.134019681358
159200 398330.07736352197 14524.337638600902 11711.79798843984 17336.877288761967
159600 399338.19432510907 14560.039915668087 11722.931707330388 17397.148124005784
160000 400331.32781331753 14411.167788436878 11568.338287224891 17253.997289648865
160400 401331.57205520314 14393.826061016833 11543.932700150152 17243.719421883514
160800 402337.59261062223 14440.239952926599 11581.324724278518 17299.15518157468
161200 403336.0493288577 14449.000072766778 11570.838340448114 17327.16180508544
161600 404331.37751825264 14367.014619274922 11489.45479430152 17244.574444248323
162000 405341.3815347436 14512.901671248797 11618.960662466541 17406.842680031055
162400 406336.6795722957 14515.217365529204 11615.833675574671 17414.601055483738
162800 407336.5165728484 14515.866558117748 11595.378664167918 17436.35445206758
163200 408336.3718751059 14571.778570400475 11635.250340199385 17508.306800601564
163600 409334.516606677 14616.318245828363 11656.490612187565 17576.14587946916
164000 410339.3007272699 14654.782182495052 11681.612728377115 17627.95163661299
164400 411348.526319225 14684.644154608231 11709.441471885873 17659.846837330588
164800 412341.5995919393 14633.792462499712 11652.873353685674 17614.71157131375
165200 413334.9702618339 14581.279282740034 11611.478647003649 17551.07991847642
165600 414341.5616960922 14553.61673627862 11591.109960325884 17516.123512231356
166000 415338.4526628289 14639.369971648499 11677.415038084528 17601.32490521247
166400 416333.77483441733 14626.576822060044 11670.702551885606 17582.45109223448
166800 417342.22156063875 14655.704262019286 11683.102699791218 17628.305824247353
167200 418332.30563430866 14701.048445774337 11745.196714398418 17656.900177150255
167600 419327.90967849846 14628.790587219053 11661.297330701695 17596.28384373641
168000 420336.4615532987 14581.698678711378 11593.39798488122 17569.999372541537
168400 421350.77522888395 14612.61084621207 11640.322086711563 17584.899605712577
168800 422346.2473614209 14610.470837903325 11650.115904817201 17570.82577098945
169200 423329.8908471648 14557.013531492174 11576.82473183373 17537.202331150616
169600 424328.02828815684 14684.46847567086 11698.187335985995 17670.749615355722
170000 425341.614122552 14669.512379454589 11684.761037949836 17654.26372095934
170400 426346.22026021144 14720.27302795321 11744.36276205664 17696.18329384978
170800 427355.43007314584 14721.023788625615 11757.803690850324 17684.243886400905
171200 428350.7940851856 14628.502227150937 11674.267043737113 17582.73741056476
171600 429345.036220496 14644.070154266654 11676.00793620444 17612.132372328866
172000 430347.4439945648 14628.74235173841 11661.491619119031 17595.99308435779
172400 431342.2959420248 14602.680154537053 11637.728552164808 17567.631756909297
172800 432347.588201571 14620.446307407357 11630.939296963168 17609.95331785155
173200 433355.0242503283 14642.769418245023 11671.467608395713 17614.071228094333
173600 434357.4824756982 14661.960609654581 11695.08523640818 17628.835982900982
174000 435347.42164975783 14661.645643583972 11667.66383939141 17655.627447776533
174400 436354.3441753373 14774.263422117792 11793.276445276857 17755.250398958728
174800 437348.03167204076 14742.614592246737 11754.772760307409 17730.456424186064
175200 438343.5721170153 14633.993068572358 11636.504982161136 17631.48115498358
175600 439338.17514301173 14579.749923331055 11556.046034980816 17603.453811681295
176000 440349.10668932315 14581.46260681897 11527.950840259333 17634.974373378605
176400 441344.29492704815 14749.997044611193 11716.764821688288 17783.229267534098
176800 442351.71729094296 14761.018385119218 11734.136248934572 17787.90052130386
177200 443355.77863199625 14854.222472752013 11827.439044462972 17881.005901041055
177600 444337.21317695454 14878.904457146245 11831.975363728157 17925.833550564334
178000 445340.39571412007 14871.112414754236 11842.244121709216 17899.980707799255
178400 446350.6437494677 14873.066333589042 11850.573600158803 17895.55906701928
178800 447346.27396076196 14864.032581554753 11839.604644384046 17888.46051872546
179200 448346.0273452174 14845.187377500442 11806.525826508007 17883.848928492876
179600 449350.3248797525 14837.69663554604 11797.996664138313 17877.39660695377
180000 450354.5059362074 14954.015801010248 11912.83040422386 17995.201197796636
180400 451348.26811023784 14960.722645108828 11911.268350415801 18010.176939801855
180800 452351.06688652 14875.414499778253 11833.229045343116 17917.59995421339
181200 453339.3935358504 14758.517731419266 11710.377042058299 17806.658420780233
181600 454342.0038837473 14705.96103378145 11652.581083065037 17759.340984497863
182000 455339.77554854593 14631.936480765342 11578.860469221238 17685.012492309448
182400 456346.253997494 14717.185627099478 11641.729627051018 17792.64162714794
182800 457357.66914071015 14753.345773053128 11685.984026935339 17820.70751917092
183200 458345.0485872664 14690.486621392589 11633.551578634324 17747.421664150854
183600 459350.2929079828 14689.957990304623 11615.763247952746 17764.1527326565
184000 460346.5075139933 14669.062656805037 11581.699370967139 17756.425942642934
184400 461348.39608237497 14697.027457737711 11637.65819371256 17756.396721762863
184800 462344.154072216 14659.872199859754 11609.854065758795 17709.890333960713
185200 463346.67788379954 14604.170929515925 11549.353758222758 17658.988100809092
185600 464347.8113219455 14636.893310757861 11547.37240322297 17726.414218292754
186000 465354.1229154982 14719.501581912136 11627.366879579979 17811.636284244294
186400 466348.56252208 14717.911538324488 11617.195572192397 17818.627504456577
186800 467345.96569512575 14697.816630889605 11581.267352800085 17814.365908979125
187200 468348.9744230624 14590.866833268432 11465.167160368677 17716.566506168187
187600 469354.1717310338 14601.104381750629 11457.811182646694 17744.397580854566
188000 470355.6050901426 14611.827835491791 11464.261535315225 17759.394135668357
188400 471355.0830618025 14537.740773818492 11383.919499436088 17691.562048200896
188800 472351.5555697397 14678.942538862915 11526.583909888657 17831.301167837173
189200 473353.505506646 14693.944652544269 11530.812780065886 17857.07652502265
189600 474347.207543438 14713.435423596105 11539.571781369352 17887.29906582286
190000 475353.319293321 14796.82692141708 11624.69751945911 17968.95632337505
190400 476349.20416030113 14739.000551490892 11553.397244516289 17924.603858465493
190800 477349.95150059415 14861.140045970451 11668.898376211613 18053.38171572929
191200 478343.831263616 14869.268815734731 11686.21094393404 18052.326687535424
191600 479353.2465562446 14958.80594854502 11772.463649935906 18145.148247154135
192000 480361.22583110543 14870.665896904575 11669.047857253478 18072.283936555672
192400 481351.1855021859 14887.596884217797 11676.293794047333 18098.899974388263
192800 482348.9526905977 14842.251180680527 11630.025262281542 18054.47709907951
193200 483347.5143371069 14718.978147781343 11518.5411353864 17919.415160176286
193600 484352.9198103668 14773.478629318135 11540.570011732721 18006.38724690355
194000 485349.8956127697 14765.217449273097 11540.430668732613 17990.00422981358
194400 486340.0409807887 14771.435109861977 11556.620686712155 17986.2495330118
194800 487349.39775038953 14745.821404603328 11522.676914351287 17968.96589485537
195200 488350.2443990826 14835.030188336239 11624.617533132228 18045.442843540248
195600 489342.87164884096 14812.244038098377 11570.338384085255 18054.1496921115
196000 490341.63418761245 14618.52431185251 11393.262924138042 17843.78569956698
196400 491342.10997470445 14527.575445142538 11320.486139794384 17734.664750490694
196800 492337.8166826934 14464.737472459656 11253.739939000821 17675.73500591849
197200 493346.74171660584 14474.395976791493 11281.053396343283 17667.738557239703
197600 494345.1342014495 14380.146068971162 11196.600585741384 17563.69155220094
198000 495334.8040413713 14409.493762791479 11217.290826503468 17601.69669907949
198400 496345.56916757155 14369.145886615108 11148.514200562575 17589.77757266764
198800 497349.5323635114 14429.31855395788 11223.818836090788 17634.818271824974
199200 498349.0555812102 14513.29732703935 11309.204786619688 17717.389867459013
199600 499341.5605895248 14519.793383614666 11302.069129407759 17737.517637821573
200000 500343.8702663515 14538.667482043893 11331.798868754111 17745.536095333675
200400 501348.730985341 14583.758853270927 11389.23308795783 17778.284618584024
200800 502346.14549004554 14466.830015520674 11266.584841399093 17667.075189642255
201200 503343.14687736746 14545.527740934413 11345.528256417903 17745.527225450922
201600 504346.94112807733 14550.360548934492 11336.43785776401 17764.283240104975
202000 505337.5185385305 14585.917722868973 11371.761993563843 17800.073452174103
202400 506343.95422192913 14603.553774163267 11399.769212532861 17807.338335793673
202800 507347.7732402762 14591.305492072464 11384.452149793695 17798.158834351234
203200 508346.46922460606 14653.459305045279 11470.574783642507 17836.34382644805
203600 509339.9540285823 14537.050038158128 11367.136347757882 17706.963728558374
204000 510346.2186184142 14563.230958453454 11398.639109292464 17727.822807614444
204400 511350.65081056627 14637.322559728704 11484.413832000208 17790.231287457198
204800 512351.68288546335 14659.685551734094 11479.36990002319 17840.001203444997
205200 513346.15356967686 14585.756998946443 11398.332629962566 17773.18136793032
205600 514345.24541487126 14586.557297042355 11374.593821649622 17798.520772435088
206000 515339.3697288059 14518.52749878484 11308.912815992546 17728.142181577135
206400 516339.30601373175 14511.637068355121 11328.225438346584 17695.04869836366
206800 517332.1645830473 14448.576157365846 11265.085073186197 17632.067241545494
207200 518332.14125653123 14410.392006019614 11226.106845160897 17594.677166878333
207600 519333.66125021956 14484.590957351704 11288.864422372373 17680.317492331036
208000 520342.59477914096 14567.647774326857 11367.755970763134 17767.53957789058
208400 521349.0282295814 14578.640908959704 11365.271302965437 17792.01051495397
208800 522355.2198943807 14595.981166865444 11355.2889228165 17836.673410914387
209200 523348.13274982554 14645.186033152717 11401.552962925292 17888.81910338014
209600 524348.13553014 14692.98560140889 11425.73050299932 17960.240699818456
210000 525355.4492437989 14802.99410475482 11538.46319223977 18067.525017269872
210400 526333.6756406723 14812.745460118766 11535.73534762986 18089.75557260767
210800 527357.740839546 14846.421939105849 11564.996131068037 18127.84774714366
211200 528353.6468358162 14866.700616428478 11578.830130209215 18154.57110264774
211600 529349.2671917438 14838.016320421513 11562.56872224482 18113.463918598205
212000 530338.0026877505 14794.844238488335 11518.374846179933 18071.313630796736
212400 531351.3482371904 14777.014445992892 11492.88351200383 18061.145379981957
212800 532348.7458542315 14739.482092125783 11448.182780158579 18030.781404092988
213200 533336.9934877692 14665.013807711091 11378.988107067362 17951.03950835482
213600 534341.0233115485 14669.373360222049 11381.353229547956 17957.393490896142
214000 535339.7000589784 14611.594627474076 11322.562299490692 17900.62695545746
214400 536339.4346862145 14575.272586856447 11283.338013586283 17867.20716012661
214800 537350.9780661355 14670.456017400511 11389.742996810804 17951.169037990217
215200 538350.2901968526 14652.272150305893 11385.533397452647 17919.01090315914
215600 539340.4772220189 14690.816605236929 11436.310460382363 17945.322750091495
216000 540352.6956784278 14684.918438061033 11417.3830178364 17952.453858285666
216400 541351.7556362859 14732.394800533853 11436.35033799887 18028.439263068834
216800 542341.580052963 14715.618194331348 11431.574738250529 17999.661650412167
217200 543351.392224602 14791.960313018311 11530.79611228835 18053.124513748273
217600 544347.7446806204 14799.820814086506 11537.805840613904 18061.835787559106
218000 545347.2489659515 14762.044687183014 11488.464189410606 18035.62518495542
218400 546350.2683076657 14806.16244370513 11547.03684239567 18065.28804501459
218800 547348.9170224802 14798.0568089605 11536.614987079993 18059.498630841008
219200 548353.8369707394 14820.132270633008 11556.574947364443 18083.689593901574
219600 549358.8391265278 14813.776025440446 11577.638322487517 18049.913728393374
220000 550350.8262704012 14745.571222403134 11522.391341123273 17968.751103682996
220400 551356.2887827648 14809.282534700094 11583.989004020867 18034.576065379322
220800 552351.4946943524 14803.778029687976 11577.166016203686 18030.390043172265
221200 553349.5809572799 14759.509947072396 11522.406649431605 17996.613244713186
221600 554344.243171622 14643.074216340234 11413.724300240223 17872.424132440246
222000 555343.7011604948 14629.125871816257 11396.653736418462 17861.598007214052
222400 556337.8621181913 14595.194746437423 11385.035324002762 17805.354168872083
222800 557337.8847136486 14530.240123974601 11322.911114662194 17737.56913328701
223200 558333.9056195728 14527.843956338393 11316.867982158328 17738.819930518457
223600 559321.8737636973 14585.287764203958 11381.627977630094 17788.947550777822
224000 560325.3744557541 14552.340318016735 11336.774140572747 17767.906495460724
224400 561329.2500888762 14490.05109753493 11272.661415868577 17707.440779201283
224800 562340.6822940242 14605.542280671716 11392.389475592798 17818.695085750634
225200 563343.1773587826 14613.519871040287 11391.40723477494 17835.632507305636
225600 564349.0071032232 14610.91108898401 11389.103753257126 17832.718424710893
226000 565343.7712643363 14556.346611563875 11330.875666171489 17781.81755695626
226400 566348.1517188512 14534.332279254066 11322.824130426066 17745.840428082065
226800 567343.1995360228 14468.0183608516 11248.298934832692 17687.737786870508
227200 568343.5490443143 14414.851430135823 11200.466240567608 17629.23661970404
227600 569343.7852324394 14434.576674169746 11218.761315777472 17650.39203256202
228000 570348.9945010588 14467.416128779687 11246.430738736906 17688.401518822466
228400 571344.3137525768 14482.452501524038 11265.134271496598 17699.770731551478
228800 572338.5441584262 14562.718799290682 11359.64652285816 17765.791075723206
229200 573340.1149291169 14520.0763478529 11331.4687697437 17708.6839259621
229600 574336.17073936 14609.520288470685 11414.008361450582 17805.032215490788
230000 575344.0102917268 14583.306600778029 11400.560820693625 17766.052380862435
230400 576332.4559691896 14586.994103819088 11386.137511557456 17787.85069608072
230800 577342.585205981 14610.508563661031 11402.151516949329 17818.865610372733
231200 578343.6692810042 14683.251456283755 11458.093879183332 17908.409033384178
231600 579347.9014326998 14705.110596893788 11475.21384414229 17935.007349645286
232000 580355.7440173898 14703.800419477031 11461.94757633711 17945.65326261695
232400 581352.3285759679 14744.009436162167 11505.863736041116 17982.155136283218
232800 582343.2027724197 14671.923915707242 11427.122317773843 17916.725513640642
233200 583341.7389955538 14650.104643529598 11388.279763843955 17911.92952321524
233600 584330.665001754 14618.344635098783 11344.01850734868 17892.670762848888
234000 585327.3864235834 14757.715589280684 11460.252107140737 18055.179071420633
234400 586339.893883041 14774.550266576878 11456.393669899984 18092.70686325377
234800 587341.1588503163 14811.931057627664 11504.801031909195 18119.061083346132
235200 588342.9858801018 14855.972580072597 11546.093892960225 18165.851267184968
235600 589336.591487983 14792.235859728757 11484.555845971456 18099.915873486058
236000 590333.1529148367 14723.47105070252 11419.445253488851 18027.496847916187
236400 591335.7659434709 14672.771510427552 11374.507569855268 17971.035450999836
236800 592343.4185260787 14670.405296922003 11384.202145515195 17956.60844832881
237200 593333.1661595076 14637.532050442967 11339.139666605286 17935.92443428065
237600 594338.5836562098 14654.033794658702 11344.931745285649 17963.135844031756
238000 595333.3049999389 14526.05188100802 11212.83172992057 17839.27203209547
238400 596338.9470149312 14520.091388478082 11187.43639001778 17852.746386938383
238800 597334.2878200205 14506.79539966279 11184.72385852527 17828.866940800308
239200 598338.416002735 14435.072627185926 11105.052321389885 17765.092932981966
239600 599338.2077174132 14493.130000470333 11166.617713381884 17819.64228755878
240000 600335.1989736087 14447.558051514505 11110.61142997646 17784.50467305255
240400 601334.759802373 14382.793080289011 11038.528084140766 17727.058076437257
240800 602322.548398804 14293.713599748944 10967.317102823949 17620.11009667394
241200 603317.182401485 14394.966479726558 11075.40726081787 17714.525698635247
241600 604325.3688039724 14501.742721993545 11177.428935613078 17826.056508374015
242000 605326.9984565221 14405.819190613089 11074.407565243531 17737.230815982646
242400 606328.7951013721 14544.689692393638 11207.233326943053 17882.146057844224
242800 607331.457159904 14467.85839104163 11150.369255125712 17785.347526957547
243200 608327.4570037602 14603.194481501896 11284.55891916487 17921.83004383892
243600 609323.7325442154 14553.294075439295 11237.477776870553 17869.110374008036
244000 610326.4529642524 14580.848220847853 11236.38211517533 17925.314326520376
244400 611334.6794648932 14665.012295874518 11328.056231606635 18001.9683601424
244800 612326.9565013978 14542.117318901177 11207.130006581858 17877.104631220496
245200 613317.5278236227 14432.590344361528 11109.977484517267 17755.203204205787
245600 614321.1505028812 14477.176778024157 11154.351712856582 17800.001843191734
246000 615330.9448403226 14467.238638490935 11121.796638766868 17812.680638215003
246400 616326.2596782261 14495.457423967393 11157.459503695372 17833.455344239414
246800 617335.3817422171 14610.448802138457 11266.246114485106 17954.65148979181
247200 618328.8961432424 14797.605827163588 11417.453506925798 18177.75814740138
247600 619340.2142276507 14870.87135713747 11480.185524715744 18261.557189559197
248000 620339.8917896416 14883.147844442632 11497.719927814072 18268.57576107119
248400 621354.8065958446 14924.587637597118 11553.015143406526 18296.16013178771
248800 622351.2289651476 14969.175334045423 11614.713804101068 18323.636863989777
249200 623357.0475716365 14986.76971293932 11639.904233121631 18333.63519275701
249600 624353.4922669833 14975.98201207657 11614.218487462835 18337.74553669031
250000 625348.5075550366 14940.191377972566 11580.77552611496 18299.607229830173
250400 626343.5610132453 14895.578713159532 11551.633487420626 18239.523938898437
250800 627346.2706223797 15006.406361374533 11671.474037519823 18341.338685229242
251200 628352.3433681102 15082.7741437645 11742.6393886587 18422.9088988703
251600 629353.912030702 15016.235832138082 11661.438373185574 18371.03329109059
252000 630349.2368205319 15001.450583538488 11653.964217307403 18348.936949769573
252400 631341.9354151548 14974.780018544183 11599.896903848357 18349.663133240007
252800 632347.3282103072 15017.350675349766 11654.063974333105 18380.637376366427
253200 633346.5935607599 14932.705520422049 11547.198786593692 18318.212254250404
253600 634346.4855239203 14911.034125188207 11517.086399148524 18304.98185122789
254000 635350.1256360126 14954.08962518572 11555.056200691139 18353.1230496803
254400 636338.4669193599 14942.215782883444 11540.945802017199 18343.48576374969
254800 637337.9358909825 14921.239742342417 11512.67416056131 18329.805324123525
255200 638330.4704172062 14900.325454088492 11476.379325165197 18324.271583011785
255600 639336.2666533559 14784.230214098608 11362.997366686945 18205.463061510272
256000 640327.7950335917 14794.52820902712 11354.790807894931 18234.26561015931
256400 641341.4895088613 14780.692174575932 11348.994601696832 18212.389747455032
256800 642344.327104455 14872.742323818493 11424.736266291153 18320.74838134583
257200 643354.5085501109 14851.361259474948 11402.310980205988 18300.41153874391
257600 644354.7765716112 14810.294036108353 11346.775368170167 18273.812704046537
258000 645344.3113303729 14780.78193193624 11306.968677399693 18254.59518647279
258400 646345.2659914374 14702.000565943132 11220.851207621388 18183.149924264875
258800 647342.8450723276 14592.623127355471 11112.383289017136 18072.862965693806
259200 648348.8548263086 14678.279691169324 11191.79862833299 18164.760754005656
259600 649339.3602298911 14660.995647231875 11192.827099292823 18129.164195170928
260000 650346.3268269406 14688.158278424486 11234.859522341589 18141.45703450738
260400 651351.186240302 14612.79773799887 11138.066212666718 18087.52926333102
260800 652349.9254225873 14666.806456522685 11201.51491793658 18132.09799510879
261200 653341.358665236 14704.378636696036 11234.75426557519 18174.003007816882
261600 654339.4846074583 14722.145409936165 11219.646385103455 18224.644434768874
262000 655350.6387481858 14813.67156354672 11289.273084625853 18338.07004246759
262400 656341.3042561103 14708.370395315605 11207.219524556365 18209.521266074844
262800 657345.7503072169 14739.200173636089 11258.09908635603 18220.30126091615
263200 658343.5899709202 14721.763089525972 11266.228349293542 18177.2978297584
263600 659341.0615976088 14822.090617578384 11357.355301725052 18286.825933431715
264000 660347.3330904902 14740.280562699076 11278.312331438394 18202.248793959756
264400 661347.6452698706 14828.865248816952 11362.702500704001 18295.0279969299
264800 662338.1924332962 14948.222322347621 11472.86627626578 18423.578368429462
265200 663336.2157965755 14965.637520017244 11471.315598206249 18459.95944182824
265600 664345.1302853848 14929.524950556306 11415.376268780004 18443.673632332608
266000 665347.8776131497 14908.898101949366 11390.50433126598 18427.29187263275
266400 666345.6939168012 14924.54218677254 11426.903757665308 18422.18061587977
266800 667336.8425469574 14846.07389470211 11346.033279746613 18346.114509657604
267200 668338.572133231 14852.063612569367 11330.3092886576 18373.817936481137
267600 669335.2747080119 14812.782518103837 11271.057102026512 18354.50793418116
268000 670331.897766182 14737.128878057958 11195.068629808004 18279.189126307912
268400 671332.8014704728 14754.474480978732 11207.65970588757 18301.289256069893
268800 672342.9465967462 14817.402319813405 11258.287030187581 18376.51760943923
269200 673352.7849323292 14895.297355674242 11345.038330774607 18445.55638057388
269600 674353.6437111549 15043.011273407827 11479.514082916676 18606.50846389898
270000 675356.1795275437 15098.258965028273 11527.150633310182 18669.367296746364
270400 676349.124546256 15162.642762404308 11589.00143310305 18736.284091705566
270800 677355.6269908475 15198.072148649191 11625.429722978595 18770.714574319787
271200 678349.4565324326 15058.496140119712 11482.74925497184 18634.243025267584
271600 679354.3950907873 15037.15478926986 11461.046363666206 18613.263214873514
272000 680351.8259901247 15080.010218789592 11481.956532844535 18678.06390473465
272400 681350.0564287883 15074.411156003056 11447.476759610443 18701.34555239567
272800 682348.6814332162 15069.886998014057 11438.866089225012 18700.907906803102
273200 683352.2863733057 15057.623111179675 11439.858137826086 18675.388084533264
273600 684354.1356201292 15026.027378446715 11395.526348660558 18656.528408232873
274000 685348.0167202408 14997.778429650445 11365.233065751363 18630.323793549527
274400 686350.2631364828 14894.136738807916 11234.59715113205 18553.676326483783
274800 687345.6934991603 14777.705862575953 11113.093698135304 18442.3180270166
275200 688344.8290977681 14744.14747677482 11073.704551525127 18414.590402024514
275600 689340.6267926367 14753.838019910174 11083.922062919646 18423.7539769007
276000 690348.3309777703 14796.74567057377 11117.088119725726 18476.403221421813
276400 691341.7982656495 14799.382906608276 11111.32110115568 18487.444712060875
276800 692338.8852464709 14776.381368990173 11077.954655435482 18474.808082544863
277200 693337.9796376667 14741.35038346658 11047.299021870453 18435.401745062707
277600 694346.3705811581 14778.526047772903 11078.893177998685 18478.15891754712
278000 695344.0487906738 14865.277961861495 11175.081544417088 18555.474379305902
278400 696343.0971786212 14773.24494460331 11083.152327555876 18463.337561650744
278800 697345.4050953715 14804.099866063323 11128.873721576481 18479.326010550165
279200 698339.2937045407 14832.127713665508 11178.802038400303 18485.453388930713
279600 699336.8301762021 14849.794623872198 11190.074248708537 18509.51499903586
280000 700341.0344667913 14776.384106108439 11115.321529933995 18437.44668228288
280400 701343.7777235362 14788.796423467924 11133.72124549192 18443.871601443927
280800 702338.4233440157 14829.301860679829 11178.45539595357 18480.148325406088
281200 703343.9511732983 14851.624922524981 11200.138718763483 18503.11112628648
281600 704342.2572726137 14914.006797170896 11235.41209094373 18592.601503398062
282000 705353.1673257343 15003.25840910637 11314.94403922552 18691.57277898722
282400 706349.1180930177 15034.78666055936 11344.892928752908 18724.680392365815
282800 707352.2633377735 15039.484713075959 11369.879192335946 18709.090233815972
283200 708347.3054897116 14920.685652802675 11241.420279154292 18599.951026451057
283600 709341.2360454283 14735.511107106116 11036.462826237715 18434.559387974517
284000 710341.2639931298 14767.47168705979 11069.18667837052 18465.756695749056
284400 711337.8680165166 14783.186551120132 11070.82178701014 18495.551315230125
284800 712333.1090073303 14747.211375799961 11022.364861051396 18472.057890548527
285200 713332.9301987634 14742.369937600435 11014.915760655644 18469.824114545227
285600 714332.8804329848 14811.954135813983 11062.18098849153 18561.72728313644
286000 715336.6271243402 14907.546244865674 11162.143938474872 18652.94855125648
286400 716334.0255565938 14966.066489917988 11210.371485110589 18721.76149472539
286800 717335.532929414 14969.952340086433 11220.480402223802 18719.424277949063
287200 718334.0315180628 14916.293261563114 11179.629797753612 18652.956725372616
287600 719340.2558013453 14971.953414786223 11227.159574225887 18716.74725534656
288000 720330.7604593441 14987.206405857854 11227.900575402331 18746.512236313378
288400 721337.6528261 15033.631443041852 11280.89358833454 18786.369297749163
288800 722341.3109872002 15063.393991395425 11300.42565384732 18826.36232894353
289200 723337.9148428844 15009.633249812428 11246.44803112175 18772.81846850311
289600 724341.3685123777 14897.952554869227 11126.676343741365 18669.22876599709
290000 725336.2407031856 14931.501152501098 11140.499801662554 18722.50250333964
290400 726337.3207392136 15018.91491247559 11220.616427907098 18817.21339704408
290800 727337.8858581926 14935.483604643068 11133.7214570806 18737.245752205537
291200 728327.2104656762 14850.210566338086 11045.40306599967 18655.0180666765
291600 729320.7820781312 14784.479095826086 10986.676867045126 18582.281324607044
292000 730320.8062053774 14875.20613935835 11103.266372008191 18647.14590670851
292400 731324.0976479778 14872.61923944599 11103.368526717359 18641.869952174624
292800 732339.8104929557 14965.117311390466 11183.324055494988 18746.910567285944
293200 733342.4037074768 15007.262785294657 11207.397689097332 18807.127881491982
293600 734343.842785621 15022.385864360904 11206.649626723785 18838.122101998022
294000 735348.2027488187 15008.540710649015 11187.490663624421 18829.590757673606
294400 736350.464356857 15046.06539375381 11227.642157958693 18864.488629548927
294800 737343.1487592479 14990.493159933056 11149.064982717555 18831.921337148557
295200 738349.8558172154 14968.346022852362 11126.521910666954 18810.17013503777
295600 739346.4474396793 14965.68715045112 11127.668134446178 18803.70616645606
296000 740348.4032002542 15056.285082422079 11206.482562532889 18906.08760231127
296400 741353.2255768667 15034.32596175351 11182.99991928488 18885.65200422214
296800 742354.8507714971 15165.686075962156 11314.195914687713 19017.1762372366
297200 743357.5254715118 15209.165275915126 11371.624341147788 19046.706210682463
297600 744353.3487697268 15131.395578476177 11290.613125810449 18972.178031141906
298000 745347.1844516066 15049.663798737403 11201.317533368438 18898.01006410637
298400 746343.1915259096 14931.748870369454 11108.862677532841 18754.635063206068
298800 747352.8835297375 14927.616657270384 11111.011041514617 18744.222273026153
299200 748336.1460691559 14839.865251136487 11022.505238507845 18657.22526376513
299600 749338.005898945 14908.769805874406 11084.863296216903 18732.67631553191
300000 750333.4945768176 14882.795927335292 11065.380604388916 18700.211250281667
300400 751329.9140006249 14760.356980736868 10938.269203822867 18582.44475765087
300800 752330.0648202667 14775.52180870586 10946.948574715574 18604.095042696146
301200 753333.3853302605 14766.921580961645 10941.950369959915 18591.892791963375
301600 754333.2638285188 14758.15128418439 10919.801044841204 18596.50152352758
302000 755321.3928991484 14716.575024095173 10869.854100601915 18563.29594758843
302400 756317.6841800775 14676.4227314003 10833.203111362249 18519.642351438353
302800 757312.9669577682 14581.571007671924 10752.166723107106 18410.97529223674
303200 758320.7995468533 14547.69279121195 10710.766753766558 18384.61882865734
303600 759321.0344730851 14561.053450811538 10725.02833743564 18397.078564187435
304000 760312.8466225967 14381.69938142129 10540.974648492887 18222.42411434969
304400 761312.3811075386 14288.654443694913 10436.997040841365 18140.311846548462
304800 762318.6210115544 14311.501960326352 10469.808833749265 18153.19508690344
305200 763316.3622150165 14265.159839988342 10436.35385152414 18093.965828452543
305600 764321.7202606982 14241.536770618497 10420.823863420423 18062.249677816573
306000 765325.938985819 14256.861335212705 10434.046653763691 18079.676016661717
306400 766332.4075124896 14259.360617057027 10415.129577571397 18103.591656542656
306800 767327.7175563244 14339.602182995653 10493.650311267185 18185.55405472412
307200 768331.9064388318 14277.435266534327 10425.316109234056 18129.554423834597
307600 769333.3651798159 14271.877849452707 10423.839919066444 18119.91577983897
308000 770331.1556693793 14271.618428452932 10427.789768120767 18115.4470887851
308400 771329.2934656526 14357.739644275141 10507.821503547306 18207.657785002975
308800 772329.9210472172 14290.790232581827 10417.667777925735 18163.91268723792
309200 773321.3012219722 14195.242740224088 10322.567656385789 18067.917824062388
309600 774320.7439545735 14135.32203880728 10264.419993933932 18006.22408368063
310000 775318.3795369312 13986.967602574243 10099.435035945313 17874.500169203173
310400 776323.4831837933 14013.095047879953 10104.526248105465 17921.663847654443
310800 777309.303030476 14013.361363096194 10109.533927771037 17917.18879842135
311200 778313.1496696383 13884.246238443991 9966.53220668146 17801.960270206524
311600 779313.4781151072 13845.217125942565 9904.675293281776 17785.758958603354
312000 780313.7667244026 13906.226781591435 9957.770830879354 17854.682732303518
312400 781321.814761242 13930.491221737064 9980.664121425165 17880.318322048963
312800 782317.2078566627 13879.410548447953 9935.117072014578 17823.70402488133
313200 783321.5380480918 13961.360466866394 10035.008219386356 17887.71271434643
313600 784308.5782261115 13849.787941555218 9923.265500877254 17776.310382233183
314000 785325.6496149974 13831.908052353088 9915.459548980645 17748.35655572553
314400 786322.8724945775 13808.17318832709 9874.776335958697 17741.570040695482
314800 787324.7833994235 13850.47286131786 9907.87883771152 17793.0668849242
315200 788310.4961213777 13925.423963880367 9991.611289911008 17859.236637849725
315600 789319.4552888655 14041.8911062692 10109.404083291734 17974.378129246667
316000 790325.9150270567 14043.285576447206 10103.284117618321 17983.28703527609
316400 791312.2768529487 13992.439592332039 10048.512598118796 17936.366586545282
316800 792310.604436227 13948.078795851283 9987.787337630001 17908.370254072564
317200 793320.9614406569 13944.192104185671 10009.799825013994 17878.58438335735
317600 794318.2675469278 13913.279422303407 9972.681004575716 17853.8778400311
318000 795317.8424431365 13990.382199951067 10045.640157120146 17935.12424278199
318400 796312.5043721027 13969.629669994903 10023.361927349513 17915.897412640294
318800 797302.5203928807 13946.607630048347 10030.70898754495 17862.506272551745
319200 798301.1554036152 13951.255619255411 10028.112504380919 17874.398734129903
319600 799305.6462034383 13909.685731519565 9998.291514396442 17821.079948642688
320000 800307.4685595906 13953.453448945982 10042.664562838538 17864.242335053426
320400 801302.8077047623 13974.610544669747 10043.581411817742 17905.63967752175
320800 802308.5931455579 14084.36683278635 10159.614087080934 18009.119578491765
321200 803313.4732685717 14098.333066801419 10194.129236990735 18002.536896612102
321600 804311.6553215565 14092.905464267185 10181.215431965642 18004.595496568727
322000 805307.6760287333 14086.023388587811 10181.50174497691 17990.545032198712
322400 806299.6615707668 14006.360757025883 10096.466163629257 17916.25535042251
322800 807308.5987757401 14070.59053893586 10168.089603999451 17973.091473872268
323200 808305.5703551831 14054.338321494097 10145.512693474187 17963.163949514004
323600 809297.0854183994 13994.537437275425 10103.340833030159 17885.734041520693
324000 810295.5589808421 14027.614903030724 10145.365465854233 17909.864340207216
324400 811300.209520544 13978.979136169299 10125.965701056077 17831.99257128252
324800 812299.4128152973 14033.447519282028 10183.745351150643 17883.149687413414
325200 813307.7971166554 14154.886041397658 10304.454805467733 18005.317277327584
325600 814315.9342778539 14118.850007570722 10272.278283814667 17965.421731326776
326000 815315.5194571356 14072.946696271589 10221.025203704621 17924.868188838554
326400 816313.0611216378 14021.576658719876 10167.427036185236 17875.726281254516
326800 817315.7245702036 14003.70735350881 10138.959385834294 17868.455321183326
327200 818313.4467619456 13949.772118944025 10080.97011429509 17818.57412359296
327600 819316.3741375819 13900.998653527464 10037.022135901097 17764.97517115383
328000 820309.8966636596 13860.681630488069 9989.052204173942 17732.311056802195
328400 821308.7037534948 13779.99859080285 9924.004716038986 17635.992465566713
328800 822313.3565690016 13827.627975181611 9946.53229931563 17708.723651047592
329200 823312.2649687503 13811.552761943049 9954.872338164216 17668.23318572188
329600 824309.00304208 13817.870685405145 9964.65453029855 17671.08684051174
330000 825314.6038478981 13902.112162789612 10047.962804823797 17756.261520755426
330400 826313.3829508737 13840.92631742164 9949.61201884626 17732.24061599702
330800 827299.5834750928 13823.562655305184 9928.935356915887 17718.18995369448
331200 828305.2465110831 13797.793945357716 9899.533069624546 17696.05482109089
331600 829318.9465652058 13921.871103316604 10003.64987675356 17840.092329879648
332000 830315.1596457273 13866.693150440708 9938.57319174975 17794.813109131665
332400 831308.0307488714 13803.185111043764 9882.179702707122 17724.190519380405
332800 832308.1038199932 13847.179899421179 9930.859584662507 17763.50021417985
333200 833303.4683630613 13774.123841525936 9832.406264581536 17715.841418470336
333600 834295.8289600189 13738.926899978034 9798.974861646104 17678.878938309965
334000 835304.5672344287 13714.758989561635 9773.746317082372 17655.771662040897
334400 836291.3189799703 13634.384722302178 9709.299746748973 17559.469697855384
334800 837295.4739585519 13698.934689837011 9795.995789672204 17601.87359000182
335200 838298.3129873968 13710.908091879524 9819.928375316667 17601.88780844238
335600 839302.2034466286 13734.565435474464 9842.220543234525 17626.910327714402
336000 840304.4899541178 13731.950967214842 9834.698824645211 17629.203109784474
336400 841304.9970770997 13683.581957329765 9782.107363809333 17585.056550850197
336800 842308.385055914 13738.778554475926 9835.79252229717 17641.76458665468
337200 843283.3780719561 13606.064362371653 9695.964357727014 17516.164367016292
337600 844281.9302854437 13571.53524008286 9648.105271485512 17494.965208680205
338000 845295.636490433 13683.954613682432 9746.981915788816 17620.927311576048
338400 846285.1782802731 13656.484330901036 9727.176855374933 17585.79180642714
338800 847288.1681255121 13615.988800656443 9690.484424713233 17541.493176599655
339200 848278.9648842828 13584.63832207957 9644.392280082502 17524.88436407664
339600 849280.2325234505 13616.918420120883 9694.052548915422 17539.784291326345
340000 850283.896248126 13535.587442872178 9598.477885595847 17472.69700014851
340400 851287.139347121 13575.68692328078 9628.392493564304 17522.981352997256
340800 852289.8125407692 13612.730250168073 9662.42345179083 17563.037048545317
341200 853289.6127131197 13667.624342932642 9704.178169051385 17631.0705168139
341600 854304.16158907 13775.58835939265 9815.077415410455 17736.099303374845
342000 855311.3689548955 13858.829390605215 9892.715273044534 17824.943508165896
342400 856314.1568434917 13928.28647750033 9942.406736095541 17914.16621890512
342800 857298.8142184219 13883.05223728211 9880.746908654828 17885.35756590939
343200 858311.834572115 13862.614295026324 9854.505970828934 17870.722619223714
343600 859306.2621176637 13899.65076278112 9895.064978262984 17904.236547299257
344000 860305.3067443288 13856.169303279712 9883.83803533605 17828.500571223376
344400 861313.2817973231 13921.357336467812 9945.201578006732 17897.513094928894
344800 862314.5773119623 14066.239933164701 10106.472359223004 18026.0075071064
345200 863309.7745910818 13994.264224771301 10032.048399241234 17956.48005030137
345600 864317.2993934656 14022.27349827369 10064.665410920828 17979.88158562655
346000 865319.3371239763 13918.368022413664 9947.780888189913 17888.955156637414
346400 866311.6199724701 13901.667511706839 9926.454877877291 17876.880145536386
346800 867315.2578898213 13822.818333533029 9852.784478235348 17792.85218883071
347200 868312.4755999218 13757.649695077262 9789.838868056318 17725.460522098205
347600 869303.6235304304 13701.59349141522 9735.276198856563 17667.91078397388
348000 870299.7798447136 13645.154927485142 9662.59061357252 17627.719241397765
348400 871296.1966708454 13646.121674524495 9679.39408734551 17612.84926170348
348800 872301.0479305814 13660.55836559788 9693.000371492159 17628.116359703603
349200 873293.5754706822 13611.026583004674 9627.912543354625 17594.140622654722
349600 874293.8700068978 13466.421898037248 9470.484886992112 17462.358909082384
350000 875288.7938165009 13456.529671690252 9443.403202473633 17469.65614090687
350400 876302.0797023519 13521.865236388934 9516.739745033654 17526.990727744214
350800 877294.7407323193 13494.30689219894 9490.015043140917 17498.598741256963
351200 878299.8380334777 13431.902679506631 9421.864942471615 17441.94041654165
351600 879297.4311892608 13462.422890345748 9433.024442596781 17491.821338094716
352000 880292.1060110304 13434.523013723654 9417.558355125058 17451.48767232225
352400 881293.0210410812 13439.935412480452 9430.489264858523 17449.38156010238
352800 882292.6895702166 13431.463856778697 9412.932346187783 17449.99536736961
353200 883287.6974387094 13396.311441223135 9370.028990871273 17422.593891574998
353600 884285.2020760473 13374.020196275069 9349.92182081937 17398.118571730767
354000 885282.9689191537 13322.976415398538 9277.928580072094 17368.024250724982
354400 886284.1953090351 13416.72452646173 9382.375182266978 17451.07387065648
354800 887297.2938922544 13329.842669844447 9302.650802626205 17357.03453706269
355200 888285.6328696137 13263.291313713722 9242.138288472128 17284.444338955316
355600 889276.8250301614 13205.00180464766 9208.030574778997 17201.973034516323
356000 890280.7595919047 13167.205952401398 9168.286577058134 17166.125327744663
356400 891290.0955686283 13185.948522018969 9178.929777449212 17192.967266588726
356800 892295.806681267 13228.494352146532 9219.786053944164 17237.2026503489
357200 893289.8220401979 13181.531154576063 9162.544170320929 17200.518138831198
357600 894289.6392616949 13203.6366769338 9185.552505969845 17221.720847897755
358000 895288.4425504102 13219.623691229714 9184.287043369406 17254.96033909002
358400 896290.5827604281 13259.59720875386 9222.571296509966 17296.623120997752
358800 897293.5873210145 13243.667933798544 9213.506395557662 17273.829472039426
359200 898280.7388770052 13173.984010791415 9147.534733962435 17200.433287620395
359600 899279.7457660261 13153.377572818354 9120.026027189466 17186.72911844724
360000 900290.0514214871 13219.134113266142 9186.426974289448 17251.841252242833
360400 901297.8218178725 13341.041971509596 9300.393743518518 17381.690199500674
360800 902293.1023292579 13384.748508147113 9329.977323095449 17439.519693198778
361200 903296.3598568784 13340.927436380109 9294.32751845698 17387.527354303238
361600 904304.0943195043 13428.293633681124 9366.231584044534 17490.355683317714
362000 905306.3016231877 13414.019194142787 9351.881821304882 17476.15656698069
362400 906310.1433541287 13382.458660727996 9337.527975608788 17427.389345847205
362800 907298.8197720611 13338.595838986199 9277.762733358188 17399.42894461421
363200 908295.6350016055 13349.943058364473 9291.003195348629 17408.88292138032
363600 909293.8265332078 13275.9063824638 9208.624593782537 17343.188171145062
364000 910293.0808611123 13229.932489599863 9154.602684127272 17305.262295072454
364400 911287.4561158103 13210.270812601622 9126.808657452833 17293.73296775041
364800 912292.5043382641 13317.240516893044 9241.634088881856 17392.84694490423
365200 913295.7410681779 13358.467670355898 9302.235147665733 17414.70019304606
365600 914289.1928306471 13340.576729318607 9280.563516144332 17400.589942492883
366000 915303.2604583713 13298.442669544402 9236.338963000602 17360.5463760882
366400 916286.5002843767 13236.987939885648 9178.517803749797 17295.4580760215
366800 917286.6905005497 13212.510689513008 9154.39188735887 17270.629491667147
367200 918292.1118555757 13204.765509654591 9143.793547591846 17265.737471717337
367600 919287.2606321244 13149.074034701785 9087.072002672301 17211.076066731268
368000 920281.0205604675 13120.014953758046 9057.015311577063 17183.01459593903
368400 921285.5734456094 13095.372869567225 9025.422617246079 17165.32312188837
368800 922276.0017429157 13093.833933808788 9029.619500189612 17158.048367427964
369200 923277.625046273 13135.634995907498 9066.35946958654 17204.910522228456
369600 924290.0344813243 13135.80328498834 9053.606080927115 17218.000489049566
370000 925290.9646825179 13102.010972285003 9018.531160311237 17185.490784258767
370400 926283.6187481751 13090.644209275213 9003.491493708989 17177.796924841437
370800 927285.6008880812 13139.643252664297 9047.953000856898 17231.333504471695
371200 928271.7268845104 13013.221778597557 8900.995828566163 17125.44772862895
371600 929269.0118394735 12899.57194082647 8778.677260034188 17020.466621618754
372000 930271.4597075213 12961.123023692893 8851.835020784682 17070.411026601105
372400 931279.826058791 12961.843658345162 8860.017486233864 17063.66983045646
372800 932282.4633571373 12956.221702846497 8847.94776682166 17064.495638871333
373200 933276.3286302389 12945.836732003341 8840.511924874048 17051.161539132634
373600 934291.7518483995 12934.448948980284 8829.400357076282 17039.497540884287
374000 935280.8786738509 12831.561044209728 8712.665776240055 16950.456312179398
374400 936277.1398517881 12926.157075148152 8786.448962598173 17065.86518769813
374800 937285.2970324381 12956.248144477155 8822.249800898691 17090.246488055618
375200 938284.4397178732 12842.19089066605 8716.225540526715 16968.156240805387
375600 939272.1041971463 12822.393130609193 8694.379142157382 16950.407119061005
376000 940276.7343911856 12779.494092590849 8637.047803261876 16921.94038191982
376400 941272.249965616 12646.155338940122 8495.032784171975 16797.27789370827
376800 942278.1098215133 12692.966299348978 8570.045161137728 16815.887437560228
377200 943282.9280460684 12706.370537551462 8576.231002570583 16836.510072532343
377600 944294.0141169177 12939.765621732258 8817.689678737903 17061.841564726616
378000 945294.6117061698 13001.950683535511 8871.41535925202 17132.486007819003
378400 946299.1206153989 13065.246762178005 8937.579094411503 17192.914429944507
378800 947297.777619414 13159.827133819543 9044.795028983166 17274.859238655918
379200 948300.3023807091 13255.646491347954 9133.151769444363 17378.141213251547
379600 949295.9497192026 13274.706400718947 9150.959723153275 17398.45307828462
380000 950306.5341072128 13344.800008824714 9226.702158583354 17462.897859066074
380400 951299.304924416 13277.360932623053 9154.459299296193 17400.26256594991
380800 952305.8509342335 13253.839123886793 9140.043630600905 17367.634617172684
381200 953297.6458640011 13242.031580368608 9120.650776785798 17363.412383951418
381600 954306.5460088504 13252.175122200093 9141.30718461726 17363.043059782925
382000 955303.3297138629 13316.099896105254 9198.518992126956 17433.68080008355
382400 956305.8014618634 13340.446772439573 9225.083049138133 17455.81049574101
382800 957300.6765052009 13370.246965081049 9246.893658506946 17493.600271655152
383200 958298.2873516242 13396.760497466841 9280.410815935309 17513.110178998373
383600 959298.1476045441 13368.167010019417 9221.03047324003 17515.303546798805
384000 960312.9939001016 13512.613311707622 9365.61159568971 17659.615027725536
384400 961303.5242614845 13518.0524164327 9359.633758919425 17676.471073945977
384800 962290.7312460168 13371.20417911737 9201.313774745868 17541.094583488873
385200 963295.8232289088 13337.29121879284 9171.188467267628 17503.39397031805
385600 964296.3970648403 13360.219928210003 9184.073880763544 17536.36597565646
386000 965300.3101580057 13394.526993734627 9233.68293396963 17555.371053499624
386400 966300.1198846678 13389.033423121966 9218.398326033446 17559.668520210485
386800 967303.2409818248 13330.406012911273 9157.878353671014 17502.933672151532
387200 968297.8898688905 13278.892517378577 9099.76066094988 17458.024373807275
387600 969297.451132237 13268.363637184093 9065.163866554352 17471.563407813832
388000 970300.0378874878 13277.591937459483 9073.234341745509 17481.949533173458
388400 971301.585910687 13333.476018680018 9111.870180765247 17555.08185659479
388800 972300.696034557 13260.1231318787 9032.03427391272 17488.211989844676
389200 973301.7121356053 13173.136593335152 8956.744008450794 17389.52917821951
389600 974294.1316204418 13117.180231156723 8898.082041644644 17336.2784206688
390000 975290.8064408207 13144.375375264086 8937.958032201357 17350.792718326815
390400 976293.3002251793 13122.55371202432 8915.906952640711 17329.20047140793
390800 977285.5132713672 13136.974313145629 8931.19082062177 17342.757805669487
391200 978288.8673056215 13170.073374217229 8954.164064898163 17385.982683536295
391600 979286.590152273 13182.637302358478 8953.005482782071 17412.269121934885
392000 980292.889629535 13231.384066734108 9000.669679891926 17462.09845357629
392400 981282.3526440997 13229.983114347087 8994.158658055654 17465.80757063852
392800 982284.5970156455 13235.018044513166 8990.73967752555 17479.296411500785
393200 983297.5690029565 13224.06613798475 8980.94160536127 17467.19067060823
393600 984298.3530566292 13308.408889010565 9052.364183827369 17564.45359419376
394000 985289.8319588321 13395.25154250294 9132.660971105017 17657.842113900864
394400 986287.9104396878 13416.722285873837 9165.19773868327 17668.246833064404
394800 987298.283946137 13486.137820251826 9226.028148685662 17746.24749181799
395200 988309.1705518683 13479.852568052444 9228.899055959264 17730.806080145623
395600 989300.8527514494 13468.101253708544 9219.356886764206 17716.845620652883
396000 990295.7017769018 13422.400446021727 9171.263071071968 17673.537820971487
396400 991308.9742348536 13539.044145529228 9260.814487550226 17817.27380350823
396800 992305.9980454171 13659.436939919611 9388.297430421617 17930.576449417604
397200 993312.3636575852 13657.942832614604 9358.228011828503 17957.657653400704
397600 994315.6154833373 13692.494849455352 9378.374911226289 18006.614787684415
398000 995306.9924081286 13615.57314843825 9296.946912120127 17934.19938475637
398400 996313.0988176829 13691.746625264206 9375.887510056877 18007.605740471536
398800 997310.4229572077 13683.843040251937 9369.020928525719 17998.665151978155
399200 998314.6299182952 13629.811020502697 9312.890591344361 17946.731449661034
399600 999313.8500313221 13701.543087711294 9391.825227619902 18011.260947802686


==> data/S50/mu05/UCRL2.csv <==
 idx mean b1 b3
0 0.0 -3.7 -4.655854993978331 -2.7441450060216694
10 10000.0 82001.51304999931 81713.62858943857 82289.39751056005
20 20000.0 159434.65289999184 158905.59663472767 159963.709165256
30 30000.0 236500.35874999483 235715.1211303324 237285.59636965726
40 40000.0 314161.8966000065 313117.4521195391 315206.3410804739
50 50000.0 390024.3484500283 388807.443151099 391241.25374895753
60 60000.0 466089.8683000882 464779.513718591 467400.2228815854
70 70000.0 543632.047350141 541757.0695522506 545507.0251480314
80 80000.0 622872.6376001951 621050.6954616649 624694.5797387253
90 90000.0 700882.4610502511 698660.8266096071 703104.0954908952
100 100000.0 776351.254900319 774021.3681618961 778681.141638742
110 110000.0 854965.8755503973 852404.808770199 857526.9423305957
120 120000.0 934765.8102004775 931900.1869732246 937631.4334277303
130 130000.0 1015514.5184505496 1012240.8363965307 1018788.2005045684
140 140000.0 1092572.2863006254 1088926.53315115 1096218.0394501009
150 150000.0 1169746.4349507063 1165754.7393507438 1173738.1305506688
160 160000.0 1248616.9040007808 1244319.5991408087 1252914.2088607529
170 170000.0 1326691.4322508504 1322349.5260233528 1331033.338478348
180 180000.0 1403084.456100929 1398516.9401024627 1407651.9720993955
190 190000.0 1479865.2115510113 1475165.5335655827 1484564.88953644
200 200000.0 1556345.783801096 1551594.175596518 1561097.392005674
210 210000.0 1631617.9456511831 1626965.229930316 1636270.6613720502
220 220000.0 1705994.1311012702 1701414.4429327922 1710573.8192697482
230 230000.0 1784934.3945513463 1780174.8655404546 1789693.923562238
240 240000.0 1862924.071201424 1857857.6821530785 1867990.4602497697
250 250000.0 1942135.1138514942 1936623.3207384087 1947646.9069645796
260 260000.0 2022569.4433015748 2016674.588895935 2028464.2977072145
270 270000.0 2101181.274751665 2095451.317488462 2106911.232014868
280 280000.0 2179309.850601757 2173255.347543065 2185364.353660449
290 290000.0 2254262.780851851 2247556.4079367537 2260969.1537669487
300 300000.0 2329721.0755019416 2322231.3419055115 2337210.809098372
310 310000.0 2406386.6121520307 2398510.169370702 2414263.0549333594
320 320000.0 2482364.336402122 2474286.022569835 2490442.6502344087
330 330000.0 2561237.0006522 2553093.138915996 2569380.862388404
340 340000.0 2639816.607702275 2631696.3434506766 2647936.871953873
350 350000.0 2717062.2299523517 2708896.0632513696 2725228.3966533337
360 360000.0 2793204.5386024322 2784959.8597468887 2801449.2174579757
370 370000.0 2871134.2052525105 2862766.6978065143 2879501.7126985067
380 380000.0 2950655.335102554 2941564.8763198466 2959745.7938852613
390 390000.0 3027697.681352011 3017578.367055838 3037816.995648184
400 400000.0 3106614.908401364 3095337.881866939 3117891.934935789
410 410000.0 3182980.2962506656 3171013.16221208 3194947.4302892513
420 420000.0 3256352.284899926 3244082.045539442 3268622.5242604096
430 430000.0 3333145.455549214 3320997.417516488 3345293.49358194
440 440000.0 3410619.8429985223 3398829.6543667 3422410.0316303447
450 450000.0 3487114.5804478065 3475230.43449505 3498998.726400563
460 460000.0 3564385.5430971147 3552283.925674301 3576487.160519928
470 470000.0 3639756.112946429 3627280.835852616 3652231.3900402416
480 480000.0 3713459.6519956873 3700717.675757988 3726201.6282333867
490 490000.0 3789805.3566449815 3777099.469660486 3802511.243629477
500 500000.0 3866333.836894252 3853896.294936006 3878771.378852498
510 510000.0 3942723.8115435285 3931027.568860459 3954420.054226598
520 520000.0 4019679.456192843 4008394.33973714 4030964.572648546
530 530000.0 4098106.728042199 4086831.6265081638 4109381.829576234
540 540000.0 4175852.2598915203 4164317.065953867 4187387.4538291735
550 550000.0 4251473.492940893 4239812.751670646 4263134.234211141
560 560000.0 4329531.732390277 4317747.635640097 4341315.829140457
570 570000.0 4406209.927039637 4394502.906733531 4417916.947345744
580 580000.0 4479563.895288935 4467566.9821738945 4491560.808403975
590 590000.0 4553512.089138258 4540945.450334188 4566078.727942329
600 600000.0 4628591.912987622 4615212.327173689 4641971.4988015555
610 610000.0 4702684.144836946 4688386.635001404 4716981.654672489
620 620000.0 4775144.817486251 4760436.9433864085 4789852.691586093
630 630000.0 4849641.289335582 4834649.206816718 4864633.371854447
640 640000.0 4922991.685584897 4907849.248799936 4938134.122369858
650 650000.0 4999154.1650342615 4984028.695325835 5014279.634742688
660 660000.0 5078330.239683641 5063320.256512618 5093340.222854665
670 670000.0 5154130.708332963 5139117.810843006 5169143.605822921
680 680000.0 5231182.90938229 5216222.113681274 5246143.705083307
690 690000.0 5308235.595231592 5293152.760927194 5323318.42953599
700 700000.0 5385177.046280892 5369834.154201953 5400519.9383598305
710 710000.0 5462372.57133021 5446656.761960301 5478088.38070012
720 720000.0 5540279.048379525 5524339.875685395 5556218.2210736545
730 730000.0 5618848.448228842 5602651.271015586 5635045.625442097
740 740000.0 5696516.9836781835 5679795.565233438 5713238.402122929
750 750000.0 5775747.283927531 5758113.238532934 5793381.329322128
760 760000.0 5856841.428576858 5838564.856058924 5875118.001094791
770 770000.0 5936374.238025973 5917407.831094081 5955340.644957865
780 780000.0 6016836.801075041 5997518.674944211 6036154.927205872
790 790000.0 6096247.039724111 6076397.71856149 6116096.360886731
800 800000.0 6178200.232373197 6157664.416438124 6198736.048308269
810 810000.0 6259955.813422228 6238897.706596405 6281013.920248051
820 820000.0 6337536.893271157 6316426.9963639 6358646.7901784135
830 830000.0 6413655.061120056 6392425.413362474 6434884.708877637
840 840000.0 6490633.282168992 6469675.590212569 6511590.974125415
850 850000.0 6568521.022417953 6547501.196218261 6589540.848617646
860 860000.0 6645461.467066885 6624411.790195169 6666511.143938601
870 870000.0 6723027.7465158785 6701651.087292841 6744404.405738916
880 880000.0 6800453.761964832 6778718.123189128 6822189.400740537
890 890000.0 6876568.399813772 6854186.197124392 6898950.602503153
900 900000.0 6952495.977662704 6929773.6517436635 6975218.303581744
910 910000.0 7027084.088711654 7004367.707719688 7049800.469703619
920 920000.0 7102300.100960609 7079439.2562193945 7125160.945701823
930 930000.0 7178394.73600958 7155331.814376711 7201457.657642449
940 940000.0 7255311.342658542 7231779.478644751 7278843.206672333
950 950000.0 7333502.938107541 7309451.568184995 7357554.308030087
960 960000.0 7409040.798356515 7384423.647026558 7433657.949686472
970 970000.0 7485351.551805501 7460219.816162196 7510483.287448806
980 980000.0 7563490.071254547 7538113.771099051 7588866.371410042
990 990000.0 7640073.949903513 7614742.38221143 7665405.517595597


==> data/S50/mu05/UCRL3.csv <==
 idx mean b1 b3
0 0.0 -3.4 -4.337847668418624 -2.4621523315813763
10 10000.0 75397.63784999942 72779.08349910901 78016.19220088983
20 20000.0 149997.45129999006 144780.9424409158 155213.96015906433
30 30000.0 225960.12034999437 218228.01352327023 233692.2271767185
40 40000.0 301213.82740000624 290844.2936533188 311583.3611466937
50 50000.0 374581.66405003786 361629.47451568075 387533.85358439496
60 60000.0 449189.57630010165 433617.96212556516 464761.19047463813
70 70000.0 524900.801750163 506744.3172038126 543057.2862965133
80 80000.0 600996.878800223 580272.4456840819 621721.3119163641
90 90000.0 676969.1298502873 653665.2196073423 700273.0400932324
100 100000.0 751538.7821003725 725594.6002057233 777482.9639950217
110 110000.0 827384.2911504644 798801.0323371461 855967.5499637828
120 120000.0 904452.2662005551 873270.8817222952 935633.6506788151
130 130000.0 982569.2056506389 948847.0043624446 1016291.4069388332
140 140000.0 1057729.0275007272 1021501.743446697 1093956.3115547574
150 150000.0 1132820.4933508227 1094062.6196952416 1171578.3670064039
160 160000.0 1208505.453600917 1166969.3441263107 1250041.5630755234
170 170000.0 1283921.5382510065 1239943.8055487531 1327899.27095326
180 180000.0 1358345.5449010974 1311705.033168303 1404986.0566338918
190 190000.0 1434083.7227511907 1384820.6404443556 1483346.8050580258
200 200000.0 1510804.4766012835 1458944.7721309138 1562664.1810716533
210 210000.0 1585856.5228513784 1531450.7458047604 1640262.2998979965
220 220000.0 1661042.6683014787 1604025.8863654917 1718059.4502374658
230 230000.0 1737511.3969515797 1677693.125521454 1797329.6683817054
240 240000.0 1813186.5616016728 1750983.4928430638 1875389.6303602818
250 250000.0 1887625.4246517678 1822751.8384704336 1952499.010833102
260 260000.0 1962722.9825018705 1895284.5265861882 2030161.4384175527
270 270000.0 2037998.3235519717 1967901.0769697712 2108095.570134172
280 280000.0 2113314.9154020734 2040600.9785195251 2186028.8522846214
290 290000.0 2188170.100052176 2113000.644787726 2263339.555316626
300 300000.0 2262612.8983022757 2184830.5178998793 2340395.278704672
310 310000.0 2337606.9381523756 2257216.560309956 2417997.3159947954
320 320000.0 2413532.2968024723 2330620.356541701 2496444.2370632435
330 330000.0 2489813.336652569 2404224.557387925 2575402.115917213
340 340000.0 2566100.5313026477 2477770.770527337 2654430.292077958
350 350000.0 2641462.9583526673 2550697.3520512795 2732228.564654055
360 360000.0 2717393.4658025913 2623999.133356643 2810787.7982485397
370 370000.0 2793275.122052322 2697144.8925811886 2889405.3515234557
380 380000.0 2869173.2243019613 2770533.986700486 2967812.4619034366
390 390000.0 2943980.7813514303 2842764.545425456 3045197.0172774047
400 400000.0 3018351.419600796 2914571.440037886 3122131.3991637058
410 410000.0 3093113.5930501036 2986941.3509278866 3199285.8351723207
420 420000.0 3166530.508499357 3057809.0997591317 3275251.917239582
430 430000.0 3240626.4891485977 3129137.1306869197 3352115.8476102757
440 440000.0 3315583.2693978306 3201491.5404116986 3429674.9983839625
450 450000.0 3390422.3944470542 3273842.273001833 3507002.5158922756
460 460000.0 3465281.1502962746 3346077.5778707843 3584484.722721765
470 470000.0 3539092.1097454964 3417362.674248381 3660821.545242612
480 480000.0 3613462.489594722 3489067.888235535 3737857.0909539093
490 490000.0 3688341.398643958 3561215.485923487 3815467.3113644286
500 500000.0 3763262.3056932003 3633555.922532875 3892968.6888535256
510 510000.0 3839098.14874246 3706775.6620836225 3971420.635401298
520 520000.0 3914685.567791707 3779665.0527258897 4049706.082857524
530 530000.0 3990572.9104409544 3852936.1857485063 4128209.6351334024
540 540000.0 4066471.532690208 3926335.5931873946 4206607.472193021
550 550000.0 4141568.9909394705 3998972.2109001186 4284165.770978822
560 560000.0 4217605.152788729 4072433.6431731544 4362776.662404304
570 570000.0 4292531.801837976 4144895.112430228 4440168.491245724
580 580000.0 4366870.122887217 4216651.284429159 4517088.961345276
590 590000.0 4441458.842336458 4288572.169543419 4594345.515129497
600 600000.0 4515530.22258569 4360077.29144832 4670983.15372306
610 610000.0 4589539.0372349275 4431516.654651537 4747561.419818318
620 620000.0 4664246.549484167 4503668.3927391535 4824824.706229181
630 630000.0 4738490.223333399 4575287.779140716 4901692.667526081
640 640000.0 4812961.22678264 4647092.0944489585 4978830.359116322
650 650000.0 4887231.428631867 4718663.528862069 5055799.328401665
660 660000.0 4962667.172481099 4791499.543290858 5133834.80167134
670 670000.0 5037577.199530328 4863817.938177731 5211336.4608829245
680 680000.0 5112738.83617955 4936470.614170879 5289007.0581882205
690 690000.0 5187195.099228754 5008389.698971191 5366000.499486316
700 700000.0 5261610.738677928 5080311.182618158 5442910.2947376985
710 710000.0 5335621.4813270895 5151783.957412454 5519459.005241725
720 720000.0 5409814.555176216 5223423.510380478 5596205.599971955
730 730000.0 5484630.428225304 5295634.069855314 5673626.786595294
740 740000.0 5559258.408074373 5367583.378022069 5750933.438126678
750 750000.0 5633930.227123436 5439615.76387665 5828244.690370222
760 760000.0 5709897.552972491 5512945.490444363 5906849.615500619
770 770000.0 5786367.381221512 5586740.269775153 5985994.4926678715
780 780000.0 5861966.329470511 5659611.980787181 6064320.67815384
790 790000.0 5937036.410919474 5731996.601398068 6142076.220440881
800 800000.0 6013636.165168423 5806043.984916108 6221228.345420739
810 810000.0 6089561.509417363 5879445.346851057 6299677.6719836695
820 820000.0 6165019.051666284 5952514.035418812 6377524.067913756
830 830000.0 6240413.454315189 6025344.997324908 6455481.91130547
840 840000.0 6315692.77896407 6097985.280730067 6533400.2771980725
850 850000.0 6390954.674412957 6170536.3383263545 6611373.01049956
860 860000.0 6466376.397861842 6243281.187938142 6689471.6077855425
870 870000.0 6541526.397710729 6315749.447473498 6767303.347947961
880 880000.0 6617187.175559624 6388844.699972814 6845529.651146434
890 890000.0 6692444.841408525 6461570.629520275 6923319.053296775
900 900000.0 6767457.222457417 6534086.781900938 7000827.663013897
910 910000.0 6841742.527106303 6605747.073285547 7077737.9809270585
920 920000.0 6916525.06695518 6677887.043303662 7155163.090606698
930 930000.0 6991980.933204073 6750646.515565954 7233315.350842193
940 940000.0 7067758.077852969 6823688.014242546 7311828.141463392
950 950000.0 7144250.644101869 6897519.629499749 7390981.658703989
960 960000.0 7220264.046750776 6970985.828398764 7469542.265102787
970 970000.0 7295859.6369996695 7044032.318242985 7547686.955756354
980 980000.0 7370956.596848559 7116613.464727821 7625299.728969296
990 990000.0 7446128.084697451 7189323.184902793 7702932.98449211

